The search for exotic knot traces

Two distinct knots are said to be friends if their complements, filled along the 0-slope, produce diffeomorphic 3-manifolds. In this article, we develop a practical algorithm, implemented using SnapPy and Regina, to search for a friend of a given knot. As an application, we construct a census of simple knots that admit friends and use these data to formulate conjectures about knot friends.

==> data/census_friends.csv <==
K5_8,"[(23, 1, 24, 0), (8, 1, 9, 2), (2, 31, 3, 32), (3, 19, 4, 18), (11, 5, 12, 4), (34, 5, 35, 6), (6, 14, 7, 13), (16, 8, 17, 7), (22, 9, 23, 10), (10, 27, 11, 28), (33, 12, 34, 13), (25, 14, 26, 15), (15, 24, 16, 25), (17, 32, 18, 33), (30, 19, 31, 20), (20, 29, 21, 30), (28, 21, 29, 22), (35, 27, 0, 26)]"
K5_13,"[(21, 1, 22, 0), (1, 11, 2, 10), (2, 18, 3, 17), (3, 28, 4, 29), (13, 5, 14, 4), (24, 5, 25, 6), (6, 0, 7, 31), (7, 22, 8, 23), (15, 8, 16, 9), (9, 16, 10, 17), (18, 11, 19, 12), (27, 13, 28, 12), (14, 30, 15, 29), (26, 20, 27, 19), (20, 26, 21, 25), (30, 24, 31, 23)]"
K5_19,"[(22, 35, 23, 36), (34, 6, 35, 5), (36, 17, 37, 18), (14, 37, 15, 38), (26, 12, 27, 11), (21, 19, 22, 18), (31, 38, 32, 39), (27, 2, 28, 3), (19, 13, 20, 12), (23, 6, 24, 7), (7, 16, 8, 17), (15, 8, 16, 9), (3, 10, 4, 11), (33, 24, 34, 25), (4, 25, 5, 26), (13, 21, 14, 20), (39, 30, 0, 31), (1, 28, 2, 29), (9, 33, 10, 32), (29, 0, 30, 1)]"
K6_9,"[(19, 52, 20, 53), (21, 72, 22, 73), (24, 38, 25, 37), (71, 40, 72, 41), (10, 40, 11, 39), (44, 65, 45, 66), (46, 64, 47, 63), (2, 46, 3, 45), (74, 54, 75, 53), (5, 56, 6, 57), (7, 54, 8, 55), (14, 67, 15, 68), (50, 29, 51, 30), (42, 28, 43, 27), (69, 26, 70, 27), (12, 26, 13, 25), (81, 28, 82, 29), (77, 63, 78, 62), (23, 86, 24, 87), (11, 84, 12, 85), (70, 84, 71, 83), (41, 82, 42, 83), (49, 81, 50, 80), (36, 57, 37, 58), (32, 44, 33, 43), (31, 48, 32, 49), (30, 79, 31, 80), (33, 66, 34, 67), (16, 3, 17, 4), (61, 18, 62, 19), (64, 2, 65, 1), (60, 76, 61, 75), (59, 4, 60, 5), (58, 35, 59, 36), (89, 20, 90, 21), (34, 16, 35, 15), (88, 74, 89, 73), (90, 52, 91, 51), (87, 8, 88, 9), (85, 38, 86, 39), (68, 13, 69, 14), (55, 6, 56, 7), (76, 17, 77, 18), (78, 0, 79, 91), (22, 10, 23, 9), (47, 1, 48, 0)]"
K6_10,"[(26, 2, 27, 1), (43, 37, 44, 36), (38, 12, 39, 11), (17, 28, 18, 29), (27, 16, 28, 17), (25, 11, 26, 10), (42, 24, 43, 23), (4, 39, 5, 40), (22, 48, 23, 47), (35, 45, 36, 44), (41, 6, 42, 7), (12, 6, 13, 5), (13, 41, 14, 40), (29, 18, 30, 19), (3, 15, 4, 14), (7, 21, 8, 20), (48, 22, 49, 21), (37, 24, 38, 25), (49, 33, 0, 32), (8, 32, 9, 31), (45, 35, 46, 34), (19, 30, 20, 31), (15, 3, 16, 2), (33, 47, 34, 46), (9, 0, 10, 1)]"
K6_37,"[(33, 1, 34, 0), (1, 52, 2, 53), (53, 2, 54, 3), (3, 54, 4, 55), (4, 32, 5, 31), (30, 6, 31, 5), (55, 6, 56, 7), (7, 60, 8, 61), (8, 26, 9, 25), (24, 10, 25, 9), (61, 10, 62, 11), (11, 19, 12, 18), (12, 42, 13, 41), (13, 66, 14, 67), (45, 15, 46, 14), (15, 47, 16, 46), (16, 39, 17, 40), (17, 69, 18, 68), (42, 19, 43, 20), (20, 43, 21, 44), (64, 22, 65, 21), (22, 64, 23, 63), (62, 24, 63, 23), (26, 60, 27, 59), (58, 28, 59, 27), (28, 58, 29, 57), (56, 30, 57, 29), (32, 52, 33, 51), (73, 35, 0, 34), (35, 73, 36, 72), (49, 37, 50, 36), (70, 38, 71, 37), (38, 48, 39, 47), (40, 68, 41, 67), (65, 45, 66, 44), (69, 48, 70, 49), (50, 71, 51, 72)]"
K6_40,"[(51, 17, 52, 16), (23, 73, 24, 72), (17, 34, 18, 35), (18, 50, 19, 49), (22, 59, 23, 60), (58, 25, 59, 26), (52, 29, 53, 30), (31, 7, 32, 6), (33, 50, 34, 51), (40, 47, 41, 48), (66, 37, 67, 38), (54, 43, 55, 44), (38, 65, 39, 66), (63, 47, 64, 46), (57, 0, 58, 1), (53, 4, 54, 5), (61, 70, 62, 71), (69, 62, 70, 63), (64, 11, 65, 12), (19, 8, 20, 9), (39, 11, 40, 10), (45, 69, 46, 68), (13, 20, 14, 21), (44, 22, 45, 21), (5, 31, 6, 30), (3, 43, 4, 42), (7, 14, 8, 15), (73, 25, 0, 24), (71, 60, 72, 61), (12, 67, 13, 68), (28, 42, 29, 41), (32, 15, 33, 16), (26, 2, 27, 1), (27, 56, 28, 57), (9, 37, 10, 36), (48, 35, 49, 36), (2, 55, 3, 56)]"
K7_11,"[(72, 49, 73, 50), (52, 164, 53, 163), (46, 102, 47, 101), (28, 51, 29, 52), (102, 46, 103, 45), (29, 165, 30, 164), (26, 98, 27, 97), (18, 130, 19, 129), (15, 117, 16, 116), (13, 159, 14, 158), (136, 161, 137, 162), (95, 162, 96, 163), (132, 117, 133, 118), (16, 55, 17, 56), (131, 55, 132, 54), (90, 62, 91, 61), (88, 127, 89, 128), (80, 147, 81, 148), (86, 20, 87, 19), (65, 83, 66, 82), (69, 101, 70, 100), (64, 23, 65, 24), (66, 150, 67, 149), (62, 126, 63, 125), (87, 110, 88, 111), (57, 115, 58, 114), (112, 60, 113, 59), (111, 128, 112, 129), (108, 153, 109, 154), (106, 22, 107, 21), (105, 84, 106, 85), (166, 73, 167, 74), (5, 75, 6, 74), (4, 47, 5, 48), (175, 149, 0, 148), (173, 24, 174, 25), (172, 124, 173, 123), (174, 82, 175, 81), (2, 100, 3, 99), (3, 70, 4, 71), (58, 33, 59, 34), (113, 35, 114, 34), (89, 37, 90, 36), (130, 32, 131, 31), (17, 32, 18, 33), (144, 68, 145, 67), (145, 78, 146, 79), (143, 104, 144, 105), (146, 2, 147, 1), (142, 44, 143, 43), (71, 168, 72, 169), (25, 170, 26, 171), (98, 170, 99, 169), (48, 167, 49, 168), (39, 153, 40, 152), (41, 20, 42, 21), (37, 127, 38, 126), (42, 86, 43, 85), (40, 108, 41, 107), (35, 60, 36, 61), (122, 172, 123, 171), (115, 57, 116, 56), (120, 93, 121, 94), (121, 160, 122, 161), (135, 94, 136, 95), (14, 92, 15, 91), (156, 64, 157, 63), (154, 109, 155, 110), (150, 83, 151, 84), (151, 23, 152, 22), (157, 124, 158, 125), (155, 39, 156, 38), (75, 45, 76, 44), (159, 13, 160, 12), (92, 12, 93, 11), (53, 8, 54, 9), (118, 10, 119, 9), (133, 11, 134, 10), (30, 7, 31, 8), (6, 142, 7, 141), (165, 140, 166, 141), (50, 140, 51, 139), (96, 137, 97, 138), (27, 139, 28, 138), (119, 134, 120, 135), (77, 69, 78, 68), (76, 103, 77, 104), (79, 1, 80, 0)]"
K7_18,"[(17, 29, 18, 28), (83, 34, 84, 35), (70, 33, 71, 34), (81, 22, 82, 23), (15, 76, 16, 77), (82, 70, 83, 69), (77, 14, 78, 15), (27, 17, 28, 16), (20, 87, 21, 88), (18, 48, 19, 47), (89, 12, 90, 13), (90, 45, 91, 46), (50, 85, 51, 86), (46, 14, 47, 13), (10, 62, 11, 61), (88, 10, 89, 9), (19, 8, 20, 9), (49, 6, 50, 7), (30, 7, 31, 8), (74, 6, 75, 5), (26, 75, 27, 76), (54, 22, 55, 21), (52, 71, 53, 72), (60, 12, 61, 11), (53, 33, 54, 32), (1, 56, 2, 57), (3, 79, 4, 78), (4, 25, 5, 26), (35, 68, 36, 69), (38, 24, 39, 23), (39, 80, 40, 81), (43, 59, 44, 58), (37, 66, 38, 67), (63, 40, 64, 41), (2, 41, 3, 42), (59, 45, 60, 44), (72, 51, 73, 52), (29, 49, 30, 48), (67, 36, 68, 37), (62, 55, 63, 56), (64, 80, 65, 79), (65, 24, 66, 25), (31, 86, 32, 87), (42, 91, 43, 0), (73, 85, 74, 84), (57, 0, 58, 1)]"
K7_24,"[(16, 42, 17, 41), (22, 37, 23, 38), (39, 51, 40, 50), (6, 34, 7, 33), (34, 6, 35, 5), (32, 17, 33, 18), (42, 36, 43, 35), (31, 9, 32, 8), (28, 50, 29, 49), (23, 53, 24, 52), (7, 19, 8, 18), (21, 3, 22, 2), (55, 21, 56, 20), (44, 20, 45, 19), (12, 47, 13, 48), (10, 57, 11, 58), (43, 4, 44, 5), (59, 46, 0, 47), (45, 56, 46, 57), (40, 16, 41, 15), (29, 15, 30, 14), (58, 11, 59, 12), (54, 3, 55, 4), (53, 37, 54, 36), (48, 13, 49, 14), (9, 31, 10, 30), (1, 27, 2, 26), (51, 25, 52, 24), (38, 25, 39, 26), (27, 1, 28, 0)]"
K7_44,"[(14, 64, 15, 63), (56, 37, 57, 38), (19, 39, 20, 38), (64, 12, 65, 11), (6, 102, 7, 101), (69, 141, 70, 140), (77, 131, 78, 130), (61, 115, 62, 114), (66, 95, 67, 96), (2, 133, 3, 134), (105, 139, 106, 138), (21, 122, 22, 123), (54, 126, 55, 125), (143, 59, 144, 58), (151, 37, 152, 36), (145, 16, 146, 17), (146, 90, 147, 89), (144, 117, 145, 118), (20, 86, 21, 85), (53, 82, 54, 83), (106, 71, 107, 72), (129, 79, 130, 78), (79, 161, 80, 160), (128, 161, 129, 0), (104, 6, 105, 5), (51, 159, 52, 158), (23, 156, 24, 157), (116, 60, 117, 59), (120, 40, 121, 39), (119, 18, 120, 19), (121, 87, 122, 86), (10, 66, 11, 65), (9, 95, 10, 94), (13, 112, 14, 113), (4, 137, 5, 138), (84, 124, 85, 123), (90, 16, 91, 15), (87, 40, 88, 41), (91, 60, 92, 61), (72, 34, 73, 33), (81, 29, 82, 28), (126, 29, 127, 30), (107, 35, 108, 34), (157, 24, 158, 25), (1, 75, 2, 74), (30, 74, 31, 73), (96, 67, 97, 68), (98, 142, 99, 141), (92, 116, 93, 115), (17, 148, 18, 149), (118, 149, 119, 150), (88, 148, 89, 147), (57, 151, 58, 150), (109, 142, 110, 143), (113, 63, 114, 62), (70, 99, 71, 100), (110, 94, 111, 93), (152, 56, 153, 55), (154, 84, 155, 83), (153, 124, 154, 125), (155, 22, 156, 23), (26, 50, 27, 49), (159, 51, 160, 50), (103, 42, 104, 43), (111, 12, 112, 13), (97, 9, 98, 8), (68, 8, 69, 7), (31, 134, 32, 135), (52, 26, 53, 25), (131, 77, 132, 76), (136, 3, 137, 4), (139, 101, 140, 100), (135, 32, 136, 33), (35, 109, 36, 108), (80, 47, 81, 48), (127, 47, 128, 46), (41, 102, 42, 103), (43, 133, 44, 132), (44, 75, 45, 76), (48, 28, 49, 27), (45, 1, 46, 0)]"
K7_49,"[(52, 76, 53, 75), (20, 55, 21, 56), (84, 54, 85, 53), (17, 58, 18, 59), (43, 62, 44, 63), (59, 16, 60, 17), (14, 61, 15, 62), (39, 64, 40, 65), (65, 10, 66, 11), (67, 36, 68, 37), (74, 5, 75, 6), (73, 32, 74, 33), (46, 85, 47, 86), (19, 86, 20, 87), (51, 2, 52, 3), (28, 0, 29, 93), (38, 12, 39, 11), (42, 14, 43, 13), (15, 45, 16, 44), (50, 29, 51, 30), (48, 22, 49, 21), (1, 76, 2, 77), (92, 28, 93, 27), (12, 42, 13, 41), (63, 40, 64, 41), (3, 31, 4, 30), (6, 69, 7, 70), (9, 66, 10, 67), (8, 38, 9, 37), (47, 54, 48, 55), (26, 92, 27, 91), (25, 78, 26, 79), (90, 81, 91, 82), (23, 80, 24, 81), (56, 88, 57, 87), (57, 18, 58, 19), (60, 45, 61, 46), (88, 49, 89, 50), (82, 89, 83, 90), (83, 22, 84, 23), (33, 72, 34, 73), (31, 5, 32, 4), (35, 70, 36, 71), (71, 34, 72, 35), (68, 7, 69, 8), (79, 24, 80, 25), (77, 0, 78, 1)]"
K7_92,"[(13, 1, 14, 0), (1, 19, 2, 18), (9, 2, 10, 3), (3, 10, 4, 11), (11, 4, 12, 5), (20, 6, 21, 5), (6, 0, 7, 23), (7, 14, 8, 15), (17, 8, 18, 9), (19, 13, 20, 12), (22, 16, 23, 15), (16, 22, 17, 21)]"
K7_105,"[(33, 1, 34, 0), (1, 12, 2, 13), (2, 32, 3, 31), (28, 4, 29, 3), (15, 4, 16, 5), (5, 16, 6, 17), (39, 7, 40, 6), (18, 7, 19, 8), (8, 26, 9, 25), (9, 22, 10, 23), (10, 36, 11, 35), (32, 12, 33, 11), (13, 31, 14, 30), (29, 15, 30, 14), (40, 18, 41, 17), (19, 39, 20, 38), (20, 28, 21, 27), (36, 22, 37, 21), (42, 23, 43, 24), (24, 41, 25, 42), (37, 26, 38, 27), (43, 35, 0, 34)]"
K7_114,"[(21, 6, 0, 7), (18, 6, 19, 5), (15, 3, 16, 2), (3, 10, 4, 11), (1, 17, 2, 16), (11, 20, 12, 21), (14, 10, 15, 9), (19, 12, 20, 13), (4, 14, 5, 13), (8, 18, 9, 17), (7, 0, 8, 1)]"
K7_117,"[(19, 1, 20, 0), (8, 1, 9, 2), (2, 11, 3, 12), (3, 25, 4, 24), (21, 5, 22, 4), (14, 5, 15, 6), (6, 15, 7, 16), (16, 7, 17, 8), (9, 27, 10, 26), (25, 11, 26, 10), (12, 24, 13, 23), (22, 14, 23, 13), (17, 21, 18, 20), (27, 19, 0, 18)]"
K7_121,"[(16, 4, 17, 3), (21, 32, 22, 33), (17, 28, 18, 29), (2, 16, 3, 15), (51, 13, 52, 12), (33, 18, 34, 19), (24, 47, 25, 48), (11, 51, 12, 50), (42, 49, 43, 50), (1, 38, 2, 39), (8, 20, 9, 19), (7, 26, 8, 27), (5, 36, 6, 37), (52, 41, 53, 42), (44, 23, 45, 24), (48, 43, 49, 44), (13, 40, 14, 41), (37, 4, 38, 5), (29, 22, 30, 23), (34, 28, 35, 27), (35, 6, 36, 7), (20, 10, 21, 9), (25, 10, 26, 11), (30, 46, 31, 45), (46, 32, 47, 31), (14, 0, 15, 53), (39, 0, 40, 1)]"
K7_125,"[(11, 1, 12, 0), (1, 36, 2, 37), (25, 2, 26, 3), (20, 4, 21, 3), (4, 18, 5, 17), (32, 5, 33, 6), (6, 41, 7, 42), (40, 7, 41, 8), (8, 52, 9, 51), (9, 28, 10, 29), (53, 11, 0, 10), (12, 37, 13, 38), (24, 13, 25, 14), (21, 15, 22, 14), (15, 44, 16, 45), (43, 16, 44, 17), (33, 18, 34, 19), (19, 34, 20, 35), (22, 48, 23, 47), (46, 24, 47, 23), (26, 36, 27, 35), (52, 27, 53, 28), (38, 30, 39, 29), (30, 49, 31, 50), (31, 43, 32, 42), (39, 50, 40, 51), (48, 45, 49, 46)]"
K7_127,"[(10, 37, 11, 38), (7, 31, 8, 30), (1, 22, 2, 23), (4, 19, 5, 20), (27, 40, 28, 41), (25, 42, 26, 43), (31, 7, 32, 6), (35, 18, 36, 19), (20, 3, 21, 4), (34, 11, 35, 12), (15, 9, 16, 8), (9, 17, 10, 16), (39, 28, 40, 29), (21, 13, 22, 12), (29, 32, 30, 33), (43, 24, 0, 25), (38, 34, 39, 33), (2, 13, 3, 14), (41, 26, 42, 27), (14, 5, 15, 6), (17, 36, 18, 37), (23, 0, 24, 1)]"
K7_128,"[(15, 1, 16, 0), (1, 44, 2, 45), (2, 12, 3, 11), (3, 32, 4, 33), (29, 4, 30, 5), (5, 28, 6, 29), (6, 50, 7, 49), (7, 39, 8, 38), (35, 9, 36, 8), (9, 35, 10, 34), (45, 11, 46, 10), (21, 12, 22, 13), (13, 43, 14, 42), (14, 23, 15, 24), (39, 17, 40, 16), (50, 18, 51, 17), (27, 18, 28, 19), (30, 20, 31, 19), (20, 32, 21, 31), (22, 44, 23, 43), (41, 25, 42, 24), (25, 53, 26, 52), (51, 27, 52, 26), (46, 33, 47, 34), (36, 47, 37, 48), (48, 37, 49, 38), (40, 53, 41, 0)]"
K7_129,"[(45, 1, 46, 0), (1, 45, 2, 44), (2, 18, 3, 17), (42, 4, 43, 3), (4, 67, 5, 68), (68, 5, 69, 6), (6, 38, 7, 37), (14, 8, 15, 7), (35, 9, 36, 8), (9, 25, 10, 24), (10, 50, 11, 49), (11, 82, 12, 83), (63, 13, 64, 12), (13, 71, 14, 70), (15, 36, 16, 37), (43, 16, 44, 17), (18, 0, 19, 85), (19, 46, 20, 47), (47, 20, 48, 21), (84, 22, 85, 21), (22, 84, 23, 83), (23, 48, 24, 49), (52, 25, 53, 26), (26, 53, 27, 54), (78, 28, 79, 27), (55, 28, 56, 29), (29, 56, 30, 57), (30, 78, 31, 77), (58, 31, 59, 32), (32, 59, 33, 60), (74, 34, 75, 33), (34, 74, 35, 73), (69, 39, 70, 38), (39, 67, 40, 66), (65, 41, 66, 40), (41, 65, 42, 64), (81, 51, 82, 50), (51, 81, 52, 80), (79, 55, 80, 54), (57, 77, 58, 76), (75, 61, 76, 60), (61, 73, 62, 72), (71, 63, 72, 62)]"
K8_10,"[(188, 132, 189, 131), (59, 181, 60, 180), (22, 183, 23, 184), (287, 178, 288, 179), (181, 250, 182, 251), (175, 236, 176, 237), (174, 267, 175, 268), (48, 173, 49, 174), (66, 134, 67, 133), (20, 129, 21, 130), (284, 127, 285, 128), (52, 114, 53, 113), (31, 114, 32, 115), (294, 115, 295, 116), (49, 112, 50, 113), (102, 13, 103, 14), (34, 81, 35, 82), (6, 77, 7, 78), (295, 84, 0, 85), (204, 84, 205, 83), (21, 62, 22, 63), (291, 54, 292, 55), (53, 266, 54, 267), (60, 251, 61, 252), (58, 231, 59, 232), (206, 52, 207, 51), (47, 269, 48, 268), (46, 238, 47, 237), (33, 3, 34, 2), (293, 31, 294, 30), (29, 265, 30, 264), (24, 250, 25, 249), (25, 231, 26, 230), (205, 32, 206, 33), (212, 8, 213, 7), (292, 266, 293, 265), (288, 234, 289, 233), (285, 253, 286, 252), (239, 271, 240, 270), (107, 193, 108, 192), (215, 196, 216, 197), (74, 194, 75, 193), (10, 197, 11, 198), (36, 201, 37, 202), (187, 157, 188, 156), (11, 164, 12, 165), (105, 163, 106, 162), (217, 194, 218, 195), (221, 17, 222, 16), (223, 158, 224, 159), (224, 135, 225, 136), (226, 278, 227, 277), (227, 247, 228, 246), (106, 219, 107, 220), (9, 215, 10, 214), (195, 216, 196, 217), (86, 118, 87, 117), (87, 262, 88, 263), (91, 234, 92, 235), (94, 253, 95, 254), (85, 26, 86, 27), (88, 56, 89, 55), (92, 178, 93, 177), (95, 127, 96, 126), (190, 98, 191, 97), (14, 101, 15, 102), (220, 99, 221, 100), (118, 261, 119, 262), (121, 232, 122, 233), (125, 254, 126, 255), (116, 27, 117, 28), (120, 58, 121, 57), (122, 180, 123, 179), (124, 94, 125, 93), (123, 286, 124, 287), (228, 38, 229, 37), (278, 40, 279, 39), (247, 39, 248, 38), (19, 45, 20, 44), (64, 41, 65, 42), (185, 42, 186, 43), (96, 45, 97, 46), (130, 43, 131, 44), (256, 236, 257, 235), (255, 176, 256, 177), (259, 56, 260, 57), (263, 29, 264, 28), (258, 290, 259, 289), (257, 90, 258, 91), (260, 119, 261, 120), (269, 142, 270, 143), (110, 144, 111, 143), (209, 144, 210, 145), (80, 148, 81, 147), (4, 145, 5, 146), (202, 150, 203, 149), (35, 148, 36, 149), (153, 40, 154, 41), (150, 229, 151, 230), (152, 279, 153, 280), (151, 248, 152, 249), (160, 15, 161, 16), (154, 66, 155, 65), (155, 187, 156, 186), (161, 101, 162, 100), (157, 133, 158, 132), (23, 281, 24, 280), (61, 282, 62, 283), (182, 281, 183, 282), (89, 290, 90, 291), (128, 283, 129, 284), (72, 164, 73, 163), (73, 218, 74, 219), (70, 104, 71, 103), (69, 12, 70, 13), (104, 72, 105, 71), (211, 76, 212, 77), (240, 109, 241, 110), (244, 79, 245, 80), (242, 6, 243, 5), (245, 200, 246, 201), (238, 141, 239, 142), (243, 168, 244, 169), (189, 18, 190, 19), (276, 199, 277, 200), (272, 75, 273, 76), (273, 9, 274, 8), (271, 108, 272, 109), (274, 214, 275, 213), (275, 166, 276, 167), (184, 64, 185, 63), (225, 68, 226, 69), (169, 147, 170, 146), (165, 199, 166, 198), (170, 3, 171, 4), (167, 79, 168, 78), (172, 112, 173, 111), (50, 208, 51, 207), (171, 208, 172, 209), (241, 211, 242, 210), (134, 68, 135, 67), (137, 222, 138, 223), (140, 192, 141, 191), (138, 17, 139, 18), (139, 99, 140, 98), (136, 160, 137, 159), (82, 1, 83, 2), (203, 0, 204, 1)]"
K8_20,"[(131, 1, 132, 0), (66, 1, 67, 2), (2, 75, 3, 76), (3, 123, 4, 122), (4, 29, 5, 30), (5, 169, 6, 168), (6, 94, 7, 93), (42, 7, 43, 8), (8, 58, 9, 57), (9, 140, 10, 141), (10, 113, 11, 114), (11, 187, 12, 186), (12, 86, 13, 85), (86, 14, 87, 13), (14, 138, 15, 137), (15, 111, 16, 110), (16, 59, 17, 60), (156, 18, 157, 17), (18, 156, 19, 155), (19, 190, 20, 191), (20, 43, 21, 44), (126, 22, 127, 21), (71, 22, 72, 23), (100, 24, 101, 23), (24, 73, 25, 74), (25, 125, 26, 124), (171, 27, 172, 26), (27, 97, 28, 96), (95, 29, 96, 28), (119, 31, 120, 30), (78, 31, 79, 32), (32, 166, 33, 165), (164, 34, 165, 33), (147, 35, 148, 34), (35, 163, 36, 162), (51, 36, 52, 37), (37, 82, 38, 83), (38, 144, 39, 143), (39, 54, 40, 55), (40, 92, 41, 91), (41, 117, 42, 116), (153, 45, 154, 44), (192, 45, 193, 46), (107, 47, 108, 46), (180, 48, 181, 47), (133, 49, 134, 48), (64, 49, 65, 50), (50, 162, 51, 161), (52, 81, 53, 82), (53, 145, 54, 144), (55, 91, 56, 90), (56, 116, 57, 115), (189, 58, 190, 59), (157, 61, 158, 60), (108, 62, 109, 61), (181, 63, 182, 62), (134, 64, 135, 63), (65, 149, 66, 148), (67, 175, 68, 174), (68, 130, 69, 129), (69, 103, 70, 102), (127, 71, 128, 70), (99, 73, 100, 72), (173, 75, 174, 74), (76, 122, 77, 121), (120, 78, 121, 77), (79, 167, 80, 166), (145, 81, 146, 80), (83, 89, 84, 88), (185, 84, 186, 85), (87, 184, 88, 185), (142, 89, 143, 90), (117, 92, 118, 93), (94, 169, 95, 170), (170, 97, 171, 98), (98, 125, 99, 126), (128, 101, 129, 102), (103, 195, 104, 194), (104, 177, 105, 178), (105, 150, 106, 151), (179, 106, 180, 107), (158, 109, 159, 110), (188, 112, 189, 111), (112, 139, 113, 140), (141, 114, 142, 115), (118, 167, 119, 168), (172, 123, 173, 124), (130, 175, 131, 176), (132, 149, 133, 150), (160, 135, 161, 136), (183, 136, 184, 137), (187, 139, 188, 138), (146, 163, 147, 164), (178, 151, 179, 152), (193, 153, 194, 152), (154, 192, 155, 191), (159, 182, 160, 183), (176, 0, 177, 195)]"
K8_44,"[(3, 1, 4, 0), (1, 30, 2, 31), (29, 2, 30, 3), (57, 5, 58, 4), (22, 5, 23, 6), (47, 7, 48, 6), (7, 55, 8, 54), (8, 25, 9, 26), (34, 10, 35, 9), (10, 34, 11, 33), (11, 45, 12, 44), (31, 13, 32, 12), (28, 13, 29, 14), (41, 15, 42, 14), (15, 65, 16, 64), (16, 40, 17, 39), (62, 18, 63, 17), (18, 62, 19, 61), (50, 20, 51, 19), (20, 50, 21, 49), (58, 22, 59, 21), (23, 57, 24, 56), (45, 25, 46, 24), (35, 27, 36, 26), (27, 43, 28, 42), (32, 43, 33, 44), (36, 53, 37, 54), (52, 37, 53, 38), (63, 38, 64, 39), (40, 65, 41, 0), (46, 55, 47, 56), (59, 48, 60, 49), (51, 60, 52, 61)]"
K8_48,"[(65, 38, 66, 39), (26, 136, 27, 135), (21, 44, 22, 45), (10, 126, 11, 125), (9, 101, 10, 100), (13, 34, 14, 35), (2, 49, 3, 50), (5, 137, 6, 136), (139, 47, 140, 46), (107, 134, 108, 135), (83, 132, 84, 133), (50, 134, 51, 133), (58, 124, 59, 123), (111, 49, 112, 48), (51, 107, 52, 106), (88, 46, 89, 45), (79, 55, 80, 54), (55, 79, 56, 78), (69, 42, 70, 43), (41, 68, 42, 69), (122, 64, 123, 63), (97, 63, 98, 62), (12, 61, 13, 62), (64, 94, 65, 93), (120, 95, 121, 96), (37, 95, 38, 94), (1, 85, 2, 84), (138, 87, 139, 88), (20, 90, 21, 89), (112, 85, 113, 86), (103, 76, 104, 77), (102, 58, 103, 57), (90, 20, 91, 19), (40, 17, 41, 18), (137, 23, 138, 22), (4, 23, 5, 24), (67, 16, 68, 17), (119, 15, 120, 14), (33, 127, 34, 126), (31, 56, 32, 57), (30, 78, 31, 77), (15, 119, 16, 118), (66, 118, 67, 117), (39, 117, 40, 116), (3, 111, 4, 110), (140, 113, 141, 114), (91, 114, 92, 115), (130, 81, 131, 82), (131, 104, 132, 105), (129, 53, 130, 52), (109, 25, 110, 24), (53, 28, 54, 29), (128, 28, 129, 27), (99, 124, 100, 125), (96, 36, 97, 35), (101, 9, 102, 8), (60, 11, 61, 12), (32, 7, 33, 8), (127, 7, 128, 6), (121, 37, 122, 36), (141, 75, 0, 74), (92, 74, 93, 73), (115, 73, 116, 72), (43, 70, 44, 71), (18, 71, 19, 72), (80, 30, 81, 29), (82, 105, 83, 106), (47, 87, 48, 86), (59, 99, 60, 98), (25, 109, 26, 108), (75, 1, 76, 0)]"
K8_51,"[(129, 1, 130, 0), (28, 2, 29, 1), (105, 2, 106, 3), (124, 3, 125, 4), (143, 5, 144, 4), (82, 5, 83, 6), (6, 36, 7, 35), (7, 98, 8, 99), (8, 115, 9, 116), (9, 56, 10, 57), (55, 10, 56, 11), (96, 11, 97, 12), (12, 73, 13, 74), (13, 94, 14, 95), (14, 154, 15, 153), (156, 16, 157, 15), (91, 16, 92, 17), (70, 17, 71, 18), (111, 18, 112, 19), (36, 20, 37, 19), (20, 138, 21, 137), (21, 86, 22, 87), (22, 47, 23, 48), (140, 24, 141, 23), (24, 142, 25, 141), (25, 126, 26, 127), (41, 26, 42, 27), (27, 106, 28, 107), (150, 30, 151, 29), (30, 63, 31, 64), (62, 31, 63, 32), (103, 32, 104, 33), (78, 33, 79, 34), (119, 34, 120, 35), (37, 137, 38, 136), (38, 87, 39, 88), (39, 48, 40, 49), (127, 41, 128, 40), (42, 126, 43, 125), (43, 142, 44, 143), (44, 84, 45, 83), (138, 45, 139, 46), (85, 47, 86, 46), (108, 50, 109, 49), (159, 50, 0, 51), (51, 132, 52, 133), (67, 53, 68, 52), (53, 152, 54, 153), (54, 76, 55, 75), (57, 117, 58, 116), (58, 100, 59, 99), (118, 60, 119, 59), (77, 61, 78, 60), (102, 62, 103, 61), (151, 64, 152, 65), (130, 65, 131, 66), (66, 131, 67, 132), (68, 157, 69, 158), (69, 91, 70, 90), (71, 113, 72, 112), (113, 73, 114, 72), (95, 75, 96, 74), (76, 102, 77, 101), (148, 79, 149, 80), (80, 145, 81, 146), (81, 123, 82, 122), (139, 84, 140, 85), (88, 135, 89, 136), (110, 90, 111, 89), (155, 92, 156, 93), (93, 154, 94, 155), (97, 115, 98, 114), (117, 101, 118, 100), (149, 104, 150, 105), (128, 107, 129, 108), (109, 134, 110, 135), (147, 120, 148, 121), (121, 146, 122, 147), (144, 123, 145, 124), (158, 134, 159, 133)]"
K8_137,"[(10, 44, 11, 43), (8, 89, 9, 90), (24, 10, 25, 9), (56, 13, 57, 14), (71, 12, 72, 13), (86, 11, 87, 12), (104, 7, 105, 8), (25, 43, 26, 42), (6, 22, 7, 21), (23, 88, 24, 89), (72, 45, 73, 46), (87, 44, 88, 45), (57, 46, 58, 47), (103, 40, 104, 41), (74, 60, 75, 59), (107, 61, 108, 60), (1, 58, 2, 59), (114, 65, 115, 66), (69, 85, 70, 84), (2, 73, 3, 74), (78, 112, 79, 111), (3, 106, 4, 107), (52, 27, 53, 28), (105, 22, 106, 23), (17, 27, 18, 26), (67, 28, 68, 29), (110, 78, 111, 77), (15, 68, 16, 69), (55, 71, 56, 70), (49, 117, 50, 116), (66, 115, 67, 116), (14, 83, 15, 84), (102, 92, 103, 91), (54, 86, 55, 85), (96, 110, 97, 109), (97, 77, 98, 76), (95, 63, 96, 62), (92, 19, 93, 20), (4, 38, 5, 37), (93, 36, 94, 37), (39, 21, 40, 20), (41, 90, 42, 91), (38, 6, 39, 5), (32, 75, 33, 76), (34, 61, 35, 62), (33, 108, 34, 109), (63, 101, 64, 100), (79, 99, 80, 98), (112, 100, 113, 99), (35, 94, 36, 95), (113, 51, 114, 50), (64, 52, 65, 51), (80, 117, 81, 0), (81, 49, 82, 48), (82, 29, 83, 30), (18, 101, 19, 102), (16, 53, 17, 54), (30, 47, 31, 48), (31, 1, 32, 0)]"
K8_141,"[(39, 1, 40, 0), (24, 1, 25, 2), (13, 2, 14, 3), (3, 14, 4, 15), (4, 25, 5, 26), (5, 39, 6, 38), (33, 7, 34, 6), (46, 8, 47, 7), (8, 46, 9, 45), (20, 9, 21, 10), (10, 32, 11, 31), (58, 11, 59, 12), (41, 13, 42, 12), (15, 26, 16, 27), (49, 17, 50, 16), (52, 17, 53, 18), (18, 55, 19, 56), (19, 45, 20, 44), (21, 33, 22, 32), (59, 22, 0, 23), (40, 24, 41, 23), (50, 28, 51, 27), (28, 52, 29, 51), (42, 29, 43, 30), (57, 31, 58, 30), (34, 47, 35, 48), (35, 55, 36, 54), (53, 37, 54, 36), (48, 37, 49, 38), (56, 44, 57, 43)]"
K8_169,"[(115, 1, 116, 0), (32, 1, 33, 2), (87, 3, 88, 2), (3, 87, 4, 86), (4, 33, 5, 34), (82, 6, 83, 5), (6, 114, 7, 113), (38, 7, 39, 8), (109, 9, 110, 8), (9, 40, 10, 41), (137, 11, 138, 10), (11, 137, 12, 136), (65, 12, 66, 13), (46, 13, 47, 14), (151, 14, 152, 15), (15, 105, 16, 104), (103, 17, 104, 16), (132, 18, 133, 17), (18, 71, 19, 72), (19, 101, 20, 100), (20, 130, 21, 129), (21, 154, 22, 155), (125, 23, 126, 22), (96, 24, 97, 23), (24, 51, 25, 52), (25, 123, 26, 122), (26, 94, 27, 93), (120, 28, 121, 27), (53, 28, 54, 29), (158, 29, 159, 30), (30, 78, 31, 77), (31, 60, 32, 61), (143, 35, 144, 34), (84, 36, 85, 35), (36, 142, 37, 141), (37, 113, 38, 112), (108, 40, 109, 39), (138, 42, 139, 41), (63, 42, 64, 43), (148, 43, 149, 44), (44, 134, 45, 133), (45, 150, 46, 151), (47, 107, 48, 106), (48, 67, 49, 68), (124, 50, 125, 49), (95, 51, 96, 50), (52, 92, 53, 91), (159, 54, 160, 55), (55, 160, 56, 161), (56, 120, 57, 119), (57, 81, 58, 80), (163, 58, 0, 59), (116, 60, 117, 59), (88, 62, 89, 61), (62, 145, 63, 146), (64, 136, 65, 135), (66, 108, 67, 107), (153, 68, 154, 69), (130, 70, 131, 69), (101, 71, 102, 70), (72, 76, 73, 75), (146, 74, 147, 73), (74, 148, 75, 147), (89, 76, 90, 77), (117, 78, 118, 79), (162, 80, 163, 79), (81, 114, 82, 115), (83, 142, 84, 143), (144, 85, 145, 86), (157, 91, 158, 90), (121, 92, 122, 93), (94, 123, 95, 124), (126, 97, 127, 98), (98, 127, 99, 128), (99, 157, 100, 156), (131, 102, 132, 103), (152, 106, 153, 105), (110, 139, 111, 140), (140, 111, 141, 112), (161, 119, 162, 118), (128, 156, 129, 155), (149, 135, 150, 134)]"
K8_170,"[(11, 64, 12, 65), (13, 62, 14, 63), (41, 61, 42, 60), (30, 72, 31, 71), (27, 6, 28, 7), (5, 28, 6, 29), (4, 49, 5, 50), (67, 10, 68, 11), (52, 75, 53, 76), (55, 35, 56, 34), (54, 21, 55, 22), (59, 18, 60, 19), (66, 46, 67, 45), (24, 53, 25, 54), (23, 32, 24, 33), (25, 75, 26, 74), (63, 12, 64, 13), (40, 15, 41, 16), (38, 17, 39, 18), (31, 76, 32, 77), (29, 51, 30, 50), (73, 27, 74, 26), (51, 73, 52, 72), (47, 8, 48, 9), (57, 37, 58, 36), (44, 66, 45, 65), (16, 39, 17, 40), (61, 43, 62, 42), (33, 22, 34, 23), (35, 57, 36, 56), (19, 58, 20, 59), (20, 37, 21, 38), (3, 70, 4, 71), (14, 43, 15, 44), (77, 68, 78, 69), (78, 10, 79, 9), (79, 46, 0, 47), (69, 2, 70, 3), (48, 1, 49, 2), (7, 1, 8, 0)]"
K8_179,"[(27, 1, 28, 0), (1, 27, 2, 26), (37, 3, 38, 2), (3, 37, 4, 36), (17, 4, 18, 5), (34, 6, 35, 5), (6, 21, 7, 22), (7, 31, 8, 30), (29, 9, 30, 8), (46, 9, 47, 10), (23, 10, 24, 11), (11, 44, 12, 45), (12, 42, 13, 41), (40, 14, 41, 13), (14, 40, 15, 39), (38, 16, 39, 15), (16, 36, 17, 35), (33, 19, 34, 18), (19, 33, 20, 32), (31, 21, 32, 20), (45, 22, 46, 23), (24, 43, 25, 44), (42, 25, 43, 26), (47, 29, 0, 28)]"
K8_183,"[(177, 218, 178, 219), (35, 182, 36, 183), (178, 37, 179, 38), (173, 42, 174, 43), (172, 130, 173, 129), (136, 182, 137, 181), (207, 192, 208, 193), (216, 183, 217, 184), (26, 193, 27, 194), (70, 187, 71, 188), (83, 180, 84, 181), (145, 191, 146, 190), (109, 195, 110, 194), (68, 189, 69, 190), (157, 201, 158, 200), (197, 60, 198, 61), (199, 102, 200, 103), (196, 112, 197, 111), (103, 202, 104, 203), (79, 215, 80, 214), (134, 217, 135, 218), (174, 1, 175, 2), (12, 92, 13, 91), (163, 10, 164, 11), (135, 36, 136, 37), (165, 50, 166, 51), (161, 92, 162, 93), (156, 101, 157, 102), (166, 106, 167, 105), (155, 115, 156, 114), (169, 127, 170, 126), (198, 154, 199, 153), (113, 155, 114, 154), (204, 151, 205, 152), (23, 148, 24, 149), (74, 141, 75, 142), (17, 118, 18, 119), (11, 162, 12, 163), (14, 98, 15, 97), (5, 104, 6, 105), (147, 66, 148, 67), (24, 66, 25, 65), (203, 63, 204, 62), (188, 69, 189, 70), (112, 59, 113, 60), (58, 117, 59, 118), (53, 160, 54, 161), (55, 99, 56, 98), (56, 16, 57, 15), (49, 106, 50, 107), (52, 94, 53, 93), (46, 125, 47, 126), (77, 33, 78, 32), (211, 31, 212, 30), (144, 27, 145, 28), (72, 30, 73, 29), (185, 28, 186, 29), (124, 47, 125, 48), (123, 169, 124, 168), (120, 9, 121, 10), (119, 90, 120, 91), (122, 108, 123, 107), (115, 100, 116, 101), (146, 209, 147, 210), (67, 211, 68, 210), (191, 208, 192, 209), (25, 207, 26, 206), (99, 116, 100, 117), (94, 159, 95, 160), (96, 14, 97, 13), (89, 108, 90, 109), (95, 55, 96, 54), (212, 74, 213, 73), (31, 77, 32, 76), (140, 75, 141, 76), (186, 71, 187, 72), (48, 167, 49, 168), (45, 5, 46, 4), (149, 22, 150, 23), (205, 21, 206, 20), (195, 18, 196, 19), (64, 22, 65, 21), (110, 19, 111, 20), (130, 221, 131, 0), (131, 40, 132, 41), (128, 172, 129, 171), (63, 150, 64, 151), (201, 159, 202, 158), (219, 176, 220, 177), (2, 44, 3, 43), (220, 133, 221, 134), (215, 81, 216, 80), (179, 84, 180, 85), (137, 82, 138, 83), (8, 121, 9, 122), (7, 164, 8, 165), (6, 52, 7, 51), (152, 61, 153, 62), (16, 58, 17, 57), (88, 127, 89, 128), (87, 170, 88, 171), (86, 4, 87, 3), (85, 45, 86, 44), (184, 144, 185, 143), (78, 139, 79, 140), (33, 138, 34, 139), (213, 142, 214, 143), (34, 82, 35, 81), (39, 132, 40, 133), (38, 175, 39, 176), (41, 1, 42, 0)]"
K8_194,"[(16, 7, 17, 8), (45, 6, 46, 7), (86, 1, 87, 2), (10, 49, 11, 50), (9, 88, 10, 89), (14, 84, 15, 83), (15, 45, 16, 44), (84, 24, 85, 23), (61, 36, 62, 37), (65, 28, 66, 29), (101, 32, 102, 33), (31, 102, 32, 103), (78, 51, 79, 52), (87, 49, 88, 48), (60, 98, 61, 97), (79, 90, 80, 91), (3, 22, 4, 23), (5, 20, 6, 21), (47, 19, 48, 18), (33, 13, 34, 12), (43, 83, 44, 82), (39, 56, 40, 57), (40, 95, 41, 96), (37, 58, 38, 59), (34, 99, 35, 100), (21, 4, 22, 5), (54, 41, 55, 42), (62, 13, 63, 14), (52, 81, 53, 82), (50, 90, 51, 89), (103, 30, 104, 31), (98, 35, 99, 36), (96, 60, 97, 59), (2, 74, 3, 73), (93, 42, 94, 43), (92, 54, 93, 53), (100, 11, 101, 12), (91, 80, 92, 81), (85, 72, 86, 73), (17, 76, 18, 77), (46, 75, 47, 76), (77, 9, 78, 8), (74, 19, 75, 20), (106, 68, 107, 67), (57, 38, 58, 39), (55, 95, 56, 94), (29, 64, 30, 65), (104, 64, 105, 63), (66, 106, 67, 105), (27, 68, 28, 69), (24, 107, 25, 0), (25, 70, 26, 71), (69, 26, 70, 27), (71, 1, 72, 0)]"
K8_198,"[(33, 20, 34, 21), (35, 10, 0, 11), (11, 34, 12, 35), (7, 30, 8, 31), (21, 32, 22, 33), (22, 14, 23, 13), (23, 5, 24, 4), (14, 6, 15, 5), (29, 8, 30, 9), (28, 15, 29, 16), (3, 25, 4, 24), (31, 6, 32, 7), (25, 3, 26, 2), (26, 17, 27, 18), (16, 27, 17, 28), (18, 1, 19, 2), (12, 20, 13, 19), (9, 0, 10, 1)]"
K8_199,"[(25, 1, 26, 0), (12, 1, 13, 2), (2, 13, 3, 14), (34, 4, 35, 3), (4, 24, 5, 23), (38, 5, 39, 6), (6, 39, 7, 40), (20, 8, 21, 7), (41, 8, 42, 9), (9, 17, 10, 16), (10, 30, 11, 29), (28, 12, 29, 11), (35, 15, 36, 14), (15, 37, 16, 36), (30, 17, 31, 18), (18, 31, 19, 32), (42, 20, 43, 19), (21, 41, 22, 40), (37, 23, 38, 22), (33, 24, 34, 25), (45, 27, 0, 26), (27, 45, 28, 44), (43, 33, 44, 32)]"
K8_205,"[(11, 1, 12, 0), (1, 9, 2, 8), (2, 20, 3, 19), (6, 4, 7, 3), (4, 28, 5, 27), (28, 6, 29, 5), (7, 18, 8, 19), (20, 9, 21, 10), (10, 21, 11, 22), (23, 12, 24, 13), (34, 14, 35, 13), (39, 15, 40, 14), (15, 39, 16, 38), (16, 34, 17, 33), (17, 24, 18, 25), (22, 0, 23, 41), (32, 26, 33, 25), (26, 32, 27, 31), (29, 36, 30, 37), (37, 30, 38, 31), (35, 40, 36, 41)]"
K8_206,"[(19, 1, 20, 0), (1, 19, 2, 18), (11, 2, 12, 3), (3, 12, 4, 13), (23, 5, 24, 4), (28, 5, 29, 6), (6, 22, 7, 21), (20, 8, 21, 7), (8, 18, 9, 17), (16, 10, 17, 9), (10, 16, 11, 15), (26, 13, 27, 14), (14, 25, 15, 26), (29, 23, 0, 22), (24, 28, 25, 27)]"
K8_208,"[(10, 46, 11, 45), (7, 35, 8, 34), (4, 21, 5, 22), (35, 7, 36, 6), (18, 3, 19, 4), (25, 51, 26, 50), (49, 32, 50, 33), (19, 39, 20, 38), (22, 34, 23, 33), (37, 21, 38, 20), (12, 44, 13, 43), (5, 37, 6, 36), (51, 43, 52, 42), (41, 15, 42, 14), (39, 28, 40, 29), (16, 28, 17, 27), (1, 27, 2, 26), (30, 10, 31, 9), (31, 25, 32, 24), (29, 46, 30, 47), (52, 13, 53, 14), (44, 12, 45, 11), (2, 17, 3, 18), (47, 9, 48, 8), (48, 24, 49, 23), (40, 0, 41, 53), (15, 0, 16, 1)]"
K8_221,"[(1, 43, 2, 42), (64, 46, 65, 45), (11, 58, 12, 59), (12, 16, 13, 15), (10, 30, 11, 29), (50, 14, 51, 13), (17, 38, 18, 39), (41, 20, 42, 21), (61, 25, 62, 24), (48, 25, 49, 26), (57, 31, 58, 30), (62, 48, 63, 47), (56, 9, 57, 10), (16, 4, 17, 3), (31, 9, 32, 8), (35, 7, 36, 6), (37, 5, 38, 4), (59, 52, 60, 53), (28, 54, 29, 53), (14, 52, 15, 51), (32, 56, 33, 55), (26, 49, 27, 50), (7, 35, 8, 34), (27, 61, 28, 60), (23, 44, 24, 45), (39, 18, 40, 19), (2, 22, 3, 21), (19, 40, 20, 41), (22, 0, 23, 65), (54, 34, 55, 33), (46, 64, 47, 63), (5, 37, 6, 36), (43, 1, 44, 0)]"
K8_224,"[(33, 1, 34, 0), (1, 58, 2, 59), (2, 36, 3, 35), (82, 3, 83, 4), (39, 5, 40, 4), (5, 41, 6, 40), (41, 7, 42, 6), (7, 80, 8, 81), (79, 8, 80, 9), (9, 78, 10, 79), (77, 10, 78, 11), (11, 76, 12, 77), (75, 12, 76, 13), (13, 47, 14, 46), (14, 71, 15, 72), (70, 15, 71, 16), (16, 69, 17, 70), (68, 17, 69, 18), (47, 19, 48, 18), (19, 49, 20, 48), (20, 67, 21, 68), (96, 21, 97, 22), (53, 23, 54, 22), (62, 23, 63, 24), (24, 56, 25, 55), (25, 94, 26, 95), (101, 27, 102, 26), (27, 103, 28, 102), (103, 29, 104, 28), (92, 29, 93, 30), (30, 89, 31, 90), (88, 31, 89, 32), (32, 87, 33, 88), (34, 59, 35, 60), (85, 36, 86, 37), (37, 84, 38, 85), (83, 38, 84, 39), (42, 81, 43, 82), (74, 43, 75, 44), (44, 73, 45, 74), (72, 45, 73, 46), (98, 49, 99, 50), (50, 65, 51, 66), (64, 51, 65, 52), (52, 63, 53, 64), (61, 54, 62, 55), (56, 99, 57, 100), (86, 58, 87, 57), (60, 96, 61, 95), (97, 67, 98, 66), (105, 90, 0, 91), (91, 104, 92, 105), (100, 93, 101, 94)]"
K8_226,"[(38, 97, 39, 98), (96, 39, 97, 40), (47, 90, 48, 91), (31, 72, 32, 73), (118, 73, 119, 74), (109, 75, 110, 74), (113, 83, 114, 82), (21, 80, 22, 81), (11, 92, 12, 93), (6, 65, 7, 66), (12, 46, 13, 45), (17, 86, 18, 87), (43, 94, 44, 95), (49, 15, 50, 14), (54, 115, 55, 116), (64, 105, 65, 106), (32, 107, 33, 108), (119, 108, 120, 109), (71, 107, 72, 106), (36, 67, 37, 68), (117, 31, 118, 30), (75, 28, 76, 29), (110, 29, 111, 30), (78, 55, 79, 56), (24, 58, 25, 57), (112, 53, 113, 54), (91, 46, 92, 47), (85, 18, 86, 19), (81, 115, 82, 114), (99, 67, 100, 66), (68, 102, 69, 101), (77, 116, 78, 117), (76, 112, 77, 111), (79, 22, 80, 23), (59, 27, 60, 26), (35, 100, 36, 101), (70, 5, 71, 6), (33, 5, 34, 4), (42, 10, 43, 9), (88, 15, 89, 16), (58, 83, 59, 84), (60, 52, 61, 51), (56, 20, 57, 19), (69, 34, 70, 35), (8, 42, 9, 41), (98, 37, 99, 38), (3, 45, 4, 44), (2, 93, 3, 94), (1, 11, 2, 10), (87, 62, 88, 63), (50, 62, 51, 61), (16, 64, 17, 63), (27, 53, 28, 52), (23, 21, 24, 20), (25, 84, 26, 85), (104, 7, 105, 8), (102, 96, 103, 95), (103, 40, 104, 41), (48, 0, 49, 121), (13, 121, 14, 120), (89, 0, 90, 1)]"
K8_234,"[(44, 28, 45, 27), (30, 6, 31, 5), (59, 27, 60, 26), (13, 24, 14, 25), (51, 21, 52, 20), (17, 55, 18, 54), (23, 12, 24, 13), (18, 0, 19, 63), (10, 50, 11, 49), (60, 45, 61, 46), (22, 48, 23, 47), (53, 62, 54, 63), (50, 10, 51, 9), (8, 40, 9, 39), (52, 37, 53, 38), (57, 32, 58, 33), (19, 39, 20, 38), (36, 22, 37, 21), (35, 48, 36, 49), (25, 14, 26, 15), (46, 16, 47, 15), (34, 12, 35, 11), (61, 17, 62, 16), (4, 30, 5, 29), (2, 41, 3, 42), (43, 58, 44, 59), (6, 56, 7, 55), (3, 56, 4, 57), (42, 33, 43, 34), (28, 32, 29, 31), (40, 1, 41, 2), (7, 1, 8, 0)]"
K8_236,"[(57, 10, 58, 11), (8, 55, 9, 56), (76, 49, 77, 50), (79, 46, 80, 47), (80, 15, 81, 16), (24, 69, 25, 70), (56, 32, 57, 31), (16, 48, 17, 47), (44, 81, 45, 82), (72, 21, 73, 22), (33, 55, 34, 54), (71, 52, 72, 53), (22, 54, 23, 53), (20, 73, 21, 74), (51, 74, 52, 75), (35, 70, 36, 71), (7, 69, 8, 68), (17, 78, 18, 79), (48, 77, 49, 78), (45, 15, 46, 14), (75, 18, 76, 19), (50, 20, 51, 19), (6, 25, 7, 26), (34, 24, 35, 23), (3, 30, 4, 31), (1, 65, 2, 64), (67, 5, 68, 4), (26, 5, 27, 6), (32, 9, 33, 10), (82, 60, 83, 59), (40, 63, 41, 64), (38, 30, 39, 29), (43, 58, 44, 59), (2, 39, 3, 40), (27, 37, 28, 36), (66, 37, 67, 38), (60, 0, 61, 83), (62, 41, 63, 42), (65, 28, 66, 29), (12, 61, 13, 62), (11, 43, 12, 42), (13, 0, 14, 1)]"
K8_238,"[(124, 69, 125, 70), (25, 70, 26, 71), (71, 115, 72, 114), (73, 30, 74, 31), (19, 109, 20, 108), (111, 32, 112, 33), (123, 16, 124, 17), (24, 17, 25, 18), (18, 35, 19, 36), (46, 146, 47, 145), (95, 144, 96, 145), (48, 148, 49, 147), (54, 2, 55, 1), (96, 45, 97, 46), (146, 48, 147, 47), (149, 51, 150, 50), (2, 56, 3, 55), (39, 104, 40, 105), (110, 133, 111, 134), (33, 135, 34, 134), (101, 138, 102, 139), (58, 83, 59, 84), (66, 77, 67, 78), (65, 120, 66, 121), (61, 22, 62, 23), (68, 75, 69, 76), (62, 12, 63, 11), (130, 30, 131, 29), (107, 36, 108, 37), (132, 113, 133, 114), (34, 109, 35, 110), (151, 90, 0, 91), (9, 61, 10, 60), (5, 86, 6, 87), (7, 84, 8, 85), (15, 122, 16, 123), (10, 23, 11, 24), (13, 80, 14, 81), (28, 130, 29, 129), (115, 128, 116, 129), (31, 112, 32, 113), (127, 116, 128, 117), (72, 131, 73, 132), (56, 4, 57, 3), (59, 9, 60, 8), (91, 150, 92, 151), (85, 6, 86, 7), (79, 64, 80, 65), (105, 38, 106, 39), (81, 12, 82, 13), (76, 67, 77, 68), (82, 22, 83, 21), (78, 122, 79, 121), (20, 135, 21, 136), (14, 64, 15, 63), (148, 93, 149, 94), (49, 94, 50, 95), (117, 126, 118, 127), (118, 27, 119, 28), (119, 75, 120, 74), (125, 27, 126, 26), (4, 58, 5, 57), (92, 51, 93, 52), (141, 100, 142, 101), (136, 42, 137, 41), (143, 98, 144, 99), (140, 44, 141, 43), (37, 106, 38, 107), (137, 102, 138, 103), (42, 140, 43, 139), (44, 97, 45, 98), (103, 40, 104, 41), (99, 142, 100, 143), (52, 89, 53, 90), (88, 53, 89, 54), (87, 0, 88, 1)]"
K8_240,"[(12, 87, 13, 88), (161, 87, 0, 86), (137, 156, 138, 157), (44, 67, 45, 68), (36, 158, 37, 157), (113, 154, 114, 155), (111, 43, 112, 42), (109, 65, 110, 64), (134, 18, 135, 17), (114, 20, 115, 19), (39, 14, 40, 15), (155, 19, 156, 18), (110, 3, 111, 4), (38, 10, 39, 9), (62, 8, 63, 7), (133, 6, 134, 7), (5, 132, 6, 133), (2, 66, 3, 65), (4, 42, 5, 41), (1, 108, 2, 109), (102, 125, 103, 126), (49, 125, 50, 124), (70, 124, 71, 123), (150, 127, 151, 128), (23, 127, 24, 126), (129, 67, 130, 66), (130, 44, 131, 43), (128, 107, 129, 108), (104, 48, 105, 47), (153, 69, 154, 68), (152, 46, 153, 45), (151, 106, 152, 107), (22, 104, 23, 103), (21, 48, 22, 49), (20, 69, 21, 70), (73, 101, 74, 100), (71, 50, 72, 51), (46, 106, 47, 105), (24, 150, 25, 149), (77, 145, 78, 144), (96, 145, 97, 146), (119, 146, 120, 147), (121, 98, 122, 99), (120, 76, 121, 75), (148, 26, 149, 25), (101, 27, 102, 26), (72, 27, 73, 28), (122, 30, 123, 29), (31, 80, 32, 81), (32, 94, 33, 93), (33, 141, 34, 140), (79, 117, 80, 116), (95, 118, 96, 119), (142, 117, 143, 118), (30, 116, 31, 115), (61, 16, 62, 17), (57, 159, 58, 158), (37, 58, 38, 59), (89, 57, 90, 56), (84, 55, 85, 56), (136, 60, 137, 59), (141, 94, 142, 95), (143, 79, 144, 78), (81, 139, 82, 138), (92, 139, 93, 140), (60, 136, 61, 135), (112, 131, 113, 132), (10, 159, 11, 160), (8, 16, 9, 15), (63, 40, 64, 41), (91, 35, 92, 34), (82, 35, 83, 36), (54, 148, 55, 147), (51, 28, 52, 29), (53, 74, 54, 75), (52, 100, 53, 99), (97, 77, 98, 76), (13, 161, 14, 160), (83, 91, 84, 90), (88, 11, 89, 12), (85, 1, 86, 0)]"
K8_241,"[(34, 16, 35, 15), (44, 32, 45, 31), (30, 5, 31, 6), (45, 7, 46, 6), (36, 12, 37, 11), (14, 36, 15, 35), (38, 49, 39, 50), (9, 53, 10, 52), (23, 51, 24, 50), (47, 29, 48, 28), (27, 41, 28, 40), (48, 39, 49, 40), (13, 26, 14, 27), (37, 25, 38, 24), (20, 2, 21, 1), (29, 47, 30, 46), (2, 20, 3, 19), (41, 16, 42, 17), (51, 23, 52, 22), (53, 9, 0, 8), (4, 44, 5, 43), (25, 12, 26, 13), (17, 42, 18, 43), (3, 32, 4, 33), (18, 34, 19, 33), (10, 21, 11, 22), (7, 1, 8, 0)]"
K8_245,"[(77, 93, 78, 92), (76, 17, 77, 18), (91, 73, 92, 72), (2, 68, 3, 67), (68, 58, 69, 57), (35, 56, 36, 57), (5, 55, 6, 54), (88, 52, 89, 51), (39, 52, 40, 53), (20, 55, 21, 56), (50, 8, 51, 7), (46, 95, 47, 0), (93, 48, 94, 49), (4, 21, 5, 22), (85, 24, 86, 25), (6, 90, 7, 89), (43, 66, 44, 67), (18, 73, 19, 74), (12, 48, 13, 47), (14, 63, 15, 64), (10, 79, 11, 80), (11, 94, 12, 95), (70, 19, 71, 20), (42, 24, 43, 23), (13, 31, 14, 30), (75, 61, 76, 60), (78, 49, 79, 50), (81, 26, 82, 27), (82, 9, 83, 10), (8, 83, 9, 84), (41, 86, 42, 87), (25, 84, 26, 85), (71, 91, 72, 90), (58, 33, 59, 34), (64, 2, 65, 1), (61, 16, 62, 17), (59, 75, 60, 74), (65, 44, 66, 45), (53, 38, 54, 39), (3, 36, 4, 37), (87, 40, 88, 41), (69, 34, 70, 35), (22, 38, 23, 37), (28, 46, 29, 45), (31, 62, 32, 63), (32, 16, 33, 15), (27, 80, 28, 81), (29, 0, 30, 1)]"
K8_247,"[(5, 1, 6, 0), (1, 7, 2, 6), (2, 21, 3, 22), (16, 3, 17, 4), (11, 5, 12, 4), (7, 20, 8, 21), (19, 8, 20, 9), (9, 18, 10, 19), (17, 10, 18, 11), (12, 15, 13, 16), (22, 13, 23, 14), (14, 23, 15, 0)]"
K8_249,"[(8, 4, 9, 3), (19, 2, 20, 3), (4, 21, 5, 22), (16, 11, 17, 12), (12, 17, 13, 18), (20, 7, 21, 8), (24, 14, 25, 13), (1, 7, 2, 6), (27, 22, 0, 23), (10, 15, 11, 16), (25, 19, 26, 18), (14, 24, 15, 23), (9, 27, 10, 26), (5, 1, 6, 0)]"
K8_250,"[(41, 1, 42, 0), (1, 25, 2, 24), (23, 3, 24, 2), (3, 23, 4, 22), (4, 40, 5, 39), (38, 6, 39, 5), (21, 7, 22, 6), (7, 19, 8, 18), (8, 36, 9, 35), (48, 9, 49, 10), (10, 47, 11, 48), (11, 34, 12, 35), (12, 17, 13, 18), (52, 14, 53, 13), (31, 14, 32, 15), (15, 32, 16, 33), (16, 52, 17, 51), (36, 19, 37, 20), (20, 37, 21, 38), (40, 25, 41, 26), (26, 0, 27, 59), (58, 28, 59, 27), (28, 56, 29, 55), (29, 44, 30, 45), (53, 31, 54, 30), (33, 51, 34, 50), (57, 43, 58, 42), (43, 57, 44, 56), (54, 46, 55, 45), (46, 50, 47, 49)]"
K8_252,"[(11, 26, 12, 27), (10, 41, 11, 42), (13, 59, 14, 58), (14, 78, 15, 77), (12, 0, 13, 97), (46, 17, 47, 18), (74, 16, 75, 15), (61, 25, 62, 24), (80, 26, 81, 25), (2, 24, 3, 23), (28, 58, 29, 57), (29, 77, 30, 76), (27, 97, 28, 96), (44, 31, 45, 32), (65, 41, 66, 40), (86, 40, 87, 39), (5, 39, 6, 38), (42, 56, 43, 55), (47, 73, 48, 72), (43, 95, 44, 94), (51, 69, 52, 68), (67, 53, 68, 52), (8, 54, 9, 53), (60, 1, 61, 2), (62, 81, 63, 82), (7, 66, 8, 67), (84, 63, 85, 64), (64, 85, 65, 86), (3, 82, 4, 83), (83, 4, 84, 5), (6, 87, 7, 88), (91, 17, 92, 16), (90, 73, 91, 74), (92, 46, 93, 45), (54, 10, 55, 9), (35, 20, 36, 21), (34, 49, 35, 50), (33, 71, 34, 70), (36, 90, 37, 89), (93, 33, 94, 32), (19, 48, 20, 49), (18, 72, 19, 71), (21, 89, 22, 88), (22, 37, 23, 38), (95, 56, 96, 57), (75, 31, 76, 30), (69, 51, 70, 50), (78, 59, 79, 60), (79, 0, 80, 1)]"
K8_257,"[(70, 105, 71, 106), (74, 103, 75, 104), (2, 65, 3, 66), (108, 69, 109, 70), (4, 63, 5, 64), (13, 24, 14, 25), (8, 31, 9, 32), (18, 51, 19, 52), (7, 60, 8, 61), (15, 87, 16, 86), (93, 17, 94, 16), (83, 20, 84, 21), (39, 106, 40, 107), (45, 100, 46, 101), (48, 97, 49, 98), (96, 49, 97, 50), (37, 69, 38, 68), (95, 80, 96, 81), (41, 73, 42, 72), (44, 78, 45, 77), (50, 82, 51, 81), (52, 85, 53, 86), (58, 11, 59, 12), (54, 26, 55, 25), (57, 29, 58, 28), (104, 73, 105, 74), (21, 84, 22, 85), (23, 14, 24, 15), (22, 54, 23, 53), (98, 47, 99, 48), (79, 47, 80, 46), (64, 3, 65, 4), (101, 42, 102, 43), (76, 44, 77, 43), (62, 5, 63, 6), (107, 38, 108, 39), (71, 41, 72, 40), (88, 55, 89, 56), (89, 26, 90, 27), (87, 13, 88, 12), (29, 10, 30, 11), (27, 57, 28, 56), (66, 36, 67, 35), (1, 34, 2, 35), (17, 95, 18, 94), (19, 82, 20, 83), (102, 75, 103, 76), (36, 109, 37, 0), (9, 91, 10, 90), (59, 92, 60, 93), (33, 6, 34, 7), (32, 62, 33, 61), (30, 91, 31, 92), (78, 99, 79, 100), (67, 0, 68, 1)]"
K8_259,"[(19, 4, 20, 5), (7, 13, 8, 12), (13, 9, 14, 8), (22, 9, 23, 10), (21, 14, 22, 15), (15, 20, 16, 21), (17, 2, 18, 3), (3, 16, 4, 17), (11, 7, 12, 6), (1, 18, 2, 19), (10, 23, 11, 0), (5, 0, 6, 1)]"
K8_263,"[(2, 32, 3, 31), (118, 92, 119, 91), (27, 7, 28, 6), (4, 30, 5, 29), (7, 82, 8, 83), (20, 14, 21, 13), (54, 11, 55, 12), (83, 8, 84, 9), (102, 10, 103, 9), (19, 57, 20, 56), (26, 82, 27, 81), (46, 62, 47, 61), (44, 66, 45, 65), (105, 51, 106, 50), (109, 62, 110, 63), (111, 66, 112, 67), (30, 4, 31, 3), (39, 92, 40, 93), (37, 121, 38, 120), (49, 107, 50, 106), (78, 36, 79, 35), (74, 117, 75, 118), (76, 94, 77, 93), (119, 39, 120, 38), (94, 80, 95, 79), (96, 2, 97, 1), (95, 32, 96, 33), (121, 35, 0, 34), (36, 78, 37, 77), (116, 73, 117, 74), (72, 115, 73, 116), (75, 41, 76, 40), (53, 88, 54, 89), (23, 87, 24, 86), (101, 85, 102, 84), (60, 48, 61, 47), (59, 108, 60, 109), (107, 58, 108, 59), (48, 58, 49, 57), (90, 104, 91, 103), (89, 52, 90, 53), (69, 19, 70, 18), (113, 17, 114, 16), (42, 17, 43, 18), (15, 105, 16, 104), (14, 51, 15, 52), (10, 87, 11, 88), (100, 25, 101, 26), (85, 25, 86, 24), (12, 22, 13, 21), (55, 23, 56, 22), (67, 112, 68, 113), (68, 44, 69, 43), (28, 97, 29, 98), (5, 99, 6, 98), (80, 100, 81, 99), (63, 110, 64, 111), (64, 46, 65, 45), (41, 71, 42, 70), (114, 71, 115, 72), (33, 1, 34, 0)]"
K8_265,"[(12, 24, 13, 23), (37, 26, 0, 27), (1, 24, 2, 25), (22, 5, 23, 6), (17, 32, 18, 33), (21, 30, 22, 31), (14, 35, 15, 36), (36, 13, 37, 14), (11, 2, 12, 3), (27, 11, 28, 10), (8, 34, 9, 33), (3, 29, 4, 28), (34, 15, 35, 16), (9, 16, 10, 17), (6, 19, 7, 20), (29, 5, 30, 4), (31, 20, 32, 21), (18, 7, 19, 8), (25, 0, 26, 1)]"
K8_270,"[(10, 28, 11, 27), (97, 4, 98, 5), (7, 100, 8, 101), (76, 11, 77, 12), (113, 15, 114, 14), (37, 16, 38, 17), (21, 85, 22, 84), (19, 107, 20, 106), (44, 25, 45, 26), (64, 23, 65, 24), (83, 25, 84, 24), (109, 35, 110, 34), (41, 60, 42, 61), (38, 92, 39, 91), (39, 109, 40, 108), (46, 104, 47, 103), (112, 56, 113, 55), (62, 86, 63, 85), (57, 111, 58, 110), (2, 74, 3, 73), (88, 107, 89, 108), (111, 94, 112, 95), (1, 96, 2, 97), (6, 79, 7, 80), (99, 78, 100, 79), (67, 81, 68, 80), (72, 4, 73, 3), (101, 49, 102, 48), (8, 50, 9, 49), (87, 41, 88, 40), (71, 52, 72, 53), (30, 47, 31, 48), (31, 83, 32, 82), (28, 10, 29, 9), (29, 103, 30, 102), (32, 65, 33, 66), (98, 70, 99, 69), (5, 69, 6, 68), (81, 67, 82, 66), (51, 70, 52, 71), (12, 75, 13, 76), (13, 115, 14, 114), (17, 91, 18, 90), (15, 36, 16, 37), (22, 63, 23, 64), (104, 46, 105, 45), (20, 43, 21, 44), (61, 42, 62, 43), (50, 78, 51, 77), (53, 74, 54, 75), (54, 0, 55, 115), (56, 94, 57, 93), (58, 33, 59, 34), (105, 27, 106, 26), (86, 60, 87, 59), (92, 36, 93, 35), (89, 19, 90, 18), (95, 0, 96, 1)]"
K8_272,"[(31, 1, 32, 0), (12, 1, 13, 2), (2, 13, 3, 14), (3, 31, 4, 30), (27, 5, 28, 4), (16, 5, 17, 6), (6, 17, 7, 18), (7, 27, 8, 26), (19, 8, 20, 9), (24, 10, 25, 9), (10, 34, 11, 33), (32, 12, 33, 11), (14, 30, 15, 29), (28, 16, 29, 15), (18, 26, 19, 25), (23, 21, 24, 20), (21, 35, 22, 34), (35, 23, 0, 22)]"
K8_277,"[(15, 1, 16, 0), (20, 1, 21, 2), (2, 23, 3, 24), (24, 3, 25, 4), (4, 12, 5, 11), (5, 26, 6, 27), (17, 7, 18, 6), (7, 31, 8, 30), (29, 9, 30, 8), (9, 29, 10, 28), (10, 20, 11, 19), (25, 13, 26, 12), (13, 23, 14, 22), (21, 15, 22, 14), (31, 17, 0, 16), (27, 18, 28, 19)]"
K8_280,"[(3, 1, 4, 0), (1, 17, 2, 16), (17, 3, 18, 2), (4, 11, 5, 12), (14, 5, 15, 6), (31, 7, 32, 6), (7, 31, 8, 30), (27, 9, 28, 8), (9, 27, 10, 26), (10, 15, 11, 16), (23, 13, 24, 12), (13, 23, 14, 22), (18, 25, 19, 26), (28, 19, 29, 20), (20, 29, 21, 30), (32, 21, 33, 22), (24, 33, 25, 0)]"
K8_281,"[(15, 1, 16, 0), (1, 21, 2, 20), (2, 14, 3, 13), (12, 4, 13, 3), (4, 19, 5, 20), (5, 11, 6, 10), (17, 6, 18, 7), (24, 7, 25, 8), (8, 23, 9, 24), (9, 16, 10, 17), (18, 11, 19, 12), (21, 15, 22, 14), (22, 0, 23, 25)]"
K8_286,"[(107, 53, 108, 52), (154, 51, 155, 52), (78, 50, 79, 49), (17, 50, 18, 51), (39, 58, 40, 59), (109, 152, 110, 153), (150, 111, 151, 112), (40, 12, 41, 11), (16, 79, 17, 80), (108, 82, 109, 81), (153, 80, 154, 81), (55, 12, 56, 13), (77, 122, 78, 123), (155, 121, 156, 120), (106, 119, 107, 120), (18, 122, 19, 121), (10, 59, 11, 60), (9, 39, 10, 38), (151, 15, 152, 14), (110, 15, 111, 16), (123, 76, 124, 77), (162, 103, 163, 104), (23, 104, 24, 105), (133, 98, 134, 99), (48, 76, 49, 75), (44, 106, 45, 105), (45, 126, 46, 127), (46, 21, 47, 22), (47, 158, 48, 159), (82, 13, 83, 14), (118, 43, 119, 44), (101, 164, 102, 165), (73, 160, 74, 161), (69, 101, 70, 100), (19, 157, 20, 156), (60, 88, 61, 87), (35, 86, 36, 87), (141, 84, 142, 85), (6, 85, 7, 86), (124, 158, 125, 157), (125, 21, 126, 20), (5, 141, 6, 140), (146, 57, 147, 58), (143, 37, 144, 36), (142, 8, 143, 7), (54, 41, 55, 42), (42, 53, 43, 54), (99, 69, 100, 68), (102, 25, 103, 26), (97, 134, 98, 135), (91, 115, 92, 114), (92, 3, 93, 4), (90, 139, 91, 140), (88, 33, 89, 34), (89, 63, 90, 62), (71, 26, 72, 27), (74, 129, 75, 130), (65, 117, 66, 116), (70, 165, 71, 0), (63, 138, 64, 139), (61, 34, 62, 35), (66, 96, 67, 95), (112, 149, 113, 150), (83, 148, 84, 149), (8, 146, 9, 145), (56, 147, 57, 148), (37, 145, 38, 144), (28, 93, 29, 94), (31, 64, 32, 65), (32, 138, 33, 137), (29, 3, 30, 2), (30, 115, 31, 116), (22, 128, 23, 127), (1, 94, 2, 95), (161, 72, 162, 73), (4, 113, 5, 114), (163, 25, 164, 24), (159, 129, 160, 128), (135, 96, 136, 97), (132, 67, 133, 68), (136, 117, 137, 118), (130, 28, 131, 27), (131, 1, 132, 0)]"
K8_287,"[(29, 19, 30, 18), (12, 25, 13, 26), (28, 11, 29, 12), (21, 4, 22, 5), (3, 26, 4, 27), (7, 20, 8, 21), (34, 19, 35, 20), (22, 13, 23, 14), (6, 16, 7, 15), (33, 17, 34, 16), (14, 6, 15, 5), (1, 11, 2, 10), (35, 9, 0, 8), (31, 24, 32, 25), (27, 2, 28, 3), (17, 31, 18, 30), (23, 32, 24, 33), (9, 1, 10, 0)]"
K8_288,"[(20, 3, 21, 4), (29, 6, 30, 7), (36, 7, 37, 8), (4, 14, 5, 13), (15, 39, 16, 38), (39, 24, 0, 25), (2, 33, 3, 34), (9, 28, 10, 29), (11, 26, 12, 27), (21, 33, 22, 32), (19, 12, 20, 13), (8, 35, 9, 36), (27, 10, 28, 11), (5, 18, 6, 19), (30, 18, 31, 17), (37, 17, 38, 16), (34, 26, 35, 25), (31, 14, 32, 15), (1, 22, 2, 23), (23, 0, 24, 1)]"
K8_291,"[(29, 1, 30, 0), (1, 29, 2, 28), (2, 14, 3, 13), (12, 4, 13, 3), (27, 5, 28, 4), (5, 25, 6, 24), (6, 10, 7, 9), (32, 7, 33, 8), (8, 31, 9, 32), (17, 10, 18, 11), (11, 20, 12, 21), (14, 0, 15, 35), (22, 15, 23, 16), (33, 17, 34, 16), (18, 25, 19, 26), (26, 19, 27, 20), (21, 35, 22, 34), (23, 30, 24, 31)]"
K8_292,"[(1, 59, 2, 58), (5, 51, 6, 50), (80, 96, 81, 95), (12, 44, 13, 43), (35, 45, 36, 44), (76, 53, 77, 54), (9, 32, 10, 33), (48, 8, 49, 7), (31, 8, 32, 9), (30, 72, 31, 71), (4, 74, 5, 73), (51, 74, 52, 75), (47, 87, 48, 86), (15, 92, 16, 93), (36, 89, 37, 90), (57, 3, 58, 2), (67, 89, 68, 88), (69, 11, 70, 10), (70, 34, 71, 33), (52, 28, 53, 27), (3, 28, 4, 29), (75, 27, 76, 26), (56, 24, 57, 23), (96, 19, 97, 20), (79, 19, 80, 18), (24, 78, 25, 77), (22, 97, 23, 0), (25, 55, 26, 54), (14, 82, 15, 81), (17, 94, 18, 95), (21, 61, 22, 60), (90, 84, 91, 83), (55, 78, 56, 79), (87, 47, 88, 46), (93, 16, 94, 17), (68, 45, 69, 46), (13, 63, 14, 62), (91, 65, 92, 64), (40, 49, 41, 50), (41, 72, 42, 73), (39, 7, 40, 6), (42, 30, 43, 29), (82, 63, 83, 64), (85, 38, 86, 39), (37, 67, 38, 66), (34, 11, 35, 12), (65, 84, 66, 85), (61, 21, 62, 20), (59, 1, 60, 0)]"
K8_293,"[(111, 124, 112, 125), (88, 121, 89, 122), (120, 85, 121, 86), (55, 126, 56, 127), (122, 38, 123, 37), (103, 116, 104, 117), (113, 92, 114, 93), (40, 116, 41, 115), (24, 118, 25, 117), (3, 115, 4, 114), (110, 67, 111, 68), (108, 36, 109, 35), (112, 20, 113, 19), (100, 44, 101, 43), (98, 79, 99, 80), (44, 100, 45, 99), (97, 9, 98, 8), (94, 30, 95, 29), (87, 64, 88, 65), (90, 40, 91, 39), (89, 23, 90, 22), (91, 3, 92, 2), (63, 86, 64, 87), (25, 83, 26, 82), (6, 82, 7, 81), (45, 81, 46, 80), (51, 75, 52, 74), (77, 29, 78, 28), (57, 70, 58, 71), (65, 37, 66, 36), (56, 18, 57, 17), (127, 54, 128, 55), (48, 27, 49, 28), (46, 7, 47, 8), (21, 38, 22, 39), (5, 42, 6, 43), (31, 50, 32, 51), (32, 76, 33, 75), (30, 94, 31, 93), (125, 69, 126, 68), (53, 61, 54, 60), (72, 59, 73, 60), (34, 62, 35, 61), (69, 19, 70, 18), (33, 12, 34, 13), (52, 13, 53, 14), (78, 95, 79, 96), (76, 50, 77, 49), (83, 118, 84, 119), (73, 15, 74, 14), (119, 106, 120, 107), (62, 107, 63, 108), (23, 105, 24, 104), (41, 103, 42, 102), (4, 102, 5, 101), (84, 105, 85, 106), (15, 59, 16, 58), (11, 26, 12, 27), (16, 72, 17, 71), (10, 47, 11, 48), (9, 97, 10, 96), (20, 1, 21, 2), (66, 0, 67, 129), (109, 129, 110, 128), (123, 1, 124, 0)]"
K8_294,"[(15, 1, 16, 0), (1, 15, 2, 14), (11, 3, 12, 2), (3, 11, 4, 10), (4, 35, 5, 36), (40, 5, 41, 6), (29, 7, 30, 6), (7, 33, 8, 32), (8, 17, 9, 18), (24, 9, 25, 10), (12, 25, 13, 26), (26, 13, 27, 14), (16, 27, 17, 28), (37, 19, 38, 18), (19, 39, 20, 38), (20, 31, 21, 32), (30, 21, 31, 22), (39, 23, 40, 22), (23, 37, 24, 36), (33, 29, 34, 28), (34, 41, 35, 0)]"
K8_295,"[(130, 219, 131, 220), (137, 323, 138, 322), (128, 366, 129, 365), (126, 57, 127, 58), (133, 98, 134, 99), (222, 135, 223, 136), (132, 288, 133, 287), (292, 132, 293, 131), (321, 139, 322, 138), (359, 141, 360, 140), (99, 134, 100, 135), (182, 141, 183, 142), (240, 140, 241, 139), (278, 144, 279, 143), (67, 144, 68, 145), (151, 226, 152, 227), (142, 318, 143, 317), (146, 356, 147, 355), (145, 68, 146, 69), (148, 105, 149, 106), (162, 213, 163, 214), (169, 331, 170, 330), (165, 371, 166, 370), (163, 54, 164, 55), (164, 91, 165, 92), (187, 228, 188, 229), (242, 182, 243, 181), (178, 282, 179, 281), (183, 319, 184, 318), (184, 358, 185, 357), (179, 64, 180, 65), (185, 104, 186, 105), (273, 189, 274, 188), (34, 193, 35, 194), (43, 204, 44, 205), (208, 376, 209, 375), (205, 46, 206, 47), (207, 86, 208, 87), (236, 228, 237, 227), (261, 215, 262, 214), (274, 230, 275, 229), (221, 287, 222, 286), (293, 221, 294, 220), (225, 325, 226, 324), (335, 213, 336, 212), (217, 367, 218, 366), (230, 30, 231, 29), (215, 58, 216, 59), (87, 210, 88, 211), (223, 100, 224, 101), (271, 234, 272, 235), (244, 283, 245, 284), (239, 320, 240, 321), (241, 360, 242, 361), (245, 63, 246, 62), (238, 104, 239, 103), (254, 331, 255, 332), (259, 368, 260, 369), (260, 56, 261, 55), (258, 94, 259, 93), (272, 13, 273, 14), (280, 315, 281, 316), (277, 356, 278, 357), (279, 67, 280, 66), (275, 107, 276, 106), (63, 283, 64, 282), (326, 289, 327, 290), (362, 285, 363, 286), (97, 289, 98, 288), (290, 327, 291, 328), (294, 363, 295, 364), (295, 61, 296, 60), (291, 97, 292, 96), (65, 317, 66, 316), (358, 319, 359, 320), (102, 324, 103, 323), (332, 371, 333, 372), (334, 54, 335, 53), (333, 91, 334, 90), (353, 28, 354, 29), (75, 349, 76, 348), (92, 370, 93, 369), (354, 108, 355, 107), (48, 378, 49, 377), (44, 380, 45, 379), (69, 27, 70, 26), (49, 84, 50, 85), (88, 51, 89, 52), (70, 109, 71, 110), (202, 382, 203, 381), (201, 42, 202, 43), (380, 204, 381, 203), (378, 46, 379, 45), (180, 244, 181, 243), (61, 247, 62, 246), (361, 248, 362, 249), (224, 252, 225, 251), (101, 251, 102, 250), (325, 252, 326, 253), (136, 250, 137, 249), (284, 247, 285, 248), (167, 257, 168, 256), (376, 86, 377, 85), (373, 51, 374, 50), (255, 169, 256, 168), (329, 171, 330, 170), (129, 174, 130, 175), (95, 172, 96, 173), (296, 178, 297, 177), (218, 173, 219, 174), (364, 176, 365, 175), (59, 176, 60, 177), (235, 14, 236, 15), (4, 297, 5, 298), (350, 301, 351, 302), (74, 300, 75, 299), (192, 304, 193, 303), (33, 303, 34, 302), (25, 111, 26, 110), (253, 121, 254, 120), (328, 122, 329, 121), (171, 122, 172, 123), (94, 123, 95, 124), (216, 127, 217, 128), (367, 125, 368, 124), (56, 125, 57, 126), (190, 12, 191, 11), (9, 353, 10, 352), (20, 349, 21, 350), (269, 304, 270, 305), (336, 162, 337, 161), (89, 158, 90, 159), (372, 158, 373, 157), (211, 160, 212, 161), (52, 159, 53, 160), (257, 167, 258, 166), (152, 16, 153, 15), (149, 186, 150, 187), (147, 277, 148, 276), (154, 306, 155, 305), (23, 73, 24, 72), (8, 71, 9, 72), (306, 154, 307, 153), (307, 270, 308, 271), (308, 192, 309, 191), (314, 5, 315, 6), (344, 263, 345, 264), (79, 263, 80, 262), (196, 266, 197, 265), (36, 268, 37, 267), (108, 28, 109, 27), (10, 31, 11, 32), (309, 33, 310, 32), (311, 22, 312, 23), (312, 74, 313, 73), (310, 351, 311, 352), (313, 113, 314, 112), (12, 233, 13, 234), (30, 232, 31, 231), (189, 233, 190, 232), (150, 238, 151, 237), (113, 299, 114, 298), (111, 7, 112, 6), (114, 348, 115, 347), (115, 76, 116, 77), (116, 195, 117, 196), (117, 267, 118, 266), (118, 37, 119, 38), (119, 156, 120, 157), (199, 339, 200, 338), (40, 340, 41, 339), (384, 337, 385, 338), (382, 42, 383, 41), (383, 201, 384, 200), (2, 78, 3, 77), (3, 346, 4, 347), (1, 264, 2, 265), (16, 156, 17, 155), (21, 300, 22, 301), (17, 268, 18, 269), (19, 195, 20, 194), (18, 36, 19, 35), (24, 7, 25, 8), (374, 210, 375, 209), (47, 206, 48, 207), (80, 0, 81, 385), (81, 198, 82, 199), (82, 39, 83, 40), (83, 341, 84, 340), (345, 79, 346, 78), (341, 39, 342, 38), (342, 198, 343, 197), (343, 0, 344, 1)]"
K8_297,"[(10, 39, 11, 40), (44, 18, 45, 17), (18, 44, 19, 43), (41, 31, 42, 30), (38, 52, 39, 51), (40, 9, 41, 10), (16, 46, 17, 45), (57, 2, 0, 3), (7, 54, 8, 55), (22, 55, 23, 56), (21, 7, 22, 6), (12, 24, 13, 23), (4, 33, 5, 34), (20, 31, 21, 32), (42, 20, 43, 19), (56, 13, 57, 14), (5, 15, 6, 14), (1, 27, 2, 26), (36, 48, 37, 47), (29, 47, 30, 46), (25, 48, 26, 49), (11, 52, 12, 53), (28, 36, 29, 35), (53, 8, 54, 9), (49, 24, 50, 25), (50, 38, 51, 37), (34, 3, 35, 4), (32, 15, 33, 16), (27, 1, 28, 0)]"
K8_301,"[(33, 1, 34, 0), (1, 29, 2, 28), (57, 3, 58, 2), (3, 55, 4, 54), (61, 4, 62, 5), (5, 62, 6, 63), (51, 7, 52, 6), (64, 7, 65, 8), (8, 67, 9, 68), (68, 9, 69, 10), (10, 48, 11, 47), (46, 12, 47, 11), (12, 44, 13, 43), (42, 14, 43, 13), (14, 73, 15, 74), (74, 15, 75, 16), (16, 75, 17, 76), (17, 41, 18, 40), (39, 19, 40, 18), (19, 39, 20, 38), (77, 20, 0, 21), (36, 22, 37, 21), (22, 36, 23, 35), (34, 24, 35, 23), (24, 28, 25, 27), (58, 26, 59, 25), (26, 60, 27, 59), (32, 29, 33, 30), (30, 55, 31, 56), (56, 31, 57, 32), (76, 38, 77, 37), (41, 73, 42, 72), (71, 45, 72, 44), (45, 71, 46, 70), (69, 49, 70, 48), (49, 67, 50, 66), (65, 51, 66, 50), (52, 64, 53, 63), (60, 54, 61, 53)]"
K9_9,"[(402, 324, 403, 323), (401, 82, 402, 83), (400, 284, 401, 283), (399, 243, 400, 242), (396, 206, 397, 205), (392, 163, 393, 164), (397, 122, 398, 123), (361, 321, 362, 320), (2, 363, 3, 364), (217, 345, 218, 344), (182, 351, 183, 352), (446, 343, 447, 344), (42, 325, 43, 326), (4, 321, 5, 322), (317, 277, 318, 276), (322, 240, 323, 239), (319, 168, 320, 169), (316, 89, 317, 90), (227, 311, 228, 310), (178, 311, 179, 312), (434, 309, 435, 310), (140, 305, 141, 306), (97, 308, 98, 309), (286, 79, 287, 80), (5, 280, 6, 281), (408, 291, 409, 292), (281, 241, 282, 240), (278, 167, 279, 168), (83, 282, 84, 283), (43, 284, 44, 285), (207, 247, 208, 246), (3, 238, 4, 239), (413, 248, 414, 249), (236, 169, 237, 170), (121, 244, 122, 245), (84, 241, 85, 242), (44, 243, 45, 244), (177, 228, 178, 229), (435, 226, 436, 227), (216, 189, 217, 190), (99, 224, 100, 225), (215, 112, 216, 113), (9, 204, 10, 205), (412, 209, 413, 210), (201, 164, 202, 165), (406, 192, 407, 191), (192, 406, 193, 405), (181, 439, 182, 438), (127, 167, 128, 166), (88, 166, 89, 165), (51, 161, 52, 160), (12, 162, 13, 161), (414, 158, 415, 157), (8, 124, 9, 123), (409, 117, 410, 116), (41, 81, 42, 80), (6, 86, 7, 85), (407, 75, 408, 74), (7, 47, 8, 46), (47, 125, 48, 124), (318, 129, 319, 130), (87, 127, 88, 126), (277, 128, 278, 129), (235, 130, 236, 131), (171, 133, 172, 132), (377, 180, 378, 181), (375, 353, 376, 352), (376, 437, 377, 438), (378, 226, 379, 225), (380, 308, 381, 307), (381, 138, 382, 139), (131, 196, 132, 197), (170, 195, 171, 196), (234, 198, 235, 197), (275, 199, 276, 198), (90, 199, 91, 200), (315, 201, 316, 200), (48, 203, 49, 204), (427, 194, 428, 195), (432, 138, 433, 137), (436, 180, 437, 179), (158, 416, 159, 415), (208, 417, 209, 418), (247, 416, 248, 417), (119, 421, 120, 420), (288, 423, 289, 424), (77, 423, 78, 422), (328, 419, 329, 420), (403, 424, 404, 425), (38, 422, 39, 421), (364, 425, 365, 426), (1, 427, 2, 426), (23, 135, 24, 134), (22, 430, 23, 429), (25, 175, 26, 174), (26, 231, 27, 232), (24, 271, 25, 272), (28, 94, 29, 93), (29, 312, 30, 313), (30, 353, 31, 354), (136, 383, 137, 384), (431, 382, 432, 383), (175, 386, 176, 387), (230, 388, 231, 387), (270, 386, 271, 385), (92, 389, 93, 390), (313, 391, 314, 390), (27, 388, 28, 389), (49, 394, 50, 395), (10, 395, 11, 396), (254, 111, 255, 112), (257, 186, 258, 187), (260, 348, 261, 347), (261, 442, 262, 443), (264, 224, 265, 223), (265, 307, 266, 306), (266, 139, 267, 140), (31, 53, 32, 52), (374, 53, 375, 54), (183, 55, 184, 54), (350, 55, 351, 56), (262, 59, 263, 60), (439, 57, 440, 56), (101, 59, 102, 58), (220, 61, 221, 62), (297, 184, 298, 185), (298, 350, 299, 349), (302, 264, 303, 263), (299, 440, 300, 441), (301, 100, 302, 101), (303, 223, 304, 222), (300, 57, 301, 58), (304, 141, 305, 142), (50, 12, 51, 11), (391, 14, 392, 15), (314, 15, 315, 16), (91, 17, 92, 16), (274, 17, 275, 18), (233, 18, 234, 19), (172, 20, 173, 19), (428, 22, 429, 21), (133, 21, 134, 20), (418, 329, 419, 330), (81, 324, 82, 325), (285, 327, 286, 326), (120, 327, 121, 328), (245, 331, 246, 330), (206, 332, 207, 331), (159, 332, 160, 333), (143, 63, 144, 62), (144, 219, 145, 220), (148, 108, 149, 107), (142, 446, 143, 445), (145, 346, 146, 347), (147, 189, 148, 188), (151, 111, 152, 110), (150, 255, 151, 256), (135, 268, 136, 269), (430, 267, 431, 268), (173, 272, 174, 273), (232, 274, 233, 273), (384, 270, 385, 269), (102, 442, 103, 441), (103, 348, 104, 349), (106, 188, 107, 187), (108, 150, 109, 149), (109, 256, 110, 257), (156, 34, 157, 33), (210, 35, 211, 36), (249, 34, 250, 35), (118, 38, 119, 37), (287, 40, 288, 41), (78, 40, 79, 39), (411, 37, 412, 36), (398, 45, 399, 46), (63, 218, 64, 219), (60, 444, 61, 443), (64, 345, 65, 346), (68, 186, 69, 185), (66, 106, 67, 105), (65, 147, 66, 146), (67, 258, 68, 259), (404, 366, 405, 365), (410, 369, 411, 370), (290, 368, 291, 367), (75, 366, 76, 367), (212, 372, 213, 371), (117, 368, 118, 369), (251, 373, 252, 372), (154, 373, 155, 374), (333, 32, 334, 33), (337, 371, 338, 370), (334, 155, 335, 156), (335, 251, 336, 250), (340, 113, 341, 114), (336, 212, 337, 211), (341, 190, 342, 191), (152, 70, 153, 69), (253, 70, 254, 71), (114, 74, 115, 73), (214, 71, 215, 72), (339, 72, 340, 73), (356, 394, 357, 393), (354, 13, 355, 14), (357, 203, 358, 202), (358, 125, 359, 126), (360, 280, 361, 279), (355, 162, 356, 163), (362, 238, 363, 237), (359, 86, 360, 87), (76, 289, 77, 290), (338, 294, 339, 293), (213, 295, 214, 294), (115, 292, 116, 293), (252, 296, 253, 295), (153, 296, 154, 297), (176, 96, 177, 95), (229, 94, 230, 95), (433, 97, 434, 96), (379, 98, 380, 99), (259, 104, 260, 105), (221, 444, 222, 445), (342, 447, 343, 0), (193, 0, 194, 1)]"
K9_21,"[(148, 62, 149, 61), (153, 80, 154, 81), (152, 46, 153, 45), (97, 154, 98, 155), (11, 157, 12, 156), (74, 157, 75, 158), (163, 37, 164, 36), (160, 109, 161, 110), (167, 66, 168, 67), (165, 185, 166, 184), (7, 175, 8, 174), (62, 169, 63, 170), (100, 173, 101, 174), (64, 187, 65, 188), (6, 26, 7, 25), (103, 2, 104, 3), (5, 118, 6, 119), (119, 4, 120, 5), (9, 49, 10, 48), (8, 77, 9, 78), (112, 31, 113, 32), (102, 23, 103, 24), (71, 32, 72, 33), (76, 49, 77, 50), (98, 47, 99, 48), (63, 147, 64, 146), (70, 112, 71, 111), (99, 79, 100, 78), (101, 123, 102, 122), (155, 96, 156, 97), (10, 95, 11, 96), (75, 95, 76, 94), (186, 65, 187, 66), (181, 163, 182, 162), (179, 90, 180, 91), (175, 51, 176, 50), (182, 36, 183, 35), (60, 67, 61, 68), (59, 167, 60, 166), (58, 186, 59, 185), (56, 38, 57, 37), (54, 89, 55, 90), (180, 107, 181, 108), (55, 106, 56, 107), (136, 92, 137, 91), (135, 109, 136, 108), (133, 34, 134, 35), (138, 53, 139, 54), (137, 178, 138, 179), (134, 161, 135, 162), (132, 70, 133, 69), (129, 14, 130, 15), (33, 110, 34, 111), (30, 73, 31, 74), (29, 159, 30, 158), (28, 93, 29, 94), (26, 52, 27, 51), (27, 177, 28, 176), (88, 106, 89, 105), (87, 38, 88, 39), (86, 57, 87, 58), (84, 183, 85, 184), (85, 164, 86, 165), (83, 69, 84, 68), (82, 132, 83, 131), (81, 12, 82, 13), (15, 128, 16, 129), (149, 130, 150, 131), (143, 125, 144, 124), (171, 126, 172, 127), (3, 120, 4, 121), (46, 79, 47, 80), (44, 152, 45, 151), (40, 145, 41, 146), (41, 171, 42, 170), (39, 189, 40, 188), (42, 127, 43, 128), (125, 18, 126, 19), (189, 21, 0, 20), (172, 18, 173, 17), (144, 19, 145, 20), (150, 14, 151, 13), (43, 17, 44, 16), (116, 177, 117, 178), (117, 52, 118, 53), (113, 73, 114, 72), (115, 93, 116, 92), (114, 159, 115, 160), (22, 141, 23, 142), (168, 147, 169, 148), (1, 140, 2, 141), (123, 143, 124, 142), (104, 140, 105, 139), (24, 121, 25, 122), (21, 1, 22, 0)]"
K9_59,"[(108, 246, 109, 245), (246, 108, 247, 107), (15, 112, 16, 113), (110, 87, 111, 88), (117, 145, 118, 144), (113, 195, 114, 194), (136, 190, 137, 189), (198, 148, 199, 147), (224, 142, 225, 141), (8, 137, 9, 138), (29, 142, 30, 143), (259, 146, 0, 147), (80, 145, 81, 146), (45, 152, 46, 153), (164, 192, 165, 191), (160, 244, 161, 243), (11, 166, 12, 167), (162, 89, 163, 90), (217, 191, 218, 190), (14, 193, 15, 194), (33, 192, 34, 193), (82, 197, 83, 198), (9, 220, 10, 221), (219, 60, 220, 61), (83, 230, 84, 231), (99, 234, 100, 235), (235, 98, 236, 99), (37, 244, 38, 245), (91, 242, 92, 243), (10, 60, 11, 59), (13, 33, 14, 32), (17, 87, 18, 86), (19, 105, 20, 104), (35, 89, 36, 88), (222, 5, 223, 6), (56, 8, 57, 7), (139, 6, 140, 7), (96, 40, 97, 39), (93, 158, 94, 159), (199, 78, 200, 79), (258, 80, 259, 79), (49, 77, 50, 76), (102, 72, 103, 71), (237, 155, 238, 154), (238, 43, 239, 44), (232, 73, 233, 74), (94, 211, 95, 212), (240, 206, 241, 205), (41, 208, 42, 209), (157, 207, 158, 206), (250, 207, 251, 208), (133, 205, 134, 204), (132, 253, 133, 254), (130, 152, 131, 151), (129, 46, 130, 47), (128, 234, 129, 233), (127, 100, 128, 101), (125, 72, 126, 73), (74, 123, 75, 124), (101, 126, 102, 127), (231, 125, 232, 124), (48, 121, 49, 122), (257, 118, 258, 119), (200, 120, 201, 119), (188, 136, 189, 135), (187, 217, 188, 216), (186, 164, 187, 163), (185, 34, 186, 35), (183, 16, 184, 17), (184, 112, 185, 111), (182, 85, 183, 86), (178, 105, 179, 106), (181, 68, 182, 69), (239, 252, 240, 253), (156, 251, 157, 252), (38, 248, 39, 247), (95, 249, 96, 248), (70, 104, 71, 103), (67, 85, 68, 84), (65, 114, 66, 115), (64, 32, 65, 31), (66, 195, 67, 196), (62, 165, 63, 166), (61, 218, 62, 219), (63, 13, 64, 12), (57, 138, 58, 139), (69, 180, 70, 181), (18, 179, 19, 180), (106, 177, 107, 178), (90, 173, 91, 174), (109, 177, 110, 176), (36, 175, 37, 176), (161, 175, 162, 174), (134, 172, 135, 171), (215, 173, 216, 172), (214, 242, 215, 241), (212, 160, 213, 159), (209, 40, 210, 41), (210, 249, 211, 250), (213, 92, 214, 93), (25, 53, 26, 52), (203, 54, 204, 55), (120, 51, 121, 52), (254, 54, 255, 53), (77, 51, 78, 50), (150, 47, 151, 48), (170, 55, 171, 56), (169, 141, 170, 140), (167, 4, 168, 5), (202, 27, 203, 28), (131, 24, 132, 25), (255, 27, 256, 26), (153, 22, 154, 23), (44, 24, 45, 23), (236, 21, 237, 22), (97, 21, 98, 20), (149, 123, 150, 122), (155, 42, 156, 43), (148, 75, 149, 76), (116, 228, 117, 227), (28, 225, 29, 226), (196, 230, 197, 229), (1, 228, 2, 229), (168, 224, 169, 223), (143, 227, 144, 226), (58, 221, 59, 222), (30, 4, 31, 3), (201, 256, 202, 257), (115, 2, 116, 3), (81, 1, 82, 0)]"
K9_74,"[(145, 1, 146, 0), (42, 2, 43, 1), (321, 2, 322, 3), (366, 3, 367, 4), (4, 283, 5, 284), (5, 79, 6, 78), (6, 388, 7, 387), (7, 115, 8, 114), (8, 175, 9, 176), (9, 350, 10, 351), (10, 245, 11, 246), (242, 11, 243, 12), (391, 13, 392, 12), (278, 13, 279, 14), (83, 15, 84, 14), (15, 196, 16, 197), (343, 16, 344, 17), (124, 18, 125, 17), (18, 168, 19, 167), (19, 61, 20, 60), (20, 301, 21, 302), (21, 129, 22, 128), (373, 23, 374, 22), (23, 97, 24, 96), (24, 265, 25, 266), (25, 334, 26, 335), (26, 229, 27, 230), (27, 403, 28, 402), (183, 28, 184, 29), (70, 30, 71, 29), (291, 30, 292, 31), (256, 31, 257, 32), (105, 33, 106, 32), (140, 34, 141, 33), (219, 34, 220, 35), (412, 36, 413, 35), (323, 36, 324, 37), (37, 322, 38, 323), (38, 217, 39, 218), (39, 143, 40, 142), (215, 40, 216, 41), (144, 42, 145, 41), (320, 43, 321, 44), (365, 44, 366, 45), (45, 284, 46, 285), (46, 78, 47, 77), (47, 113, 48, 112), (48, 386, 49, 385), (49, 176, 50, 177), (50, 351, 51, 352), (51, 246, 52, 247), (52, 160, 53, 159), (53, 202, 54, 203), (89, 55, 90, 54), (238, 55, 239, 56), (273, 56, 274, 57), (396, 58, 397, 57), (341, 58, 342, 59), (126, 60, 127, 59), (370, 62, 371, 61), (62, 329, 63, 330), (190, 63, 191, 64), (64, 138, 65, 137), (65, 224, 66, 225), (66, 295, 67, 296), (67, 103, 68, 102), (68, 259, 69, 260), (69, 405, 70, 404), (310, 71, 311, 72), (207, 72, 208, 73), (358, 73, 359, 74), (155, 75, 156, 74), (250, 75, 251, 76), (111, 77, 112, 76), (79, 172, 80, 173), (281, 80, 282, 81), (81, 123, 82, 122), (82, 345, 83, 346), (84, 197, 85, 198), (85, 165, 86, 164), (86, 396, 87, 395), (87, 274, 88, 275), (88, 239, 89, 240), (399, 91, 400, 90), (234, 91, 235, 92), (92, 305, 93, 306), (376, 94, 377, 93), (337, 94, 338, 95), (266, 95, 267, 96), (130, 98, 131, 97), (98, 331, 99, 332), (99, 135, 100, 134), (187, 100, 188, 101), (101, 226, 102, 227), (103, 407, 104, 406), (293, 104, 294, 105), (149, 107, 150, 106), (212, 107, 213, 108), (363, 108, 364, 109), (316, 109, 317, 110), (110, 285, 111, 286), (113, 387, 114, 386), (115, 174, 116, 175), (116, 349, 117, 350), (117, 244, 118, 245), (243, 118, 244, 119), (348, 119, 349, 120), (389, 121, 390, 120), (280, 121, 281, 122), (123, 194, 124, 195), (125, 167, 126, 166), (127, 302, 128, 303), (372, 130, 373, 129), (131, 332, 132, 333), (132, 263, 133, 264), (262, 133, 263, 134), (298, 135, 299, 136), (189, 136, 190, 137), (138, 223, 139, 224), (139, 409, 140, 408), (414, 142, 415, 141), (216, 143, 217, 144), (319, 146, 320, 147), (147, 318, 148, 319), (148, 213, 149, 214), (313, 150, 314, 151), (210, 151, 211, 152), (361, 152, 362, 153), (153, 252, 154, 253), (154, 287, 155, 288), (156, 384, 157, 383), (157, 178, 158, 179), (158, 353, 159, 354), (160, 201, 161, 202), (240, 161, 241, 162), (275, 162, 276, 163), (394, 164, 395, 163), (342, 165, 343, 166), (193, 168, 194, 169), (368, 170, 369, 169), (170, 368, 171, 367), (282, 172, 283, 171), (388, 173, 389, 174), (248, 178, 249, 177), (354, 180, 355, 179), (203, 181, 204, 180), (181, 380, 182, 381), (309, 183, 310, 182), (184, 403, 185, 404), (185, 261, 186, 260), (186, 228, 187, 227), (188, 298, 189, 297), (191, 329, 192, 328), (369, 192, 370, 193), (344, 196, 345, 195), (393, 198, 394, 199), (276, 200, 277, 199), (241, 201, 242, 200), (204, 381, 205, 382), (205, 357, 206, 356), (357, 207, 358, 206), (208, 290, 209, 289), (209, 255, 210, 254), (314, 212, 315, 211), (214, 415, 215, 0), (413, 218, 414, 219), (220, 411, 221, 412), (221, 325, 222, 324), (327, 223, 328, 222), (296, 226, 297, 225), (261, 229, 262, 228), (230, 336, 231, 335), (336, 232, 337, 231), (377, 232, 378, 233), (233, 307, 234, 306), (235, 271, 236, 270), (271, 237, 272, 236), (398, 237, 399, 238), (247, 353, 248, 352), (249, 384, 250, 385), (251, 287, 252, 286), (360, 254, 361, 253), (312, 256, 313, 255), (292, 258, 293, 257), (258, 405, 259, 406), (264, 334, 265, 333), (374, 267, 375, 268), (339, 269, 340, 268), (269, 305, 270, 304), (397, 272, 398, 273), (277, 392, 278, 393), (279, 347, 280, 346), (359, 289, 360, 288), (311, 291, 312, 290), (294, 407, 295, 408), (299, 331, 300, 330), (371, 300, 372, 301), (340, 304, 341, 303), (400, 307, 401, 308), (308, 379, 309, 380), (315, 363, 316, 362), (364, 318, 365, 317), (410, 325, 411, 326), (326, 409, 327, 410), (375, 338, 376, 339), (390, 347, 391, 348), (355, 382, 356, 383), (378, 402, 379, 401)]"
K9_149,"[(301, 494, 302, 495), (300, 50, 301, 49), (342, 525, 343, 526), (341, 19, 342, 18), (472, 403, 473, 404), (402, 527, 403, 528), (400, 18, 401, 17), (407, 532, 408, 533), (413, 7, 414, 6), (546, 415, 547, 416), (471, 528, 472, 529), (469, 15, 470, 14), (240, 494, 241, 493), (586, 519, 587, 520), (600, 531, 601, 532), (12, 534, 13, 533), (72, 530, 73, 529), (85, 521, 86, 520), (131, 543, 132, 542), (138, 536, 139, 535), (199, 527, 200, 526), (271, 525, 272, 524), (540, 4, 541, 3), (4, 540, 5, 539), (544, 0, 545, 641), (545, 129, 546, 128), (556, 178, 557, 177), (585, 25, 586, 24), (90, 582, 91, 581), (598, 14, 599, 13), (74, 15, 75, 16), (86, 23, 87, 24), (137, 10, 138, 11), (201, 16, 202, 17), (272, 19, 273, 20), (242, 51, 243, 52), (596, 142, 597, 141), (75, 142, 76, 143), (467, 141, 468, 140), (398, 146, 399, 145), (202, 143, 203, 144), (338, 148, 339, 147), (275, 148, 276, 149), (582, 152, 583, 151), (89, 152, 90, 153), (512, 160, 513, 159), (566, 377, 567, 378), (101, 383, 102, 382), (277, 395, 278, 394), (336, 395, 337, 396), (200, 402, 201, 401), (167, 505, 168, 504), (165, 569, 166, 568), (168, 103, 169, 104), (166, 380, 167, 379), (169, 441, 170, 440), (173, 232, 174, 233), (171, 42, 172, 43), (470, 74, 471, 73), (204, 77, 205, 78), (397, 79, 398, 78), (146, 79, 147, 80), (339, 81, 340, 80), (274, 81, 275, 82), (583, 89, 584, 88), (21, 82, 22, 83), (521, 85, 522, 84), (365, 179, 366, 178), (364, 555, 365, 556), (367, 629, 368, 628), (370, 116, 371, 115), (369, 428, 370, 429), (374, 242, 375, 241), (372, 299, 373, 300), (375, 492, 376, 493), (373, 51, 374, 50), (376, 619, 377, 620), (396, 206, 397, 205), (150, 209, 151, 210), (337, 207, 338, 206), (276, 207, 277, 208), (584, 212, 585, 211), (87, 210, 88, 211), (518, 216, 519, 215), (292, 176, 293, 175), (293, 558, 294, 559), (295, 627, 296, 626), (296, 114, 297, 113), (297, 430, 298, 431), (303, 239, 304, 238), (298, 371, 299, 372), (423, 177, 424, 176), (424, 557, 425, 558), (426, 628, 427, 627), (429, 115, 430, 114), (427, 368, 428, 369), (25, 214, 26, 215), (27, 154, 28, 155), (28, 580, 29, 579), (29, 92, 30, 93), (30, 392, 31, 391), (39, 443, 40, 442), (40, 312, 41, 311), (45, 234, 46, 235), (610, 232, 611, 231), (612, 44, 613, 43), (614, 439, 615, 440), (617, 378, 618, 379), (615, 105, 616, 104), (618, 567, 619, 568), (611, 173, 612, 172), (616, 503, 617, 504), (117, 180, 118, 181), (629, 367, 630, 366), (630, 426, 631, 425), (632, 560, 633, 559), (633, 174, 634, 175), (639, 126, 640, 127), (216, 516, 217, 515), (218, 157, 219, 158), (219, 577, 220, 576), (221, 94, 222, 95), (223, 389, 224, 388), (220, 452, 221, 451), (227, 315, 228, 314), (226, 35, 227, 36), (225, 192, 226, 193), (34, 191, 35, 192), (315, 191, 316, 190), (446, 194, 447, 193), (385, 195, 386, 194), (98, 195, 99, 196), (573, 197, 574, 196), (161, 198, 162, 199), (510, 198, 511, 197), (509, 474, 510, 475), (162, 474, 163, 473), (572, 475, 573, 476), (99, 477, 100, 476), (384, 477, 385, 478), (445, 478, 446, 479), (313, 480, 314, 481), (36, 480, 37, 479), (228, 482, 229, 481), (53, 509, 54, 508), (52, 163, 53, 164), (54, 572, 55, 571), (57, 102, 58, 103), (56, 382, 57, 381), (58, 442, 59, 441), (60, 41, 61, 42), (61, 230, 62, 231), (71, 405, 72, 404), (599, 406, 600, 407), (530, 405, 531, 406), (7, 413, 8, 412), (136, 410, 137, 409), (482, 230, 483, 229), (485, 39, 486, 38), (484, 443, 485, 444), (486, 383, 487, 384), (487, 101, 488, 100), (489, 570, 490, 571), (491, 165, 492, 164), (490, 507, 491, 508), (1, 66, 2, 67), (414, 68, 415, 67), (543, 65, 544, 64), (602, 70, 603, 69), (354, 140, 355, 139), (357, 408, 358, 409), (356, 12, 357, 11), (355, 534, 356, 535), (359, 71, 360, 70), (358, 601, 359, 602), (122, 606, 123, 605), (547, 604, 548, 605), (418, 607, 419, 608), (637, 609, 638, 608), (283, 135, 284, 134), (284, 411, 285, 412), (282, 10, 283, 9), (281, 536, 282, 537), (285, 69, 286, 68), (286, 603, 287, 604), (636, 251, 637, 252), (419, 253, 420, 252), (550, 254, 551, 253), (123, 256, 124, 257), (187, 250, 188, 251), (188, 610, 189, 609), (181, 118, 182, 119), (184, 552, 185, 551), (185, 421, 186, 420), (186, 635, 187, 636), (189, 62, 190, 63), (182, 290, 183, 289), (119, 289, 120, 288), (553, 290, 554, 291), (422, 291, 423, 292), (631, 295, 632, 294), (318, 32, 319, 31), (322, 453, 323, 454), (319, 390, 320, 391), (320, 94, 321, 93), (321, 578, 322, 579), (323, 157, 324, 156), (324, 218, 325, 217), (325, 514, 326, 515), (224, 263, 225, 264), (33, 262, 34, 263), (316, 262, 317, 261), (448, 266, 449, 265), (387, 265, 388, 264), (97, 266, 98, 267), (574, 268, 575, 267), (160, 269, 161, 270), (511, 269, 512, 268), (343, 271, 344, 270), (444, 38, 445, 37), (447, 386, 448, 387), (450, 96, 451, 95), (452, 577, 453, 578), (454, 156, 455, 155), (458, 214, 459, 213), (455, 516, 456, 517), (517, 456, 518, 457), (212, 460, 213, 459), (153, 461, 154, 460), (580, 461, 581, 462), (91, 463, 92, 462), (392, 465, 393, 466), (26, 458, 27, 457), (279, 467, 280, 466), (333, 464, 334, 465), (255, 607, 256, 606), (258, 127, 259, 128), (254, 550, 255, 549), (257, 417, 258, 416), (259, 640, 260, 641), (260, 63, 261, 64), (513, 344, 514, 345), (158, 346, 159, 345), (575, 346, 576, 347), (96, 348, 97, 347), (389, 350, 390, 351), (449, 348, 450, 349), (317, 352, 318, 353), (32, 352, 33, 351), (222, 350, 223, 349), (244, 288, 245, 287), (246, 183, 247, 184), (245, 120, 246, 121), (247, 553, 248, 552), (248, 422, 249, 421), (249, 634, 250, 635), (353, 280, 354, 281), (121, 549, 122, 548), (124, 418, 125, 417), (125, 638, 126, 639), (130, 65, 131, 66), (340, 591, 341, 592), (273, 591, 274, 590), (522, 587, 523, 588), (20, 590, 21, 589), (76, 596, 77, 595), (203, 595, 204, 594), (144, 594, 145, 593), (399, 592, 400, 593), (468, 597, 469, 598), (488, 56, 489, 55), (497, 237, 498, 236), (500, 437, 501, 438), (506, 569, 507, 570), (505, 380, 506, 381), (588, 327, 589, 328), (523, 326, 524, 327), (22, 330, 23, 329), (83, 329, 84, 328), (208, 332, 209, 331), (149, 331, 150, 330), (393, 334, 394, 335), (278, 336, 279, 335), (463, 332, 464, 333), (561, 45, 562, 44), (560, 234, 561, 233), (563, 438, 564, 439), (564, 501, 565, 502), (502, 106, 503, 105), (565, 107, 566, 106), (620, 107, 621, 108), (621, 437, 622, 436), (622, 500, 623, 499), (624, 235, 625, 236), (625, 46, 626, 47), (498, 305, 499, 306), (623, 307, 624, 306), (562, 307, 563, 308), (170, 310, 171, 309), (613, 308, 614, 309), (59, 311, 60, 310), (483, 312, 484, 313), (112, 432, 113, 431), (110, 496, 111, 495), (109, 303, 110, 302), (108, 239, 109, 240), (111, 48, 112, 49), (243, 361, 244, 360), (116, 362, 117, 361), (554, 363, 555, 364), (179, 363, 180, 362), (432, 48, 433, 47), (434, 238, 435, 237), (435, 304, 436, 305), (433, 496, 434, 497), (537, 133, 538, 132), (8, 133, 9, 134), (410, 136, 411, 135), (2, 542, 3, 541), (538, 6, 539, 5), (129, 0, 130, 1)]"
K9_256,"[(108, 9, 109, 10), (11, 78, 12, 79), (48, 8, 49, 7), (69, 11, 70, 10), (35, 7, 36, 6), (21, 9, 22, 8), (54, 2, 55, 1), (3, 53, 4, 52), (112, 91, 113, 92), (5, 41, 6, 40), (110, 32, 111, 31), (72, 98, 73, 97), (65, 89, 66, 88), (55, 97, 56, 96), (43, 91, 44, 90), (28, 94, 29, 93), (18, 88, 19, 87), (60, 78, 61, 77), (56, 73, 57, 74), (74, 25, 75, 26), (67, 46, 68, 47), (66, 33, 67, 34), (23, 70, 24, 71), (57, 24, 58, 25), (50, 39, 51, 40), (36, 49, 37, 50), (20, 47, 21, 48), (45, 32, 46, 33), (19, 34, 20, 35), (85, 102, 86, 103), (22, 108, 23, 107), (37, 107, 38, 106), (4, 103, 5, 104), (68, 110, 69, 109), (51, 105, 52, 104), (100, 54, 101, 53), (94, 28, 95, 27), (98, 72, 99, 71), (105, 39, 106, 38), (99, 2, 100, 3), (101, 84, 102, 85), (111, 63, 112, 62), (44, 63, 45, 64), (12, 60, 13, 59), (30, 61, 31, 62), (89, 65, 90, 64), (92, 16, 93, 15), (29, 14, 30, 15), (76, 13, 77, 14), (42, 17, 43, 18), (113, 17, 0, 16), (79, 59, 80, 58), (82, 95, 83, 96), (81, 27, 82, 26), (80, 76, 81, 75), (86, 42, 87, 41), (83, 0, 84, 1)]"
K9_259,"[(164, 10, 165, 9), (8, 164, 9, 163), (106, 11, 107, 12), (1, 98, 2, 99), (91, 10, 92, 11), (14, 69, 15, 70), (26, 57, 27, 58), (4, 113, 5, 114), (2, 142, 3, 141), (168, 71, 169, 72), (72, 167, 73, 168), (103, 166, 104, 167), (82, 143, 83, 144), (79, 111, 80, 110), (105, 91, 106, 90), (109, 79, 110, 78), (73, 89, 74, 88), (87, 71, 88, 70), (123, 16, 124, 17), (125, 85, 126, 84), (126, 68, 127, 67), (124, 48, 125, 47), (41, 136, 42, 137), (116, 139, 117, 140), (51, 129, 52, 128), (76, 128, 77, 127), (12, 129, 13, 130), (89, 131, 90, 130), (165, 132, 166, 133), (104, 132, 105, 131), (152, 133, 153, 134), (150, 24, 151, 23), (111, 30, 112, 31), (159, 25, 160, 24), (94, 29, 95, 30), (5, 29, 6, 28), (80, 31, 81, 32), (56, 27, 57, 28), (36, 55, 37, 56), (32, 77, 33, 78), (35, 7, 36, 6), (34, 93, 35, 94), (37, 163, 38, 162), (33, 108, 34, 109), (38, 152, 39, 151), (39, 134, 40, 135), (157, 139, 158, 138), (156, 117, 157, 118), (75, 51, 76, 50), (7, 54, 8, 55), (92, 54, 93, 53), (161, 58, 162, 59), (107, 53, 108, 52), (147, 62, 148, 63), (44, 19, 45, 20), (49, 69, 50, 68), (118, 155, 119, 156), (42, 153, 43, 154), (95, 113, 96, 112), (97, 142, 98, 143), (144, 81, 145, 82), (146, 4, 147, 3), (148, 115, 149, 116), (145, 96, 146, 97), (149, 159, 150, 158), (43, 103, 44, 102), (119, 101, 120, 100), (135, 40, 136, 41), (61, 115, 62, 114), (63, 140, 64, 141), (59, 160, 60, 161), (64, 100, 65, 99), (20, 101, 21, 102), (21, 155, 22, 154), (22, 138, 23, 137), (66, 84, 67, 83), (15, 86, 16, 87), (48, 86, 49, 85), (74, 13, 75, 14), (17, 122, 18, 123), (45, 121, 46, 120), (60, 25, 61, 26), (46, 171, 47, 0), (121, 170, 122, 171), (18, 170, 19, 169), (65, 0, 66, 1)]"
K9_261,"[(42, 69, 43, 70), (43, 11, 44, 10), (38, 26, 39, 25), (48, 5, 49, 6), (49, 65, 50, 64), (40, 57, 41, 58), (73, 57, 74, 56), (63, 20, 64, 21), (29, 70, 30, 71), (71, 28, 72, 29), (68, 11, 69, 12), (1, 18, 2, 19), (6, 3, 7, 4), (7, 17, 8, 16), (34, 20, 35, 19), (4, 47, 5, 48), (26, 40, 27, 39), (53, 44, 54, 45), (54, 68, 55, 67), (55, 12, 56, 13), (61, 22, 62, 23), (72, 41, 73, 42), (60, 35, 61, 36), (2, 33, 3, 34), (8, 32, 9, 31), (17, 33, 18, 32), (15, 47, 16, 46), (13, 66, 14, 67), (27, 58, 28, 59), (45, 52, 46, 53), (14, 51, 15, 52), (65, 51, 66, 50), (21, 62, 22, 63), (24, 75, 25, 0), (23, 37, 24, 36), (30, 10, 31, 9), (37, 74, 38, 75), (59, 1, 60, 0)]"
K9_274,"[(129, 1, 130, 0), (40, 1, 41, 2), (2, 17, 3, 18), (18, 3, 19, 4), (59, 4, 60, 5), (110, 6, 111, 5), (91, 7, 92, 6), (148, 8, 149, 7), (8, 106, 9, 105), (9, 123, 10, 122), (10, 82, 11, 81), (11, 48, 12, 49), (12, 140, 13, 139), (13, 30, 14, 31), (14, 69, 15, 70), (128, 16, 129, 15), (41, 16, 42, 17), (60, 19, 61, 20), (89, 21, 90, 20), (108, 22, 109, 21), (147, 23, 148, 22), (23, 147, 24, 146), (24, 108, 25, 107), (25, 62, 26, 63), (26, 126, 27, 125), (27, 44, 28, 45), (28, 86, 29, 85), (68, 29, 69, 30), (100, 32, 101, 31), (153, 32, 154, 33), (52, 33, 53, 34), (34, 53, 35, 54), (132, 36, 133, 35), (115, 37, 116, 36), (37, 115, 38, 114), (38, 98, 39, 97), (39, 72, 40, 73), (42, 128, 43, 127), (86, 44, 87, 43), (45, 85, 46, 84), (67, 46, 68, 47), (140, 48, 141, 47), (102, 50, 103, 49), (50, 138, 51, 137), (152, 51, 153, 52), (117, 55, 118, 54), (134, 56, 135, 55), (56, 114, 57, 113), (57, 74, 58, 75), (58, 96, 59, 95), (88, 62, 89, 61), (63, 125, 64, 124), (143, 65, 144, 64), (65, 83, 66, 82), (66, 142, 67, 141), (155, 70, 0, 71), (130, 72, 131, 71), (96, 74, 97, 73), (75, 95, 76, 94), (93, 77, 94, 76), (112, 78, 113, 77), (78, 149, 79, 150), (120, 79, 121, 80), (103, 80, 104, 81), (142, 83, 143, 84), (87, 126, 88, 127), (90, 109, 91, 110), (111, 92, 112, 93), (131, 98, 132, 99), (154, 100, 155, 99), (101, 138, 102, 139), (104, 121, 105, 122), (145, 106, 146, 107), (133, 116, 134, 117), (118, 135, 119, 136), (150, 120, 151, 119), (144, 123, 145, 124), (151, 137, 152, 136)]"
K9_281,"[(197, 71, 198, 70), (152, 192, 153, 191), (242, 213, 243, 214), (259, 196, 260, 197), (286, 209, 287, 210), (296, 203, 297, 204), (18, 207, 19, 208), (71, 199, 72, 198), (89, 217, 90, 216), (128, 212, 129, 211), (166, 206, 167, 205), (219, 236, 220, 237), (220, 53, 221, 54), (218, 94, 219, 93), (231, 49, 232, 48), (238, 91, 239, 92), (178, 233, 179, 234), (155, 262, 156, 263), (258, 69, 259, 70), (195, 260, 196, 261), (189, 266, 190, 267), (156, 303, 157, 304), (194, 301, 195, 302), (16, 169, 17, 170), (184, 33, 185, 34), (98, 45, 99, 46), (179, 50, 180, 51), (186, 62, 187, 61), (157, 69, 158, 68), (185, 103, 186, 102), (132, 174, 133, 173), (188, 152, 189, 151), (164, 289, 165, 290), (24, 294, 25, 293), (130, 283, 131, 284), (52, 280, 53, 279), (94, 277, 95, 278), (235, 279, 236, 278), (63, 113, 64, 112), (58, 37, 59, 38), (55, 280, 56, 281), (54, 221, 55, 222), (72, 257, 73, 258), (299, 255, 300, 254), (199, 256, 200, 257), (30, 254, 31, 253), (288, 248, 289, 247), (165, 250, 166, 251), (19, 249, 20, 248), (127, 244, 128, 245), (90, 239, 91, 240), (275, 233, 276, 232), (276, 95, 277, 96), (274, 50, 275, 49), (270, 59, 271, 60), (271, 37, 272, 36), (264, 109, 265, 110), (267, 150, 268, 151), (261, 303, 262, 302), (245, 86, 246, 87), (126, 88, 127, 87), (210, 86, 211, 85), (284, 83, 285, 84), (17, 80, 18, 81), (167, 79, 168, 78), (294, 75, 295, 76), (4, 242, 5, 241), (11, 84, 12, 85), (6, 215, 7, 216), (5, 225, 6, 224), (3, 283, 4, 282), (309, 39, 0, 38), (305, 108, 306, 109), (306, 149, 307, 150), (171, 14, 172, 15), (82, 13, 83, 14), (285, 13, 286, 12), (212, 9, 213, 10), (129, 10, 130, 11), (243, 9, 244, 8), (147, 308, 148, 309), (146, 269, 147, 270), (145, 61, 146, 60), (143, 183, 144, 182), (144, 35, 145, 36), (141, 230, 142, 231), (139, 97, 140, 96), (140, 47, 141, 48), (223, 241, 224, 240), (226, 8, 227, 7), (227, 88, 228, 89), (225, 214, 226, 215), (237, 136, 238, 137), (2, 131, 3, 132), (92, 138, 93, 137), (222, 135, 223, 136), (217, 139, 218, 138), (281, 134, 282, 135), (174, 134, 175, 133), (246, 125, 247, 126), (15, 120, 16, 121), (208, 124, 209, 123), (81, 123, 82, 122), (287, 124, 288, 125), (170, 122, 171, 121), (64, 194, 65, 193), (66, 263, 67, 264), (67, 304, 68, 305), (65, 155, 66, 154), (51, 176, 52, 177), (100, 184, 101, 183), (234, 177, 235, 178), (56, 176, 57, 175), (273, 180, 274, 181), (1, 172, 2, 173), (119, 75, 120, 74), (115, 300, 116, 301), (117, 201, 118, 200), (114, 31, 115, 32), (116, 255, 117, 256), (27, 202, 28, 203), (29, 299, 30, 298), (25, 76, 26, 77), (77, 292, 78, 293), (204, 291, 205, 292), (251, 291, 252, 290), (252, 163, 253, 164), (297, 162, 298, 163), (201, 161, 202, 160), (73, 159, 74, 158), (28, 161, 29, 162), (118, 160, 119, 159), (265, 190, 266, 191), (153, 111, 154, 110), (192, 112, 193, 111), (32, 113, 33, 114), (168, 23, 169, 24), (79, 22, 80, 23), (206, 21, 207, 22), (295, 27, 296, 26), (249, 21, 250, 20), (106, 307, 107, 308), (104, 188, 105, 187), (107, 149, 108, 148), (105, 268, 106, 269), (103, 63, 104, 62), (101, 34, 102, 35), (97, 228, 98, 229), (46, 230, 47, 229), (44, 99, 45, 100), (43, 142, 44, 143), (41, 273, 42, 272), (42, 181, 43, 182), (40, 57, 41, 58), (39, 1, 40, 0)]"
K9_314,"[(120, 86, 121, 85), (6, 80, 7, 79), (35, 87, 36, 86), (43, 83, 44, 82), (113, 95, 114, 94), (116, 92, 117, 91), (25, 99, 26, 98), (27, 97, 28, 96), (61, 90, 62, 91), (99, 64, 100, 65), (14, 102, 15, 101), (100, 24, 101, 23), (73, 102, 74, 103), (110, 60, 111, 59), (78, 10, 79, 9), (76, 14, 77, 13), (70, 18, 71, 17), (68, 20, 69, 19), (62, 32, 63, 31), (81, 45, 82, 44), (75, 51, 76, 50), (71, 55, 72, 54), (89, 119, 90, 118), (105, 57, 106, 56), (104, 67, 105, 68), (106, 22, 107, 21), (32, 119, 33, 120), (93, 115, 94, 114), (15, 73, 16, 72), (7, 46, 8, 47), (60, 118, 61, 117), (28, 111, 29, 112), (95, 113, 96, 112), (57, 67, 58, 66), (55, 20, 56, 21), (52, 104, 53, 103), (121, 36, 0, 37), (92, 30, 93, 29), (10, 78, 11, 77), (1, 38, 2, 39), (87, 35, 88, 34), (18, 70, 19, 69), (11, 48, 12, 49), (97, 27, 98, 26), (115, 30, 116, 31), (84, 6, 85, 5), (39, 2, 40, 3), (41, 4, 42, 5), (24, 64, 25, 63), (16, 53, 17, 54), (83, 43, 84, 42), (3, 40, 4, 41), (49, 12, 50, 13), (51, 75, 52, 74), (22, 108, 23, 107), (65, 108, 66, 109), (58, 110, 59, 109), (45, 81, 46, 80), (47, 8, 48, 9), (33, 89, 34, 88), (37, 0, 38, 1)]"
K9_326,"[(78, 65, 79, 66), (51, 17, 52, 16), (105, 35, 106, 34), (85, 13, 86, 12), (80, 24, 81, 23), (2, 15, 3, 16), (110, 13, 111, 14), (104, 12, 105, 11), (125, 106, 126, 107), (86, 110, 87, 109), (32, 56, 33, 55), (123, 57, 124, 56), (48, 83, 49, 84), (43, 66, 44, 67), (59, 92, 60, 93), (31, 91, 32, 90), (120, 94, 121, 93), (117, 63, 118, 62), (114, 76, 115, 75), (33, 124, 34, 125), (58, 122, 59, 121), (70, 112, 71, 111), (64, 77, 65, 78), (115, 99, 116, 98), (19, 101, 20, 100), (47, 102, 48, 103), (82, 101, 83, 102), (6, 98, 7, 97), (18, 113, 19, 114), (26, 68, 27, 67), (24, 80, 25, 79), (122, 29, 123, 30), (57, 29, 58, 28), (45, 23, 46, 22), (99, 76, 100, 77), (94, 120, 95, 119), (96, 61, 97, 62), (91, 31, 92, 30), (95, 40, 96, 41), (25, 45, 26, 44), (60, 39, 61, 40), (118, 42, 119, 41), (72, 2, 73, 1), (69, 84, 70, 85), (73, 52, 74, 53), (68, 103, 69, 104), (71, 15, 72, 14), (21, 47, 22, 46), (89, 54, 90, 55), (112, 49, 113, 50), (9, 43, 10, 42), (10, 27, 11, 28), (8, 64, 9, 63), (7, 116, 8, 117), (5, 75, 6, 74), (50, 4, 51, 3), (108, 127, 109, 0), (35, 127, 36, 126), (37, 88, 38, 89), (38, 53, 39, 54), (36, 108, 37, 107), (20, 82, 21, 81), (17, 4, 18, 5), (87, 1, 88, 0)]"
K9_361,"[(5, 115, 6, 114), (9, 111, 10, 110), (16, 100, 17, 99), (41, 106, 42, 107), (43, 104, 44, 105), (30, 117, 31, 118), (56, 127, 57, 0), (58, 125, 59, 126), (67, 118, 68, 119), (75, 108, 76, 109), (122, 23, 123, 24), (19, 124, 20, 125), (121, 90, 122, 91), (4, 69, 5, 70), (10, 73, 11, 74), (15, 82, 16, 83), (24, 92, 25, 91), (66, 30, 67, 29), (116, 31, 117, 32), (70, 36, 71, 35), (95, 86, 96, 87), (93, 19, 94, 18), (98, 83, 99, 84), (100, 49, 101, 50), (107, 76, 108, 77), (103, 44, 104, 45), (60, 22, 61, 21), (64, 28, 65, 27), (119, 26, 120, 27), (51, 96, 52, 97), (47, 81, 48, 80), (52, 86, 53, 85), (53, 2, 54, 3), (63, 93, 64, 92), (22, 62, 23, 61), (126, 57, 127, 58), (111, 72, 112, 73), (33, 69, 34, 68), (40, 78, 41, 77), (45, 102, 46, 103), (28, 66, 29, 65), (123, 62, 124, 63), (84, 97, 85, 98), (81, 49, 82, 48), (112, 37, 113, 38), (25, 120, 26, 121), (105, 42, 106, 43), (3, 34, 4, 35), (11, 38, 12, 39), (17, 50, 18, 51), (79, 47, 80, 46), (78, 101, 79, 102), (39, 12, 40, 13), (109, 15, 110, 14), (74, 13, 75, 14), (32, 115, 33, 116), (1, 54, 2, 55), (20, 60, 21, 59), (36, 7, 37, 8), (113, 7, 114, 6), (71, 8, 72, 9), (87, 94, 88, 95), (88, 56, 89, 55), (89, 0, 90, 1)]"
K9_383,"[(19, 1, 20, 0), (32, 2, 33, 1), (79, 2, 80, 3), (3, 35, 4, 34), (35, 5, 36, 4), (5, 37, 6, 36), (6, 77, 7, 78), (7, 21, 8, 20), (45, 8, 46, 9), (42, 10, 43, 9), (57, 10, 58, 11), (11, 84, 12, 85), (69, 12, 70, 13), (13, 95, 14, 94), (14, 67, 15, 68), (96, 16, 97, 15), (29, 17, 30, 16), (17, 52, 18, 53), (18, 32, 19, 31), (76, 21, 77, 22), (22, 75, 23, 76), (40, 24, 41, 23), (47, 24, 48, 25), (58, 25, 59, 26), (26, 83, 27, 84), (70, 27, 71, 28), (28, 65, 29, 66), (30, 53, 31, 54), (78, 33, 79, 34), (62, 37, 63, 38), (38, 73, 39, 74), (39, 60, 40, 61), (46, 41, 47, 42), (43, 88, 44, 89), (89, 44, 90, 45), (48, 60, 49, 59), (49, 73, 50, 72), (63, 51, 64, 50), (80, 52, 81, 51), (97, 54, 0, 55), (55, 90, 56, 91), (56, 88, 57, 87), (61, 75, 62, 74), (81, 65, 82, 64), (95, 66, 96, 67), (68, 93, 69, 94), (71, 83, 72, 82), (92, 85, 93, 86), (86, 91, 87, 92)]"
K9_386,"[(37, 1, 38, 0), (52, 1, 53, 2), (25, 3, 26, 2), (3, 27, 4, 26), (4, 51, 5, 52), (14, 6, 15, 5), (6, 63, 7, 64), (7, 17, 8, 16), (45, 8, 46, 9), (20, 10, 21, 9), (57, 10, 58, 11), (32, 12, 33, 11), (12, 30, 13, 29), (13, 48, 14, 49), (15, 64, 16, 65), (62, 17, 63, 18), (18, 61, 19, 62), (46, 19, 47, 20), (21, 44, 22, 45), (35, 23, 36, 22), (40, 23, 41, 24), (53, 24, 54, 25), (27, 50, 28, 51), (49, 28, 50, 29), (30, 59, 31, 60), (58, 31, 59, 32), (33, 56, 34, 57), (34, 43, 35, 44), (39, 36, 40, 37), (65, 39, 0, 38), (41, 55, 42, 54), (55, 43, 56, 42), (47, 61, 48, 60)]"
K9_387,"[(124, 41, 125, 42), (86, 40, 87, 39), (143, 24, 144, 25), (92, 23, 93, 24), (63, 21, 64, 20), (21, 144, 22, 145), (18, 101, 19, 102), (22, 93, 23, 94), (16, 62, 17, 61), (9, 172, 10, 173), (165, 14, 166, 15), (153, 12, 154, 13), (13, 122, 14, 123), (60, 16, 61, 15), (11, 43, 12, 42), (125, 10, 126, 11), (87, 7, 88, 6), (160, 4, 161, 3), (126, 172, 127, 171), (85, 174, 86, 175), (154, 170, 155, 169), (104, 164, 105, 163), (57, 168, 58, 169), (170, 43, 171, 44), (164, 152, 165, 151), (166, 122, 167, 121), (162, 104, 163, 103), (167, 58, 168, 59), (129, 159, 130, 158), (82, 157, 83, 158), (155, 44, 156, 45), (152, 124, 153, 123), (149, 103, 150, 102), (146, 96, 147, 95), (94, 146, 95, 145), (67, 148, 68, 149), (138, 73, 139, 74), (74, 137, 75, 138), (130, 81, 131, 82), (84, 127, 85, 128), (108, 120, 109, 119), (59, 120, 60, 121), (51, 114, 52, 115), (109, 46, 110, 47), (64, 99, 65, 100), (66, 97, 67, 98), (91, 68, 92, 69), (56, 46, 57, 45), (176, 83, 177, 84), (175, 129, 176, 128), (173, 8, 174, 9), (177, 157, 178, 156), (89, 5, 90, 4), (32, 181, 33, 182), (36, 133, 37, 134), (34, 78, 35, 77), (40, 8, 41, 7), (179, 111, 180, 110), (134, 114, 135, 113), (78, 111, 79, 112), (35, 112, 36, 113), (47, 180, 48, 181), (50, 135, 51, 136), (49, 77, 50, 76), (48, 34, 49, 33), (115, 72, 116, 73), (116, 140, 117, 139), (117, 183, 118, 182), (118, 31, 119, 32), (37, 53, 38, 52), (79, 55, 80, 54), (132, 53, 133, 54), (178, 55, 179, 56), (105, 151, 106, 150), (107, 62, 108, 63), (106, 17, 107, 18), (96, 148, 97, 147), (100, 19, 101, 20), (98, 65, 99, 66), (183, 30, 0, 31), (161, 90, 162, 91), (5, 89, 6, 88), (71, 2, 72, 3), (70, 28, 71, 27), (80, 131, 81, 132), (38, 159, 39, 160), (141, 28, 142, 29), (140, 2, 141, 1), (136, 75, 137, 76), (26, 70, 27, 69), (25, 142, 26, 143), (29, 0, 30, 1)]"
K9_395,"[(17, 3, 18, 2), (14, 7, 15, 8), (13, 25, 14, 24), (4, 9, 5, 10), (27, 13, 0, 12), (6, 26, 7, 25), (21, 11, 22, 10), (11, 21, 12, 20), (1, 19, 2, 18), (26, 6, 27, 5), (23, 17, 24, 16), (8, 15, 9, 16), (3, 23, 4, 22), (19, 1, 20, 0)]"
K9_404,"[(21, 1, 22, 0), (62, 1, 63, 2), (27, 2, 28, 3), (3, 58, 4, 59), (4, 75, 5, 76), (5, 40, 6, 41), (6, 86, 7, 85), (88, 8, 89, 7), (73, 8, 74, 9), (36, 9, 37, 10), (57, 10, 58, 11), (11, 56, 12, 57), (55, 12, 56, 13), (13, 34, 14, 35), (14, 71, 15, 72), (70, 15, 71, 16), (16, 92, 17, 91), (92, 18, 93, 17), (33, 18, 34, 19), (19, 64, 20, 65), (20, 29, 21, 30), (22, 45, 23, 46), (78, 23, 79, 24), (43, 24, 44, 25), (25, 80, 26, 81), (26, 62, 27, 61), (63, 29, 64, 28), (30, 66, 31, 65), (48, 32, 49, 31), (32, 50, 33, 49), (54, 36, 55, 35), (74, 38, 75, 37), (87, 38, 88, 39), (39, 86, 40, 87), (84, 41, 85, 42), (42, 78, 43, 77), (79, 45, 80, 44), (46, 68, 47, 67), (47, 94, 48, 95), (93, 50, 94, 51), (68, 52, 69, 51), (52, 89, 53, 90), (53, 73, 54, 72), (82, 59, 83, 60), (60, 81, 61, 82), (95, 66, 0, 67), (69, 90, 70, 91), (83, 76, 84, 77)]"
K9_415,"[(22, 164, 23, 163), (17, 159, 18, 158), (75, 14, 76, 15), (156, 14, 157, 13), (3, 124, 4, 125), (177, 92, 0, 93), (1, 90, 2, 91), (94, 175, 95, 176), (57, 176, 58, 177), (138, 161, 139, 162), (98, 171, 99, 172), (74, 157, 75, 158), (66, 167, 67, 168), (50, 145, 51, 146), (54, 124, 55, 123), (56, 94, 57, 93), (164, 101, 165, 102), (137, 109, 138, 108), (24, 105, 25, 106), (69, 103, 70, 102), (18, 109, 19, 110), (73, 111, 74, 110), (82, 151, 83, 152), (86, 52, 87, 51), (84, 39, 85, 40), (83, 117, 84, 116), (85, 6, 86, 7), (89, 123, 90, 122), (160, 139, 161, 140), (23, 134, 24, 135), (68, 132, 69, 131), (16, 141, 17, 142), (76, 144, 77, 143), (117, 4, 118, 5), (119, 89, 120, 88), (106, 19, 107, 20), (135, 20, 136, 21), (64, 27, 65, 28), (162, 22, 163, 21), (36, 87, 37, 88), (34, 121, 35, 122), (38, 6, 39, 5), (11, 80, 12, 81), (155, 78, 156, 79), (166, 67, 167, 68), (25, 72, 26, 73), (133, 71, 134, 70), (104, 72, 105, 71), (147, 171, 148, 170), (146, 99, 147, 100), (148, 127, 149, 128), (65, 46, 66, 47), (26, 46, 27, 45), (100, 49, 101, 50), (168, 48, 169, 47), (149, 29, 150, 28), (126, 29, 127, 30), (59, 32, 60, 33), (96, 33, 97, 34), (173, 31, 174, 30), (174, 61, 175, 62), (95, 59, 96, 58), (31, 60, 32, 61), (125, 63, 126, 62), (150, 63, 151, 64), (10, 113, 11, 114), (7, 41, 8, 40), (2, 55, 3, 56), (9, 155, 10, 154), (172, 97, 173, 98), (144, 78, 145, 77), (140, 159, 141, 160), (142, 15, 143, 16), (112, 80, 113, 79), (114, 153, 115, 154), (111, 12, 112, 13), (118, 54, 119, 53), (120, 35, 121, 36), (42, 115, 43, 116), (41, 9, 42, 8), (37, 52, 38, 53), (44, 81, 45, 82), (43, 153, 44, 152), (132, 104, 133, 103), (129, 48, 130, 49), (128, 169, 129, 170), (165, 130, 166, 131), (107, 137, 108, 136), (91, 0, 92, 1)]"
K9_426,"[(39, 1, 40, 0), (22, 2, 23, 1), (57, 3, 58, 2), (70, 3, 71, 4), (85, 4, 86, 5), (5, 84, 6, 85), (6, 65, 7, 66), (62, 7, 63, 8), (81, 8, 82, 9), (9, 47, 10, 46), (10, 79, 11, 80), (11, 27, 12, 26), (51, 13, 52, 12), (13, 100, 14, 101), (95, 14, 96, 15), (15, 94, 16, 95), (91, 16, 92, 17), (36, 18, 37, 17), (73, 18, 74, 19), (19, 86, 20, 87), (20, 71, 21, 72), (21, 57, 22, 56), (23, 41, 24, 40), (107, 25, 0, 24), (102, 25, 103, 26), (78, 27, 79, 28), (47, 29, 48, 28), (29, 49, 30, 48), (49, 31, 50, 30), (31, 98, 32, 99), (32, 75, 33, 76), (96, 33, 97, 34), (34, 93, 35, 94), (92, 35, 93, 36), (37, 55, 38, 54), (38, 89, 39, 90), (68, 41, 69, 42), (42, 67, 43, 68), (106, 44, 107, 43), (103, 44, 104, 45), (80, 45, 81, 46), (50, 77, 51, 78), (52, 101, 53, 102), (90, 53, 91, 54), (55, 88, 56, 89), (69, 58, 70, 59), (59, 66, 60, 67), (105, 61, 106, 60), (61, 105, 62, 104), (63, 83, 64, 82), (83, 65, 84, 64), (72, 88, 73, 87), (97, 75, 98, 74), (76, 100, 77, 99)]"
K9_433,"[(67, 1, 68, 0), (42, 1, 43, 2), (2, 45, 3, 46), (3, 65, 4, 64), (4, 16, 5, 15), (48, 5, 49, 6), (6, 49, 7, 50), (7, 99, 8, 98), (99, 9, 100, 8), (16, 10, 17, 9), (10, 28, 11, 27), (11, 111, 12, 110), (12, 85, 13, 86), (62, 13, 63, 14), (47, 15, 48, 14), (100, 17, 101, 18), (18, 54, 19, 53), (94, 20, 95, 19), (20, 94, 21, 93), (21, 102, 22, 103), (103, 22, 104, 23), (92, 24, 93, 23), (24, 90, 25, 89), (25, 106, 26, 107), (55, 27, 56, 26), (83, 29, 84, 28), (112, 29, 113, 30), (30, 82, 31, 81), (31, 114, 32, 115), (115, 32, 116, 33), (80, 34, 81, 33), (34, 117, 35, 118), (35, 79, 36, 78), (121, 36, 122, 37), (74, 38, 75, 37), (38, 125, 39, 126), (126, 39, 127, 40), (40, 70, 41, 69), (68, 42, 69, 41), (43, 67, 44, 66), (65, 45, 66, 44), (46, 64, 47, 63), (61, 51, 62, 50), (51, 59, 52, 58), (52, 96, 53, 95), (101, 55, 102, 54), (56, 87, 57, 88), (57, 109, 58, 108), (96, 59, 97, 60), (60, 97, 61, 98), (127, 71, 0, 70), (71, 125, 72, 124), (123, 73, 124, 72), (73, 123, 74, 122), (120, 76, 121, 75), (76, 120, 77, 119), (118, 78, 119, 77), (79, 117, 80, 116), (113, 83, 114, 82), (84, 112, 85, 111), (109, 87, 110, 86), (88, 108, 89, 107), (105, 91, 106, 90), (91, 105, 92, 104)]"
K9_434,"[(12, 101, 13, 102), (14, 82, 15, 81), (11, 63, 12, 62), (10, 46, 11, 45), (73, 5, 74, 4), (38, 10, 39, 9), (106, 3, 107, 4), (54, 8, 55, 7), (113, 51, 114, 50), (52, 110, 53, 109), (114, 97, 115, 98), (112, 66, 113, 65), (103, 61, 104, 60), (100, 48, 101, 47), (61, 103, 62, 102), (48, 100, 49, 99), (71, 89, 72, 88), (18, 88, 19, 87), (67, 36, 68, 37), (74, 25, 75, 26), (42, 57, 43, 58), (55, 40, 56, 41), (19, 72, 20, 73), (20, 6, 21, 5), (22, 43, 23, 44), (105, 77, 106, 76), (53, 70, 54, 71), (2, 78, 3, 77), (37, 68, 38, 69), (85, 79, 86, 78), (26, 75, 27, 76), (92, 40, 93, 39), (93, 8, 94, 9), (94, 70, 95, 69), (95, 110, 96, 111), (17, 109, 18, 108), (80, 29, 81, 30), (104, 28, 105, 27), (59, 24, 60, 25), (1, 29, 2, 28), (44, 23, 45, 24), (82, 32, 83, 31), (35, 64, 36, 65), (33, 99, 34, 98), (32, 0, 33, 115), (30, 15, 31, 16), (41, 91, 42, 90), (6, 89, 7, 90), (56, 92, 57, 91), (107, 86, 108, 87), (79, 85, 80, 84), (66, 112, 67, 111), (21, 58, 22, 59), (34, 49, 35, 50), (96, 52, 97, 51), (63, 46, 64, 47), (83, 17, 84, 16), (13, 0, 14, 1)]"
K9_437,"[(87, 1, 88, 0), (18, 1, 19, 2), (43, 2, 44, 3), (64, 3, 65, 4), (4, 63, 5, 64), (5, 111, 6, 110), (6, 39, 7, 40), (112, 8, 113, 7), (37, 8, 38, 9), (9, 83, 10, 82), (95, 10, 96, 11), (32, 12, 33, 11), (77, 13, 78, 12), (13, 90, 14, 91), (115, 14, 116, 15), (15, 41, 16, 40), (41, 17, 42, 16), (17, 108, 18, 109), (19, 45, 20, 44), (85, 20, 86, 21), (21, 67, 22, 66), (73, 23, 74, 22), (54, 24, 55, 23), (101, 24, 102, 25), (124, 25, 125, 26), (26, 123, 27, 124), (122, 27, 123, 28), (28, 119, 29, 120), (29, 57, 30, 56), (59, 31, 60, 30), (31, 77, 32, 76), (33, 94, 34, 95), (93, 34, 94, 35), (35, 92, 36, 93), (81, 37, 82, 36), (111, 38, 112, 39), (42, 109, 43, 110), (86, 45, 87, 46), (46, 68, 47, 67), (68, 48, 69, 47), (127, 48, 0, 49), (49, 126, 50, 127), (105, 50, 106, 51), (51, 71, 52, 70), (71, 53, 72, 52), (53, 102, 54, 103), (98, 55, 99, 56), (118, 57, 119, 58), (58, 117, 59, 118), (60, 76, 61, 75), (61, 96, 62, 97), (62, 83, 63, 84), (84, 65, 85, 66), (104, 69, 105, 70), (72, 103, 73, 104), (97, 74, 98, 75), (78, 91, 79, 92), (114, 79, 115, 80), (80, 113, 81, 114), (88, 108, 89, 107), (116, 90, 117, 89), (99, 121, 100, 120), (121, 101, 122, 100), (106, 126, 107, 125)]"
K9_439,"[(76, 42, 77, 41), (40, 16, 41, 15), (53, 10, 54, 11), (8, 34, 9, 33), (9, 56, 10, 57), (84, 75, 85, 76), (82, 47, 83, 48), (87, 72, 88, 73), (5, 60, 6, 61), (18, 86, 19, 85), (30, 59, 31, 60), (34, 55, 35, 56), (89, 23, 90, 22), (36, 51, 37, 52), (11, 52, 12, 53), (78, 14, 79, 13), (46, 72, 47, 71), (48, 81, 49, 82), (42, 21, 43, 22), (25, 91, 26, 90), (32, 8, 33, 7), (3, 62, 4, 63), (28, 65, 29, 66), (91, 27, 0, 26), (83, 17, 84, 16), (44, 19, 45, 20), (50, 37, 51, 38), (45, 88, 46, 89), (12, 78, 13, 77), (39, 81, 40, 80), (63, 2, 64, 3), (68, 27, 69, 28), (54, 35, 55, 36), (73, 86, 74, 87), (38, 49, 39, 50), (20, 43, 21, 44), (64, 29, 65, 30), (61, 4, 62, 5), (24, 69, 25, 70), (1, 66, 2, 67), (58, 31, 59, 32), (57, 6, 58, 7), (14, 80, 15, 79), (17, 74, 18, 75), (70, 23, 71, 24), (67, 0, 68, 1)]"
K9_444,"[(134, 100, 135, 99), (138, 80, 139, 79), (133, 18, 134, 19), (137, 4, 138, 5), (114, 98, 115, 97), (117, 83, 118, 82), (115, 20, 116, 21), (118, 1, 119, 2), (86, 104, 87, 103), (15, 104, 16, 105), (10, 91, 11, 92), (102, 86, 103, 85), (98, 19, 99, 20), (76, 25, 77, 26), (3, 80, 4, 81), (89, 170, 90, 171), (5, 23, 6, 22), (155, 120, 156, 121), (157, 84, 158, 85), (156, 0, 157, 173), (160, 18, 161, 17), (158, 101, 159, 102), (75, 97, 76, 96), (26, 95, 27, 96), (42, 81, 43, 82), (44, 22, 45, 21), (47, 94, 48, 95), (41, 3, 42, 2), (78, 7, 79, 8), (73, 113, 74, 112), (48, 111, 49, 112), (135, 117, 136, 116), (132, 161, 133, 162), (49, 165, 50, 164), (72, 163, 73, 164), (151, 39, 152, 38), (9, 41, 10, 40), (106, 35, 107, 36), (168, 38, 169, 37), (92, 39, 93, 40), (125, 36, 126, 37), (136, 43, 137, 44), (68, 33, 69, 34), (51, 147, 52, 146), (149, 142, 150, 143), (127, 145, 128, 144), (166, 141, 167, 142), (23, 7, 24, 6), (28, 113, 29, 114), (29, 163, 30, 162), (27, 74, 28, 75), (30, 131, 31, 132), (71, 131, 72, 130), (50, 129, 51, 130), (88, 124, 89, 123), (93, 141, 94, 140), (90, 153, 91, 154), (87, 65, 88, 64), (154, 61, 155, 62), (121, 63, 122, 62), (172, 63, 173, 64), (11, 153, 12, 152), (13, 124, 14, 125), (12, 170, 13, 169), (14, 65, 15, 66), (8, 139, 9, 140), (108, 144, 109, 143), (105, 67, 106, 66), (110, 165, 111, 166), (107, 127, 108, 126), (109, 148, 110, 149), (67, 55, 68, 54), (145, 53, 146, 52), (167, 151, 168, 150), (171, 122, 172, 123), (77, 46, 78, 47), (24, 46, 25, 45), (128, 147, 129, 148), (70, 31, 71, 32), (32, 69, 33, 70), (34, 53, 35, 54), (56, 159, 57, 160), (55, 16, 56, 17), (60, 120, 61, 119), (57, 101, 58, 100), (58, 84, 59, 83), (59, 0, 60, 1)]"
K9_447,"[(23, 1, 24, 0), (1, 23, 2, 22), (37, 2, 38, 3), (20, 4, 21, 3), (4, 35, 5, 36), (34, 5, 35, 6), (41, 7, 42, 6), (18, 7, 19, 8), (8, 40, 9, 39), (38, 10, 39, 9), (10, 48, 11, 47), (11, 28, 12, 29), (29, 12, 30, 13), (46, 14, 47, 13), (14, 46, 15, 45), (15, 30, 16, 31), (43, 17, 44, 16), (32, 17, 33, 18), (19, 41, 20, 40), (36, 22, 37, 21), (51, 25, 0, 24), (25, 51, 26, 50), (49, 27, 50, 26), (27, 49, 28, 48), (44, 32, 45, 31), (33, 43, 34, 42)]"
K9_456,"[(133, 1, 134, 0), (1, 133, 2, 132), (131, 3, 132, 2), (3, 87, 4, 86), (43, 4, 44, 5), (5, 46, 6, 47), (47, 6, 48, 7), (7, 127, 8, 126), (125, 9, 126, 8), (9, 125, 10, 124), (10, 49, 11, 50), (88, 12, 89, 11), (119, 13, 120, 12), (54, 13, 55, 14), (14, 55, 15, 56), (15, 119, 16, 118), (117, 17, 118, 16), (56, 17, 57, 18), (18, 116, 19, 115), (114, 20, 115, 19), (20, 59, 21, 60), (60, 21, 61, 22), (22, 112, 23, 111), (110, 24, 111, 23), (24, 63, 25, 64), (25, 139, 26, 138), (65, 26, 66, 27), (27, 66, 28, 67), (67, 28, 68, 29), (29, 107, 30, 106), (30, 69, 31, 70), (104, 32, 105, 31), (32, 104, 33, 103), (100, 34, 101, 33), (73, 34, 74, 35), (35, 99, 36, 98), (36, 75, 37, 76), (96, 38, 97, 37), (77, 38, 78, 39), (39, 93, 40, 92), (83, 41, 84, 40), (134, 42, 135, 41), (42, 86, 43, 85), (44, 130, 45, 129), (128, 46, 129, 45), (48, 128, 49, 127), (123, 51, 124, 50), (51, 123, 52, 122), (89, 53, 90, 52), (120, 54, 121, 53), (57, 117, 58, 116), (113, 59, 114, 58), (61, 113, 62, 112), (109, 63, 110, 62), (64, 138, 65, 137), (68, 108, 69, 107), (105, 71, 106, 70), (71, 103, 72, 102), (101, 73, 102, 72), (74, 100, 75, 99), (97, 77, 98, 76), (78, 96, 79, 95), (94, 80, 95, 79), (80, 94, 81, 93), (140, 82, 141, 81), (82, 0, 83, 141), (84, 135, 85, 136), (130, 87, 131, 88), (90, 121, 91, 122), (136, 91, 137, 92), (108, 139, 109, 140)]"
K9_465,"[(28, 53, 29, 54), (24, 55, 25, 56), (21, 60, 22, 61), (27, 86, 28, 87), (23, 88, 24, 89), (39, 72, 40, 73), (103, 42, 104, 43), (37, 11, 38, 10), (1, 46, 2, 47), (48, 80, 49, 79), (47, 2, 48, 3), (61, 20, 62, 21), (64, 17, 65, 18), (68, 13, 69, 14), (99, 71, 100, 70), (76, 5, 77, 6), (96, 15, 97, 16), (102, 9, 103, 10), (52, 29, 53, 30), (12, 71, 13, 72), (97, 67, 98, 66), (81, 32, 82, 33), (80, 50, 81, 49), (14, 67, 15, 68), (50, 84, 51, 83), (31, 82, 32, 83), (87, 26, 88, 27), (90, 58, 91, 57), (74, 0, 75, 105), (7, 104, 8, 105), (38, 101, 39, 102), (59, 22, 60, 23), (58, 92, 59, 91), (4, 36, 5, 35), (77, 36, 78, 37), (92, 19, 93, 20), (8, 42, 9, 41), (73, 40, 74, 41), (33, 78, 34, 79), (34, 4, 35, 3), (69, 99, 70, 98), (11, 100, 12, 101), (54, 25, 55, 26), (56, 90, 57, 89), (16, 95, 17, 96), (65, 95, 66, 94), (85, 30, 86, 31), (84, 52, 85, 51), (93, 63, 94, 62), (18, 63, 19, 64), (44, 75, 45, 76), (43, 7, 44, 6), (45, 0, 46, 1)]"
K9_468,"[(17, 5, 18, 4), (3, 19, 4, 18), (24, 9, 25, 10), (5, 17, 6, 16), (15, 7, 16, 6), (20, 26, 21, 25), (13, 26, 14, 27), (27, 12, 28, 13), (19, 14, 20, 15), (11, 22, 12, 23), (10, 29, 11, 0), (28, 22, 29, 21), (1, 8, 2, 9), (7, 2, 8, 3), (23, 1, 24, 0)]"
K9_488,"[(37, 1, 38, 0), (1, 147, 2, 146), (143, 3, 144, 2), (3, 143, 4, 142), (141, 5, 142, 4), (98, 5, 99, 6), (6, 99, 7, 100), (100, 7, 101, 8), (8, 103, 9, 104), (9, 139, 10, 138), (137, 11, 138, 10), (11, 137, 12, 136), (133, 13, 134, 12), (106, 13, 107, 14), (14, 107, 15, 108), (15, 133, 16, 132), (16, 36, 17, 35), (17, 43, 18, 42), (59, 18, 60, 19), (218, 19, 219, 20), (185, 21, 186, 20), (21, 205, 22, 204), (47, 23, 48, 22), (118, 23, 119, 24), (207, 25, 208, 24), (196, 25, 197, 26), (26, 195, 27, 196), (27, 51, 28, 50), (28, 210, 29, 209), (210, 30, 211, 29), (51, 31, 52, 30), (194, 31, 195, 32), (32, 199, 33, 200), (112, 34, 113, 33), (41, 35, 42, 34), (36, 147, 37, 148), (38, 96, 39, 95), (130, 39, 131, 40), (109, 41, 110, 40), (176, 44, 177, 43), (69, 44, 70, 45), (230, 45, 231, 46), (205, 46, 206, 47), (48, 118, 49, 117), (49, 208, 50, 209), (52, 194, 53, 193), (192, 54, 193, 53), (211, 54, 212, 55), (202, 56, 203, 55), (56, 215, 57, 216), (57, 189, 58, 188), (58, 113, 59, 114), (219, 60, 220, 61), (61, 220, 62, 221), (221, 62, 222, 63), (63, 222, 64, 223), (183, 65, 184, 64), (65, 183, 66, 182), (227, 66, 228, 67), (178, 68, 179, 67), (68, 229, 69, 230), (70, 176, 71, 175), (174, 72, 175, 71), (72, 174, 73, 173), (232, 73, 233, 74), (171, 75, 172, 74), (75, 169, 76, 168), (76, 235, 77, 236), (236, 77, 237, 78), (167, 79, 168, 78), (79, 167, 80, 166), (80, 237, 81, 238), (162, 82, 163, 81), (82, 124, 83, 123), (83, 161, 84, 160), (243, 84, 244, 85), (158, 86, 159, 85), (86, 158, 87, 157), (87, 244, 88, 245), (245, 88, 246, 89), (156, 90, 157, 89), (90, 154, 91, 153), (91, 248, 92, 249), (249, 92, 250, 93), (152, 94, 153, 93), (127, 95, 128, 94), (96, 146, 97, 145), (144, 98, 145, 97), (101, 141, 102, 140), (139, 103, 140, 102), (104, 136, 105, 135), (134, 106, 135, 105), (108, 132, 109, 131), (129, 111, 130, 110), (111, 129, 112, 128), (187, 115, 188, 114), (216, 115, 217, 116), (116, 204, 117, 203), (206, 120, 207, 119), (197, 120, 198, 121), (121, 198, 122, 199), (241, 123, 242, 122), (161, 124, 162, 125), (125, 150, 126, 151), (126, 252, 127, 251), (148, 0, 149, 253), (252, 150, 253, 149), (151, 251, 152, 250), (247, 155, 248, 154), (155, 247, 156, 246), (242, 160, 243, 159), (163, 241, 164, 240), (239, 165, 240, 164), (165, 239, 166, 238), (234, 170, 235, 169), (170, 234, 171, 233), (231, 173, 232, 172), (177, 229, 178, 228), (226, 180, 227, 179), (180, 226, 181, 225), (224, 182, 225, 181), (184, 224, 185, 223), (217, 187, 218, 186), (189, 215, 190, 214), (201, 190, 202, 191), (212, 192, 213, 191), (200, 214, 201, 213)]"
K9_500,"[(15, 289, 16, 288), (88, 25, 89, 26), (247, 25, 248, 24), (31, 124, 32, 125), (125, 30, 126, 31), (311, 39, 312, 38), (57, 46, 58, 47), (74, 39, 75, 40), (105, 50, 106, 51), (151, 44, 152, 45), (200, 49, 201, 50), (277, 49, 278, 48), (328, 46, 329, 45), (4, 48, 5, 47), (101, 57, 102, 56), (152, 60, 153, 59), (327, 58, 328, 59), (9, 52, 10, 53), (62, 110, 63, 109), (61, 274, 62, 275), (75, 117, 76, 116), (79, 219, 80, 218), (73, 312, 74, 313), (130, 82, 131, 81), (177, 85, 178, 84), (253, 82, 254, 83), (299, 80, 300, 81), (89, 133, 90, 132), (85, 179, 86, 178), (86, 251, 87, 252), (91, 296, 92, 297), (98, 148, 99, 147), (103, 199, 104, 198), (202, 108, 203, 107), (273, 110, 274, 111), (104, 279, 105, 280), (323, 106, 324, 107), (363, 114, 364, 115), (12, 97, 13, 98), (308, 119, 309, 120), (128, 305, 129, 306), (126, 257, 127, 258), (127, 173, 128, 172), (185, 139, 186, 138), (246, 133, 247, 134), (300, 129, 301, 130), (156, 204, 157, 203), (154, 275, 155, 276), (329, 150, 330, 151), (10, 145, 11, 146), (249, 180, 250, 181), (179, 250, 180, 251), (301, 174, 302, 175), (199, 278, 200, 279), (324, 201, 325, 202), (13, 192, 14, 193), (17, 239, 18, 238), (243, 295, 244, 294), (302, 256, 303, 255), (325, 277, 326, 276), (11, 285, 12, 284), (337, 142, 338, 143), (340, 187, 341, 188), (341, 19, 342, 18), (338, 242, 339, 241), (339, 293, 340, 292), (335, 94, 336, 95), (76, 361, 77, 362), (168, 355, 169, 356), (261, 355, 262, 354), (120, 357, 121, 358), (307, 359, 308, 358), (35, 357, 36, 356), (196, 56, 197, 55), (194, 150, 195, 149), (195, 101, 196, 100), (190, 333, 191, 334), (189, 290, 190, 291), (188, 239, 189, 240), (184, 19, 185, 20), (316, 209, 317, 210), (365, 208, 0, 209), (42, 211, 43, 212), (144, 94, 145, 93), (140, 293, 141, 294), (141, 242, 142, 243), (143, 336, 144, 337), (139, 187, 140, 186), (137, 20, 138, 21), (66, 160, 67, 159), (223, 33, 224, 32), (219, 307, 220, 306), (222, 123, 223, 124), (213, 364, 214, 365), (313, 72, 314, 73), (362, 69, 363, 70), (40, 71, 41, 72), (215, 69, 216, 68), (115, 71, 116, 70), (272, 63, 273, 64), (160, 68, 161, 67), (287, 15, 288, 14), (291, 241, 292, 240), (285, 96, 286, 97), (286, 191, 287, 192), (283, 146, 284, 147), (282, 53, 283, 54), (295, 347, 296, 346), (92, 347, 93, 348), (244, 346, 245, 345), (22, 344, 23, 343), (135, 344, 136, 345), (183, 342, 184, 343), (353, 182, 354, 183), (351, 134, 352, 135), (352, 24, 353, 23), (350, 246, 351, 245), (349, 90, 350, 91), (348, 298, 349, 297), (157, 322, 158, 323), (64, 319, 65, 320), (271, 321, 272, 320), (111, 318, 112, 319), (204, 321, 205, 322), (43, 315, 44, 314), (0, 318, 1, 317), (235, 148, 236, 149), (233, 54, 234, 55), (236, 193, 237, 194), (234, 99, 235, 100), (232, 282, 233, 281), (280, 8, 281, 7), (231, 9, 232, 8), (102, 5, 103, 6), (197, 6, 198, 7), (60, 1, 61, 2), (153, 2, 154, 3), (326, 4, 327, 3), (260, 34, 261, 33), (256, 304, 257, 303), (259, 122, 260, 123), (258, 221, 259, 222), (254, 175, 255, 176), (51, 230, 52, 231), (298, 230, 299, 229), (87, 226, 88, 227), (248, 226, 249, 225), (26, 228, 27, 227), (131, 228, 132, 229), (181, 224, 182, 225), (29, 176, 30, 177), (28, 83, 29, 84), (27, 253, 28, 252), (21, 136, 22, 137), (360, 266, 361, 265), (77, 266, 78, 267), (217, 268, 218, 269), (117, 264, 118, 265), (310, 264, 311, 263), (37, 263, 38, 262), (171, 221, 172, 220), (170, 122, 171, 121), (173, 304, 174, 305), (162, 267, 163, 268), (169, 34, 170, 35), (36, 167, 37, 168), (309, 166, 310, 167), (269, 158, 270, 159), (118, 166, 119, 165), (216, 162, 217, 161), (78, 164, 79, 163), (359, 164, 360, 165), (214, 114, 215, 113), (212, 41, 213, 42), (210, 315, 211, 316), (95, 334, 96, 335), (237, 331, 238, 330), (289, 333, 290, 332), (16, 332, 17, 331), (155, 109, 156, 108), (65, 207, 66, 206), (270, 205, 271, 206), (112, 208, 113, 207)]"
K9_505,"[(10, 19, 11, 20), (37, 21, 38, 20), (25, 19, 26, 18), (16, 30, 17, 29), (17, 4, 18, 5), (8, 28, 9, 27), (28, 6, 29, 5), (36, 12, 37, 11), (7, 39, 8, 38), (3, 31, 4, 30), (44, 33, 45, 34), (35, 24, 36, 25), (2, 42, 3, 41), (1, 14, 2, 15), (26, 10, 27, 9), (32, 43, 33, 44), (15, 41, 16, 40), (39, 7, 40, 6), (22, 46, 23, 45), (21, 12, 22, 13), (47, 35, 48, 34), (46, 24, 47, 23), (31, 49, 32, 48), (42, 0, 43, 49), (13, 0, 14, 1)]"
K9_509,"[(18, 67, 19, 68), (71, 14, 72, 15), (38, 18, 39, 17), (74, 11, 75, 12), (51, 11, 52, 10), (9, 55, 10, 54), (27, 80, 28, 81), (50, 75, 51, 76), (77, 48, 78, 49), (39, 68, 40, 69), (70, 35, 71, 36), (64, 21, 65, 22), (22, 63, 23, 64), (24, 61, 25, 62), (19, 41, 20, 40), (5, 42, 6, 43), (3, 20, 4, 21), (4, 66, 5, 65), (83, 44, 0, 45), (81, 26, 82, 27), (82, 60, 83, 59), (66, 41, 67, 42), (62, 23, 63, 24), (55, 77, 56, 76), (69, 9, 70, 8), (16, 7, 17, 8), (37, 6, 38, 7), (47, 78, 48, 79), (45, 58, 46, 59), (57, 30, 58, 31), (46, 30, 47, 29), (53, 35, 54, 34), (79, 28, 80, 29), (32, 14, 33, 13), (31, 72, 32, 73), (56, 49, 57, 50), (33, 53, 34, 52), (15, 37, 16, 36), (12, 73, 13, 74), (60, 2, 61, 1), (25, 2, 26, 3), (43, 0, 44, 1)]"
K9_510,"[(25, 1, 26, 0), (1, 9, 2, 8), (2, 55, 3, 56), (56, 3, 57, 4), (7, 5, 8, 4), (5, 39, 6, 38), (39, 7, 40, 6), (54, 10, 55, 9), (23, 10, 24, 11), (11, 51, 12, 50), (12, 68, 13, 67), (13, 26, 14, 27), (27, 14, 28, 15), (48, 16, 49, 15), (65, 17, 66, 16), (17, 63, 18, 62), (18, 31, 19, 32), (19, 47, 20, 46), (41, 21, 42, 20), (58, 22, 59, 21), (35, 22, 36, 23), (24, 54, 25, 53), (47, 29, 48, 28), (64, 30, 65, 29), (30, 64, 31, 63), (32, 46, 33, 45), (42, 34, 43, 33), (59, 35, 60, 34), (36, 58, 37, 57), (37, 41, 38, 40), (43, 60, 44, 61), (61, 44, 62, 45), (49, 66, 50, 67), (68, 51, 69, 52), (52, 69, 53, 0)]"
K9_514,"[(25, 1, 26, 0), (80, 1, 81, 2), (2, 79, 3, 80), (3, 27, 4, 26), (4, 59, 5, 60), (58, 5, 59, 6), (77, 6, 78, 7), (28, 8, 29, 7), (8, 34, 9, 33), (9, 70, 10, 71), (10, 51, 11, 52), (36, 12, 37, 11), (49, 12, 50, 13), (68, 13, 69, 14), (14, 45, 15, 46), (86, 15, 87, 16), (16, 42, 17, 41), (17, 64, 18, 65), (63, 18, 64, 19), (42, 20, 43, 19), (20, 44, 21, 43), (21, 62, 22, 63), (22, 83, 23, 84), (60, 23, 61, 24), (89, 25, 0, 24), (78, 27, 79, 28), (29, 56, 30, 57), (30, 75, 31, 76), (52, 31, 53, 32), (71, 32, 72, 33), (34, 69, 35, 70), (35, 50, 36, 51), (66, 37, 67, 38), (47, 38, 48, 39), (39, 46, 40, 47), (85, 40, 86, 41), (44, 87, 45, 88), (67, 49, 68, 48), (53, 73, 54, 72), (73, 55, 74, 54), (55, 75, 56, 74), (76, 58, 77, 57), (61, 83, 62, 82), (84, 66, 85, 65), (88, 81, 89, 82)]"
K9_515,"[(128, 23, 129, 24), (26, 119, 27, 120), (25, 12, 26, 13), (39, 89, 40, 88), (129, 44, 130, 45), (48, 19, 49, 20), (105, 68, 106, 69), (132, 91, 133, 92), (122, 14, 123, 13), (124, 18, 125, 17), (147, 121, 148, 120), (149, 15, 150, 14), (106, 43, 107, 44), (109, 92, 110, 93), (108, 132, 109, 131), (112, 81, 113, 82), (20, 71, 21, 72), (127, 72, 128, 73), (57, 79, 58, 78), (60, 137, 61, 138), (65, 41, 66, 40), (64, 90, 65, 89), (47, 126, 48, 127), (16, 124, 17, 123), (1, 90, 2, 91), (155, 42, 0, 43), (3, 135, 4, 134), (8, 79, 9, 80), (153, 66, 154, 67), (9, 115, 10, 114), (84, 111, 85, 112), (87, 63, 88, 62), (85, 4, 86, 5), (86, 135, 87, 136), (83, 35, 84, 34), (35, 110, 36, 111), (38, 64, 39, 63), (37, 2, 38, 3), (36, 133, 37, 134), (33, 83, 34, 82), (7, 58, 8, 59), (116, 51, 117, 52), (139, 80, 140, 81), (141, 32, 142, 33), (136, 6, 137, 5), (138, 59, 139, 60), (140, 114, 141, 113), (21, 103, 22, 102), (69, 104, 70, 105), (74, 125, 75, 126), (75, 18, 76, 19), (76, 50, 77, 49), (144, 53, 145, 54), (29, 53, 30, 52), (101, 23, 102, 22), (77, 152, 78, 153), (121, 149, 122, 148), (15, 151, 16, 150), (56, 115, 57, 116), (61, 6, 62, 7), (118, 146, 119, 145), (54, 143, 55, 144), (11, 143, 12, 142), (27, 146, 28, 147), (10, 31, 11, 32), (55, 31, 56, 30), (117, 28, 118, 29), (154, 97, 155, 98), (70, 100, 71, 99), (103, 100, 104, 101), (45, 25, 46, 24), (46, 74, 47, 73), (50, 151, 51, 152), (93, 130, 94, 131), (96, 42, 97, 41), (94, 107, 95, 108), (98, 68, 99, 67), (95, 0, 96, 1)]"
K9_517,"[(3, 1, 4, 0), (1, 33, 2, 32), (33, 3, 34, 2), (4, 52, 5, 51), (50, 6, 51, 5), (6, 50, 7, 49), (7, 20, 8, 21), (47, 9, 48, 8), (9, 47, 10, 46), (45, 11, 46, 10), (22, 11, 23, 12), (12, 25, 13, 26), (26, 13, 27, 14), (14, 40, 15, 39), (36, 16, 37, 15), (16, 36, 17, 35), (54, 18, 55, 17), (18, 54, 19, 53), (19, 30, 20, 31), (48, 22, 49, 21), (23, 45, 24, 44), (43, 25, 44, 24), (27, 43, 28, 42), (41, 29, 42, 28), (29, 41, 30, 40), (52, 32, 53, 31), (55, 34, 56, 35), (37, 56, 38, 57), (57, 38, 0, 39)]"
K9_532,"[(60, 5, 61, 6), (6, 57, 7, 58), (82, 29, 83, 30), (26, 83, 27, 0), (49, 78, 50, 79), (71, 56, 72, 57), (61, 70, 62, 71), (11, 75, 12, 74), (67, 20, 68, 21), (44, 66, 45, 65), (62, 42, 63, 41), (59, 23, 60, 22), (39, 55, 40, 54), (21, 59, 22, 58), (10, 53, 11, 54), (47, 29, 48, 28), (50, 15, 51, 16), (27, 47, 28, 46), (40, 9, 41, 10), (72, 8, 73, 7), (55, 8, 56, 9), (79, 48, 80, 49), (2, 43, 3, 44), (77, 15, 78, 14), (1, 64, 2, 65), (80, 31, 81, 32), (12, 37, 13, 38), (52, 36, 53, 35), (75, 36, 76, 37), (25, 67, 26, 66), (32, 13, 33, 14), (33, 76, 34, 77), (34, 52, 35, 51), (23, 68, 24, 69), (4, 70, 5, 69), (38, 73, 39, 74), (16, 63, 17, 64), (17, 42, 18, 43), (19, 24, 20, 25), (18, 4, 19, 3), (30, 81, 31, 82), (45, 0, 46, 1)]"
K9_533,"[(11, 1, 12, 0), (4, 2, 5, 1), (2, 8, 3, 7), (8, 4, 9, 3), (5, 16, 6, 17), (15, 6, 16, 7), (9, 14, 10, 15), (13, 10, 14, 11), (17, 13, 0, 12)]"
K9_534,"[(4, 13, 5, 14), (19, 6, 0, 7), (12, 1, 13, 2), (5, 8, 6, 9), (15, 11, 16, 10), (16, 3, 17, 4), (2, 17, 3, 18), (11, 19, 12, 18), (9, 15, 10, 14), (7, 0, 8, 1)]"
K9_535,"[(100, 126, 101, 125), (103, 79, 104, 78), (61, 72, 62, 73), (36, 73, 37, 74), (12, 75, 13, 76), (45, 23, 46, 22), (46, 91, 47, 92), (71, 137, 72, 136), (44, 70, 45, 69), (49, 2, 50, 3), (30, 58, 31, 57), (102, 29, 103, 30), (119, 34, 120, 35), (74, 35, 75, 36), (14, 34, 15, 33), (53, 29, 54, 28), (51, 80, 52, 81), (55, 124, 56, 125), (50, 105, 51, 106), (4, 81, 5, 82), (5, 126, 6, 127), (3, 106, 4, 107), (101, 54, 102, 55), (123, 56, 124, 57), (77, 60, 78, 61), (10, 60, 11, 59), (27, 53, 28, 52), (26, 79, 27, 80), (31, 122, 32, 123), (25, 104, 26, 105), (99, 6, 100, 7), (121, 8, 122, 9), (76, 11, 77, 12), (58, 10, 59, 9), (32, 8, 33, 7), (138, 24, 139, 23), (139, 90, 0, 91), (137, 71, 138, 70), (83, 109, 84, 108), (128, 108, 129, 107), (110, 130, 111, 129), (109, 85, 110, 84), (127, 83, 128, 82), (115, 38, 116, 39), (67, 43, 68, 42), (94, 43, 95, 44), (20, 42, 21, 41), (39, 17, 40, 16), (114, 15, 115, 16), (64, 18, 65, 17), (92, 21, 93, 22), (85, 113, 86, 112), (86, 132, 87, 131), (88, 1, 89, 2), (87, 48, 88, 49), (19, 96, 20, 97), (66, 95, 67, 96), (40, 97, 41, 98), (113, 99, 114, 98), (93, 68, 94, 69), (116, 63, 117, 64), (18, 66, 19, 65), (62, 117, 63, 118), (37, 118, 38, 119), (13, 120, 14, 121), (130, 112, 131, 111), (134, 90, 135, 89), (135, 24, 136, 25), (132, 47, 133, 48), (133, 0, 134, 1)]"
K9_536,"[(1, 27, 2, 26), (16, 31, 17, 32), (35, 4, 36, 5), (17, 9, 18, 8), (25, 3, 26, 2), (5, 34, 6, 35), (9, 19, 10, 18), (7, 32, 8, 33), (12, 24, 13, 23), (27, 22, 28, 23), (33, 6, 34, 7), (30, 19, 31, 20), (29, 10, 30, 11), (24, 14, 25, 13), (36, 15, 37, 16), (21, 28, 22, 29), (20, 12, 21, 11), (14, 37, 15, 0), (3, 0, 4, 1)]"
K9_537,"[(52, 89, 53, 90), (76, 52, 77, 51), (46, 54, 47, 53), (41, 59, 42, 58), (37, 14, 38, 15), (38, 62, 39, 61), (26, 86, 27, 85), (62, 36, 63, 35), (69, 31, 70, 30), (72, 28, 73, 27), (21, 55, 22, 54), (16, 58, 17, 57), (11, 65, 12, 64), (65, 11, 66, 10), (8, 68, 9, 67), (1, 85, 2, 84), (68, 6, 69, 5), (73, 3, 74, 2), (87, 60, 88, 61), (74, 83, 75, 84), (86, 40, 87, 39), (4, 29, 5, 30), (90, 78, 91, 77), (91, 50, 0, 51), (63, 13, 64, 12), (48, 80, 49, 79), (47, 22, 48, 23), (88, 16, 89, 15), (13, 36, 14, 37), (7, 32, 8, 33), (3, 71, 4, 70), (55, 19, 56, 18), (44, 19, 45, 20), (23, 79, 24, 78), (24, 49, 25, 50), (59, 41, 60, 40), (17, 42, 18, 43), (31, 6, 32, 7), (28, 72, 29, 71), (56, 44, 57, 43), (20, 45, 21, 46), (34, 9, 35, 10), (33, 67, 34, 66), (80, 26, 81, 25), (82, 75, 83, 76), (81, 1, 82, 0)]"
K9_563,"[(109, 1, 110, 0), (1, 192, 2, 193), (185, 2, 186, 3), (42, 3, 43, 4), (215, 4, 216, 5), (156, 6, 157, 5), (21, 6, 22, 7), (130, 8, 131, 7), (8, 25, 9, 26), (9, 127, 10, 126), (10, 68, 11, 67), (11, 84, 12, 85), (113, 13, 114, 12), (13, 52, 14, 53), (14, 100, 15, 99), (15, 194, 16, 195), (209, 16, 210, 17), (17, 149, 18, 148), (183, 18, 184, 19), (160, 20, 161, 19), (39, 20, 40, 21), (129, 23, 130, 22), (80, 24, 81, 23), (24, 82, 25, 81), (143, 27, 144, 26), (200, 27, 201, 28), (28, 89, 29, 90), (29, 63, 30, 62), (30, 122, 31, 121), (116, 32, 117, 31), (167, 33, 168, 32), (176, 33, 177, 34), (34, 59, 35, 60), (35, 93, 36, 92), (36, 199, 37, 200), (37, 145, 38, 144), (38, 132, 39, 131), (40, 158, 41, 157), (41, 214, 42, 215), (43, 186, 44, 187), (75, 45, 76, 44), (188, 45, 189, 46), (46, 106, 47, 105), (218, 47, 219, 48), (153, 49, 154, 48), (102, 50, 103, 49), (50, 70, 51, 69), (112, 52, 113, 51), (138, 54, 139, 53), (205, 54, 206, 55), (166, 56, 167, 55), (56, 96, 57, 95), (94, 58, 95, 57), (177, 58, 178, 59), (60, 173, 61, 174), (170, 61, 171, 62), (122, 63, 123, 64), (64, 88, 65, 87), (202, 66, 203, 65), (141, 66, 142, 67), (83, 69, 84, 68), (101, 70, 102, 71), (152, 71, 153, 72), (219, 73, 0, 72), (190, 74, 191, 73), (74, 107, 75, 108), (76, 188, 77, 187), (77, 217, 78, 216), (78, 155, 79, 156), (79, 128, 80, 129), (127, 82, 128, 83), (140, 86, 141, 85), (203, 86, 204, 87), (123, 89, 124, 88), (171, 91, 172, 90), (91, 173, 92, 172), (178, 94, 179, 93), (135, 96, 136, 97), (164, 97, 165, 98), (207, 99, 208, 98), (111, 100, 112, 101), (154, 103, 155, 104), (217, 105, 218, 104), (189, 107, 190, 106), (108, 192, 109, 191), (110, 151, 111, 152), (114, 139, 115, 140), (115, 205, 116, 204), (117, 168, 118, 169), (118, 176, 119, 175), (174, 120, 175, 119), (169, 120, 170, 121), (201, 125, 202, 124), (142, 125, 143, 126), (132, 145, 133, 146), (133, 199, 134, 198), (179, 135, 180, 134), (165, 136, 166, 137), (206, 138, 207, 137), (161, 146, 162, 147), (182, 148, 183, 147), (210, 150, 211, 149), (150, 194, 151, 193), (213, 159, 214, 158), (159, 213, 160, 212), (162, 198, 163, 197), (180, 164, 181, 163), (181, 196, 182, 197), (184, 211, 185, 212), (208, 195, 209, 196)]"
K9_564,"[(107, 1, 108, 0), (86, 2, 87, 1), (21, 2, 22, 3), (46, 3, 47, 4), (4, 133, 5, 134), (5, 127, 6, 126), (6, 76, 7, 75), (124, 8, 125, 7), (8, 98, 9, 97), (72, 10, 73, 9), (10, 35, 11, 36), (11, 121, 12, 120), (37, 12, 38, 13), (13, 67, 14, 66), (61, 15, 62, 14), (15, 154, 16, 155), (155, 16, 156, 17), (92, 18, 93, 17), (18, 43, 19, 44), (136, 19, 137, 20), (113, 21, 114, 20), (47, 22, 48, 23), (23, 105, 24, 104), (24, 145, 25, 146), (25, 83, 26, 82), (26, 51, 27, 52), (80, 28, 81, 27), (147, 28, 148, 29), (29, 57, 30, 56), (101, 31, 102, 30), (31, 77, 32, 76), (123, 33, 124, 32), (33, 99, 34, 98), (71, 35, 72, 34), (36, 120, 37, 119), (38, 68, 39, 67), (60, 40, 61, 39), (40, 153, 41, 154), (90, 42, 91, 41), (157, 42, 158, 43), (135, 44, 136, 45), (114, 46, 115, 45), (48, 86, 49, 85), (49, 107, 50, 106), (50, 143, 51, 144), (81, 53, 82, 52), (146, 53, 147, 54), (54, 130, 55, 129), (130, 56, 131, 55), (148, 58, 149, 57), (79, 58, 80, 59), (59, 153, 60, 152), (62, 117, 63, 118), (63, 94, 64, 95), (95, 64, 96, 65), (118, 65, 119, 66), (151, 69, 152, 68), (69, 151, 70, 150), (70, 121, 71, 122), (73, 96, 74, 97), (125, 74, 126, 75), (100, 77, 101, 78), (149, 79, 150, 78), (83, 145, 84, 144), (84, 105, 85, 106), (162, 88, 163, 87), (111, 88, 112, 89), (140, 90, 141, 89), (91, 157, 92, 156), (93, 116, 94, 117), (122, 99, 123, 100), (102, 127, 103, 128), (103, 133, 104, 132), (163, 109, 0, 108), (142, 110, 143, 109), (110, 142, 111, 141), (112, 162, 113, 161), (134, 116, 135, 115), (128, 132, 129, 131), (137, 158, 138, 159), (159, 138, 160, 139), (139, 160, 140, 161)]"
K9_574,"[(125, 161, 126, 160), (38, 159, 39, 160), (196, 163, 197, 164), (164, 195, 165, 196), (142, 108, 143, 107), (136, 55, 137, 56), (140, 15, 141, 16), (143, 181, 144, 180), (134, 61, 135, 62), (132, 172, 133, 171), (124, 71, 125, 72), (123, 198, 124, 199), (100, 21, 101, 22), (20, 101, 21, 102), (58, 99, 59, 100), (175, 103, 176, 102), (98, 59, 99, 60), (184, 95, 185, 96), (97, 175, 98, 174), (72, 200, 73, 199), (40, 74, 41, 73), (70, 161, 71, 162), (32, 66, 33, 65), (66, 167, 67, 168), (177, 54, 178, 55), (57, 23, 58, 22), (17, 53, 18, 52), (39, 201, 40, 200), (33, 168, 34, 169), (176, 19, 177, 20), (13, 182, 14, 183), (193, 166, 194, 167), (162, 69, 163, 70), (197, 69, 198, 68), (91, 106, 92, 107), (94, 52, 95, 51), (93, 15, 94, 14), (90, 179, 91, 180), (92, 141, 93, 142), (81, 116, 82, 117), (85, 43, 86, 42), (172, 187, 173, 188), (64, 192, 65, 191), (31, 193, 32, 192), (133, 188, 134, 189), (96, 185, 97, 186), (110, 89, 111, 90), (109, 145, 110, 144), (103, 18, 104, 19), (108, 182, 109, 181), (104, 53, 105, 54), (62, 30, 63, 29), (169, 26, 170, 27), (189, 29, 190, 28), (130, 27, 131, 28), (47, 112, 48, 113), (49, 87, 50, 86), (46, 10, 47, 9), (50, 183, 51, 184), (48, 147, 49, 148), (30, 127, 31, 128), (190, 129, 191, 130), (170, 132, 171, 131), (63, 128, 64, 129), (41, 122, 42, 123), (10, 111, 11, 112), (12, 88, 13, 87), (6, 44, 7, 43), (11, 146, 12, 147), (105, 139, 106, 138), (56, 135, 57, 136), (16, 139, 17, 140), (178, 138, 179, 137), (156, 1, 157, 2), (155, 80, 156, 81), (154, 120, 155, 119), (148, 7, 149, 8), (145, 88, 146, 89), (149, 44, 150, 45), (152, 118, 153, 117), (126, 37, 127, 38), (67, 35, 68, 34), (165, 36, 166, 37), (194, 36, 195, 35), (82, 151, 83, 152), (84, 6, 85, 5), (78, 121, 79, 122), (158, 75, 159, 76), (25, 187, 26, 186), (24, 173, 25, 174), (23, 61, 24, 60), (120, 79, 121, 80), (118, 154, 119, 153), (113, 8, 114, 9), (114, 45, 115, 46), (2, 115, 3, 116), (3, 150, 4, 151), (4, 84, 5, 83), (201, 75, 0, 74), (76, 157, 77, 158), (77, 1, 78, 0)]"
K9_580,"[(15, 1, 16, 0), (40, 2, 41, 1), (2, 14, 3, 13), (3, 28, 4, 29), (25, 4, 26, 5), (44, 6, 45, 5), (6, 34, 7, 33), (7, 20, 8, 21), (21, 8, 22, 9), (32, 10, 33, 9), (10, 46, 11, 45), (11, 24, 12, 25), (12, 30, 13, 29), (39, 14, 40, 15), (16, 41, 17, 42), (48, 18, 49, 17), (35, 19, 36, 18), (19, 35, 20, 34), (31, 23, 32, 22), (23, 47, 24, 46), (26, 38, 27, 37), (38, 28, 39, 27), (30, 47, 31, 48), (43, 36, 44, 37), (49, 43, 0, 42)]"
K9_585,"[(30, 40, 31, 39), (28, 14, 29, 13), (4, 31, 5, 32), (15, 35, 16, 34), (12, 37, 13, 38), (3, 43, 4, 42), (44, 19, 45, 20), (50, 68, 51, 67), (49, 22, 50, 23), (66, 52, 67, 51), (23, 52, 24, 53), (2, 58, 3, 57), (17, 56, 18, 57), (63, 27, 64, 26), (24, 66, 25, 65), (9, 68, 10, 69), (1, 19, 2, 18), (10, 22, 11, 21), (36, 28, 37, 27), (35, 62, 36, 63), (32, 5, 33, 6), (16, 8, 17, 7), (55, 9, 56, 8), (54, 25, 55, 26), (53, 65, 54, 64), (11, 49, 12, 48), (69, 47, 0, 46), (20, 47, 21, 48), (59, 38, 60, 39), (61, 14, 62, 15), (29, 61, 30, 60), (43, 58, 44, 59), (40, 34, 41, 33), (41, 7, 42, 6), (45, 1, 46, 0)]"
K9_586,"[(139, 1, 140, 0), (40, 1, 41, 2), (2, 142, 3, 141), (3, 70, 4, 71), (4, 116, 5, 115), (5, 14, 6, 15), (89, 6, 90, 7), (122, 8, 123, 7), (8, 91, 9, 92), (9, 65, 10, 64), (10, 147, 11, 148), (118, 11, 119, 12), (145, 12, 146, 13), (66, 14, 67, 13), (15, 114, 16, 115), (37, 17, 38, 16), (17, 73, 18, 72), (18, 169, 19, 0), (19, 43, 20, 42), (20, 137, 21, 138), (50, 22, 51, 21), (135, 22, 136, 23), (76, 24, 77, 23), (163, 24, 164, 25), (108, 25, 109, 26), (26, 56, 27, 55), (27, 156, 28, 157), (153, 28, 154, 29), (29, 104, 30, 105), (30, 129, 31, 130), (60, 32, 61, 31), (32, 84, 33, 83), (124, 33, 125, 34), (97, 34, 98, 35), (88, 36, 89, 35), (36, 113, 37, 114), (38, 72, 39, 71), (39, 140, 40, 141), (138, 41, 139, 42), (74, 44, 75, 43), (111, 44, 112, 45), (166, 45, 167, 46), (46, 165, 47, 166), (47, 110, 48, 111), (48, 76, 49, 75), (49, 136, 50, 137), (134, 51, 135, 52), (77, 53, 78, 52), (162, 53, 163, 54), (107, 54, 108, 55), (56, 155, 57, 156), (154, 57, 155, 58), (58, 103, 59, 104), (59, 128, 60, 129), (61, 83, 62, 82), (95, 62, 96, 63), (63, 92, 64, 93), (120, 65, 121, 66), (67, 144, 68, 145), (68, 117, 69, 118), (142, 69, 143, 70), (73, 168, 74, 169), (78, 133, 79, 134), (160, 79, 161, 80), (80, 159, 81, 160), (150, 81, 151, 82), (101, 84, 102, 85), (126, 85, 127, 86), (86, 99, 87, 100), (98, 87, 99, 88), (90, 121, 91, 122), (148, 94, 149, 93), (94, 150, 95, 149), (96, 124, 97, 123), (125, 101, 126, 100), (102, 128, 103, 127), (152, 106, 153, 105), (106, 158, 107, 157), (164, 110, 165, 109), (112, 168, 113, 167), (143, 117, 144, 116), (119, 147, 120, 146), (151, 131, 152, 130), (131, 159, 132, 158), (161, 133, 162, 132)]"
K9_591,"[(19, 1, 20, 0), (1, 19, 2, 18), (35, 3, 36, 2), (16, 4, 17, 3), (4, 16, 5, 15), (40, 5, 41, 6), (27, 7, 28, 6), (7, 25, 8, 24), (8, 43, 9, 44), (9, 35, 10, 34), (47, 10, 0, 11), (20, 12, 21, 11), (12, 37, 13, 38), (30, 14, 31, 13), (14, 30, 15, 29), (36, 17, 37, 18), (46, 22, 47, 21), (22, 46, 23, 45), (23, 32, 24, 33), (42, 26, 43, 25), (26, 42, 27, 41), (39, 29, 40, 28), (31, 39, 32, 38), (44, 34, 45, 33)]"
K9_592,"[(15, 1, 16, 0), (1, 26, 2, 27), (39, 3, 40, 2), (3, 43, 4, 42), (4, 22, 5, 21), (18, 6, 19, 5), (6, 18, 7, 17), (32, 7, 33, 8), (45, 9, 0, 8), (9, 34, 10, 35), (35, 10, 36, 11), (24, 12, 25, 11), (12, 37, 13, 38), (38, 13, 39, 14), (14, 26, 15, 25), (31, 17, 32, 16), (19, 31, 20, 30), (29, 21, 30, 20), (22, 43, 23, 44), (23, 37, 24, 36), (40, 28, 41, 27), (28, 42, 29, 41), (44, 34, 45, 33)]"
K9_596,"[(16, 31, 17, 32), (55, 35, 56, 34), (8, 34, 9, 33), (19, 7, 20, 6), (17, 59, 18, 58), (37, 20, 38, 21), (54, 5, 55, 6), (35, 5, 36, 4), (36, 54, 37, 53), (7, 19, 8, 18), (30, 15, 31, 16), (52, 40, 53, 39), (21, 38, 22, 39), (13, 28, 14, 29), (12, 46, 13, 45), (44, 12, 45, 11), (41, 22, 42, 23), (40, 52, 41, 51), (3, 50, 4, 51), (1, 25, 2, 24), (61, 10, 0, 11), (60, 30, 61, 29), (59, 15, 60, 14), (32, 58, 33, 57), (9, 56, 10, 57), (48, 24, 49, 23), (49, 2, 50, 3), (47, 43, 48, 42), (27, 47, 28, 46), (26, 43, 27, 44), (25, 1, 26, 0)]"
K9_597,"[(10, 4, 11, 3), (25, 2, 26, 3), (22, 5, 23, 6), (26, 9, 27, 10), (21, 12, 22, 13), (13, 20, 14, 21), (19, 29, 20, 28), (29, 19, 0, 18), (8, 16, 9, 15), (1, 15, 2, 14), (6, 27, 7, 28), (4, 23, 5, 24), (11, 24, 12, 25), (16, 8, 17, 7), (17, 1, 18, 0)]"
K9_608,"[(14, 31, 15, 32), (9, 29, 10, 28), (104, 30, 105, 29), (83, 37, 84, 36), (51, 30, 52, 31), (113, 21, 114, 20), (16, 88, 17, 87), (78, 24, 79, 23), (15, 5, 16, 4), (18, 102, 19, 101), (17, 54, 18, 55), (106, 12, 107, 11), (49, 12, 50, 13), (102, 7, 103, 8), (10, 73, 11, 74), (8, 91, 9, 92), (88, 5, 89, 6), (53, 7, 54, 6), (1, 69, 2, 68), (75, 108, 76, 109), (114, 64, 115, 63), (111, 45, 112, 44), (46, 110, 47, 109), (107, 49, 108, 48), (103, 90, 104, 91), (82, 99, 83, 100), (52, 90, 53, 89), (85, 57, 86, 56), (38, 82, 39, 81), (77, 67, 78, 66), (74, 48, 75, 47), (41, 64, 42, 65), (37, 99, 38, 98), (58, 80, 59, 79), (60, 116, 61, 115), (61, 95, 62, 94), (59, 40, 60, 41), (42, 21, 43, 22), (65, 22, 66, 23), (96, 40, 97, 39), (93, 63, 94, 62), (92, 20, 93, 19), (95, 116, 96, 117), (97, 80, 98, 81), (34, 57, 35, 58), (121, 2, 0, 3), (118, 56, 119, 55), (117, 100, 118, 101), (119, 86, 120, 87), (120, 34, 121, 33), (32, 4, 33, 3), (35, 85, 36, 84), (24, 67, 25, 68), (25, 77, 26, 76), (27, 111, 28, 110), (26, 45, 27, 46), (43, 113, 44, 112), (70, 13, 71, 14), (71, 50, 72, 51), (72, 106, 73, 105), (69, 1, 70, 0)]"
K9_610,"[(119, 40, 120, 41), (33, 124, 34, 125), (128, 31, 129, 32), (66, 22, 67, 21), (76, 126, 77, 125), (9, 100, 10, 101), (58, 95, 59, 96), (13, 96, 14, 97), (17, 90, 18, 91), (60, 93, 61, 94), (22, 87, 23, 88), (67, 88, 68, 89), (70, 83, 71, 84), (25, 82, 26, 83), (127, 79, 128, 78), (160, 113, 161, 114), (156, 115, 157, 116), (159, 47, 160, 46), (155, 45, 156, 44), (152, 121, 153, 122), (150, 38, 151, 37), (89, 18, 90, 19), (64, 20, 65, 19), (114, 157, 115, 158), (73, 29, 74, 28), (86, 23, 87, 24), (118, 153, 119, 154), (116, 43, 117, 44), (110, 49, 111, 50), (42, 117, 43, 118), (41, 155, 42, 154), (97, 12, 98, 13), (61, 15, 62, 14), (48, 111, 49, 112), (45, 159, 46, 158), (92, 15, 93, 16), (94, 59, 95, 60), (16, 64, 17, 63), (126, 145, 127, 146), (32, 148, 33, 147), (77, 146, 78, 147), (112, 161, 113, 0), (107, 52, 108, 53), (104, 5, 105, 6), (98, 57, 99, 58), (101, 8, 102, 9), (30, 82, 31, 81), (1, 108, 2, 109), (50, 109, 51, 110), (26, 72, 27, 71), (85, 68, 86, 69), (53, 7, 54, 6), (54, 103, 55, 104), (2, 52, 3, 51), (4, 105, 5, 106), (7, 102, 8, 103), (11, 57, 12, 56), (74, 143, 75, 144), (79, 143, 80, 142), (29, 140, 30, 141), (138, 27, 139, 28), (141, 81, 142, 80), (139, 72, 140, 73), (38, 129, 39, 130), (122, 132, 123, 131), (151, 130, 152, 131), (144, 75, 145, 76), (69, 136, 70, 137), (84, 138, 85, 137), (24, 135, 25, 136), (133, 10, 134, 11), (134, 100, 135, 99), (132, 55, 133, 56), (91, 62, 92, 63), (20, 66, 21, 65), (39, 120, 40, 121), (36, 150, 37, 149), (148, 36, 149, 35), (123, 34, 124, 35), (106, 3, 107, 4), (47, 1, 48, 0)]"
K9_612,"[(224, 171, 225, 172), (222, 130, 223, 129), (225, 73, 226, 72), (220, 17, 221, 18), (219, 39, 220, 38), (205, 125, 206, 124), (213, 59, 214, 58), (211, 28, 212, 29), (210, 179, 211, 180), (207, 95, 208, 94), (90, 210, 91, 209), (198, 169, 199, 170), (194, 132, 195, 131), (195, 77, 196, 76), (197, 75, 198, 74), (187, 43, 188, 42), (191, 16, 192, 17), (109, 189, 110, 188), (150, 176, 151, 175), (119, 181, 120, 180), (89, 179, 90, 178), (62, 178, 63, 177), (45, 175, 46, 174), (25, 176, 26, 177), (105, 167, 106, 166), (155, 122, 156, 123), (154, 93, 155, 94), (152, 63, 153, 64), (157, 36, 158, 37), (35, 158, 36, 159), (151, 25, 152, 24), (101, 130, 102, 131), (128, 69, 129, 70), (121, 92, 122, 93), (91, 120, 92, 121), (66, 125, 67, 126), (48, 127, 49, 128), (20, 124, 21, 123), (108, 83, 109, 84), (99, 70, 100, 71), (110, 41, 111, 42), (111, 11, 112, 10), (64, 95, 65, 96), (46, 97, 47, 98), (87, 60, 88, 61), (88, 28, 89, 27), (84, 43, 85, 44), (22, 66, 23, 65), (49, 68, 50, 69), (61, 27, 62, 26), (52, 37, 53, 38), (50, 20, 51, 19), (11, 41, 12, 40), (115, 7, 116, 6), (29, 2, 30, 3), (214, 229, 215, 0), (85, 229, 86, 228), (146, 2, 147, 1), (44, 228, 45, 227), (14, 82, 15, 81), (13, 190, 14, 191), (8, 114, 9, 113), (4, 144, 5, 143), (59, 148, 60, 149), (86, 149, 87, 150), (30, 146, 31, 145), (212, 148, 213, 147), (136, 190, 137, 189), (134, 107, 135, 108), (135, 82, 136, 83), (137, 13, 138, 12), (138, 39, 139, 40), (144, 32, 145, 31), (118, 34, 119, 33), (3, 32, 4, 33), (181, 34, 182, 35), (186, 9, 187, 10), (185, 113, 186, 112), (183, 141, 184, 140), (153, 209, 154, 208), (67, 205, 68, 204), (47, 203, 48, 202), (126, 204, 127, 203), (98, 202, 99, 201), (21, 206, 22, 207), (173, 200, 174, 201), (226, 199, 227, 200), (172, 72, 173, 71), (165, 107, 166, 106), (168, 134, 169, 133), (163, 192, 164, 193), (161, 18, 162, 19), (164, 80, 165, 79), (162, 221, 163, 222), (160, 52, 161, 51), (159, 157, 160, 156), (5, 57, 6, 56), (142, 55, 143, 56), (117, 54, 118, 55), (182, 54, 183, 53), (73, 171, 74, 170), (80, 16, 81, 15), (75, 197, 76, 196), (77, 132, 78, 133), (78, 103, 79, 104), (184, 217, 185, 218), (114, 216, 115, 215), (139, 219, 140, 218), (7, 216, 8, 217), (116, 141, 117, 142), (167, 105, 168, 104), (193, 103, 194, 102), (223, 101, 224, 100), (23, 97, 24, 96), (57, 1, 58, 0)]"
K9_622,"[(169, 1, 170, 0), (1, 165, 2, 164), (2, 100, 3, 99), (26, 3, 27, 4), (63, 4, 64, 5), (142, 6, 143, 5), (159, 7, 160, 6), (94, 8, 95, 7), (127, 9, 128, 8), (9, 72, 10, 73), (73, 10, 74, 11), (11, 115, 12, 114), (12, 75, 13, 76), (112, 14, 113, 13), (14, 112, 15, 111), (108, 16, 109, 15), (16, 152, 17, 151), (17, 36, 18, 37), (37, 18, 38, 19), (19, 133, 20, 132), (177, 20, 178, 21), (21, 56, 22, 57), (22, 84, 23, 83), (170, 24, 171, 23), (24, 98, 25, 97), (25, 163, 26, 162), (64, 27, 65, 28), (141, 29, 142, 28), (124, 30, 125, 29), (30, 69, 31, 70), (156, 32, 157, 31), (91, 33, 92, 32), (33, 117, 34, 116), (107, 35, 108, 34), (35, 153, 36, 152), (38, 53, 39, 54), (39, 135, 40, 134), (179, 40, 180, 41), (41, 85, 42, 84), (42, 181, 43, 0), (168, 44, 169, 43), (44, 102, 45, 101), (45, 167, 46, 166), (65, 46, 66, 47), (122, 48, 123, 47), (139, 49, 140, 48), (49, 68, 50, 69), (50, 120, 51, 119), (88, 52, 89, 51), (105, 53, 106, 52), (54, 134, 55, 133), (178, 55, 179, 56), (57, 83, 58, 82), (171, 59, 172, 58), (59, 97, 60, 96), (145, 61, 146, 60), (61, 145, 62, 144), (62, 162, 63, 161), (121, 67, 122, 66), (138, 68, 139, 67), (157, 71, 158, 70), (92, 72, 93, 71), (74, 116, 75, 115), (113, 77, 114, 76), (77, 111, 78, 110), (109, 79, 110, 78), (79, 175, 80, 174), (129, 80, 130, 81), (148, 81, 149, 82), (180, 86, 181, 85), (103, 86, 104, 87), (87, 136, 88, 137), (89, 154, 90, 155), (90, 117, 91, 118), (126, 93, 127, 94), (146, 95, 147, 96), (163, 98, 164, 99), (100, 165, 101, 166), (167, 102, 168, 103), (104, 135, 105, 136), (106, 153, 107, 154), (155, 118, 156, 119), (137, 120, 138, 121), (123, 140, 124, 141), (125, 158, 126, 159), (173, 128, 174, 129), (149, 130, 150, 131), (176, 132, 177, 131), (143, 160, 144, 161), (172, 147, 173, 148), (175, 151, 176, 150)]"
K9_626,"[(61, 129, 62, 128), (75, 310, 76, 311), (314, 73, 315, 74), (283, 106, 284, 107), (101, 20, 102, 21), (142, 6, 143, 5), (148, 241, 149, 242), (245, 144, 246, 145), (190, 155, 191, 156), (12, 243, 13, 244), (286, 18, 287, 17), (35, 165, 36, 164), (21, 100, 22, 101), (193, 288, 194, 289), (195, 103, 196, 102), (121, 138, 122, 139), (117, 6, 118, 7), (327, 258, 328, 259), (270, 138, 271, 137), (2, 140, 3, 139), (99, 22, 100, 23), (16, 286, 17, 285), (247, 8, 248, 9), (126, 256, 127, 255), (187, 254, 188, 255), (93, 156, 94, 157), (94, 27, 95, 28), (97, 233, 98, 232), (95, 292, 96, 293), (223, 93, 224, 92), (226, 157, 227, 158), (230, 29, 231, 30), (30, 229, 31, 230), (289, 234, 290, 235), (299, 88, 300, 89), (296, 160, 297, 159), (293, 29, 294, 28), (262, 257, 263, 258), (179, 135, 180, 134), (210, 133, 211, 134), (313, 133, 314, 132), (74, 131, 75, 132), (50, 136, 51, 135), (176, 266, 177, 265), (216, 267, 217, 268), (308, 264, 309, 263), (77, 266, 78, 267), (47, 269, 48, 268), (202, 128, 203, 127), (9, 147, 10, 146), (165, 90, 166, 91), (160, 298, 161, 297), (162, 225, 163, 226), (237, 18, 238, 19), (236, 287, 237, 288), (240, 149, 241, 150), (238, 104, 239, 103), (113, 276, 114, 277), (10, 276, 11, 275), (143, 273, 144, 272), (246, 273, 247, 274), (107, 282, 108, 283), (110, 13, 111, 14), (114, 147, 115, 148), (111, 243, 112, 242), (109, 280, 110, 281), (281, 108, 282, 109), (279, 244, 280, 245), (274, 146, 275, 145), (278, 12, 279, 11), (277, 112, 278, 113), (248, 116, 249, 115), (141, 118, 142, 119), (7, 116, 8, 117), (119, 251, 120, 250), (271, 252, 272, 253), (140, 249, 141, 250), (4, 251, 5, 252), (201, 257, 202, 256), (194, 19, 195, 20), (60, 261, 61, 262), (24, 233, 25, 234), (192, 236, 193, 235), (76, 177, 77, 178), (306, 174, 307, 173), (213, 178, 214, 179), (269, 122, 270, 123), (136, 123, 137, 124), (3, 120, 4, 121), (253, 125, 254, 124), (188, 125, 189, 126), (320, 56, 321, 55), (67, 54, 68, 55), (264, 330, 265, 329), (23, 98, 24, 99), (26, 292, 27, 291), (57, 62, 58, 63), (324, 63, 325, 64), (129, 59, 130, 58), (130, 326, 131, 325), (259, 326, 260, 327), (260, 59, 261, 60), (15, 104, 16, 105), (161, 35, 162, 34), (168, 40, 169, 39), (301, 39, 302, 38), (86, 37, 87, 38), (228, 31, 229, 32), (227, 294, 228, 295), (87, 300, 88, 301), (41, 303, 42, 302), (172, 306, 173, 305), (212, 311, 213, 312), (151, 96, 152, 97), (150, 231, 151, 232), (153, 291, 154, 290), (152, 26, 153, 25), (221, 85, 222, 84), (170, 81, 171, 82), (303, 82, 304, 83), (42, 83, 43, 84), (66, 206, 67, 205), (56, 203, 57, 204), (321, 204, 322, 205), (78, 218, 79, 217), (312, 211, 313, 212), (182, 207, 183, 208), (304, 44, 305, 43), (80, 45, 81, 46), (171, 45, 172, 44), (214, 49, 215, 50), (224, 163, 225, 164), (89, 166, 90, 167), (40, 170, 41, 169), (298, 168, 299, 167), (48, 215, 49, 216), (85, 223, 86, 222), (307, 220, 308, 221), (175, 218, 176, 219), (71, 316, 72, 317), (180, 318, 181, 317), (208, 315, 209, 316), (51, 319, 52, 318), (64, 323, 65, 324), (322, 65, 323, 66), (53, 68, 54, 69), (209, 73, 210, 72), (181, 70, 182, 71), (154, 191, 155, 192), (33, 159, 34, 158), (32, 296, 33, 295), (36, 91, 37, 92), (239, 197, 240, 196), (284, 199, 285, 200), (14, 197, 15, 198), (105, 199, 106, 198), (189, 200, 190, 201), (319, 187, 320, 186), (69, 184, 70, 185), (206, 183, 207, 184), (52, 186, 53, 185), (219, 330, 220, 331), (174, 0, 175, 331), (309, 329, 310, 328), (46, 2, 47, 1), (79, 0, 80, 1)]"
K9_630,"[(122, 61, 123, 62), (8, 59, 9, 60), (57, 85, 58, 84), (63, 6, 64, 7), (71, 99, 72, 98), (74, 111, 75, 112), (83, 105, 84, 104), (76, 19, 77, 20), (124, 87, 125, 88), (119, 90, 120, 91), (9, 86, 10, 87), (23, 94, 24, 95), (102, 113, 103, 114), (48, 98, 49, 97), (137, 96, 138, 97), (101, 136, 102, 137), (126, 107, 127, 108), (11, 108, 12, 109), (103, 22, 104, 23), (109, 29, 110, 28), (135, 113, 136, 112), (51, 110, 52, 111), (130, 14, 131, 13), (133, 21, 134, 20), (128, 35, 129, 36), (114, 95, 115, 96), (31, 132, 32, 133), (33, 14, 34, 15), (30, 78, 31, 77), (29, 18, 30, 19), (37, 107, 38, 106), (138, 69, 139, 70), (99, 73, 100, 72), (15, 32, 16, 33), (17, 78, 18, 79), (16, 132, 17, 131), (139, 46, 0, 47), (73, 51, 74, 50), (100, 50, 101, 49), (54, 21, 55, 22), (56, 106, 57, 105), (53, 134, 54, 135), (52, 76, 53, 75), (123, 42, 124, 43), (88, 44, 89, 43), (26, 45, 27, 46), (60, 42, 61, 41), (7, 40, 8, 41), (82, 56, 83, 55), (80, 129, 81, 130), (81, 35, 82, 34), (79, 12, 80, 13), (115, 68, 116, 69), (93, 67, 94, 66), (24, 67, 25, 68), (47, 71, 48, 70), (5, 64, 6, 65), (38, 86, 39, 85), (39, 59, 40, 58), (36, 127, 37, 128), (10, 126, 11, 125), (92, 117, 93, 118), (62, 121, 63, 122), (25, 117, 26, 116), (89, 120, 90, 121), (44, 1, 45, 2), (65, 4, 66, 5), (91, 2, 92, 3), (118, 4, 119, 3), (27, 1, 28, 0)]"
K9_633,"[(13, 62, 14, 63), (17, 38, 18, 39), (63, 12, 64, 13), (42, 15, 43, 16), (8, 45, 9, 46), (44, 9, 45, 10), (4, 69, 5, 70), (30, 79, 31, 0), (3, 26, 4, 27), (75, 56, 76, 57), (77, 36, 78, 37), (76, 20, 77, 19), (25, 75, 26, 74), (47, 67, 48, 66), (65, 47, 66, 46), (61, 14, 62, 15), (54, 34, 55, 33), (55, 22, 56, 23), (29, 53, 30, 52), (51, 29, 52, 28), (37, 18, 38, 19), (34, 21, 35, 22), (23, 32, 24, 33), (11, 64, 12, 65), (70, 28, 71, 27), (67, 6, 68, 7), (16, 57, 17, 58), (41, 61, 42, 60), (39, 59, 40, 58), (5, 50, 6, 51), (1, 72, 2, 73), (31, 24, 32, 25), (71, 2, 72, 3), (48, 7, 49, 8), (10, 43, 11, 44), (68, 50, 69, 49), (20, 35, 21, 36), (59, 41, 60, 40), (53, 78, 54, 79), (73, 0, 74, 1)]"
K9_634,"[(11, 61, 12, 60), (80, 14, 81, 13), (17, 40, 18, 41), (22, 76, 23, 75), (41, 18, 42, 19), (19, 42, 20, 43), (21, 97, 22, 96), (29, 87, 30, 86), (2, 34, 3, 33), (79, 31, 80, 30), (76, 40, 77, 39), (46, 70, 47, 69), (45, 91, 46, 90), (67, 49, 68, 48), (52, 86, 53, 85), (82, 61, 83, 62), (99, 56, 0, 57), (62, 83, 63, 84), (70, 91, 71, 92), (73, 94, 74, 95), (95, 74, 96, 75), (8, 93, 9, 94), (68, 26, 69, 25), (47, 24, 48, 25), (88, 28, 89, 27), (6, 24, 7, 23), (59, 35, 60, 34), (98, 44, 99, 43), (97, 21, 98, 20), (92, 71, 93, 72), (28, 66, 29, 65), (87, 66, 88, 67), (7, 72, 8, 73), (51, 65, 52, 64), (38, 78, 39, 77), (36, 2, 37, 1), (37, 16, 38, 17), (35, 59, 36, 58), (63, 55, 64, 54), (26, 49, 27, 50), (89, 51, 90, 50), (9, 45, 10, 44), (55, 11, 56, 10), (84, 54, 85, 53), (12, 82, 13, 81), (15, 32, 16, 33), (78, 5, 79, 6), (31, 5, 32, 4), (14, 4, 15, 3), (57, 0, 58, 1)]"
K9_639,"[(13, 26, 14, 27), (12, 42, 13, 41), (22, 8, 23, 7), (5, 42, 6, 43), (4, 26, 5, 25), (1, 31, 2, 30), (14, 4, 15, 3), (24, 44, 25, 43), (21, 38, 22, 39), (18, 33, 19, 34), (16, 29, 17, 30), (28, 15, 29, 16), (40, 12, 41, 11), (27, 3, 28, 2), (49, 35, 0, 34), (46, 40, 47, 39), (45, 6, 46, 7), (44, 24, 45, 23), (10, 47, 11, 48), (8, 38, 9, 37), (9, 21, 10, 20), (36, 19, 37, 20), (35, 49, 36, 48), (32, 17, 33, 18), (31, 1, 32, 0)]"
K9_643,"[(47, 1, 48, 0), (1, 22, 2, 23), (2, 44, 3, 43), (42, 4, 43, 3), (4, 64, 5, 63), (24, 5, 25, 6), (6, 25, 7, 26), (60, 8, 61, 7), (27, 8, 28, 9), (9, 28, 10, 29), (10, 60, 11, 59), (56, 12, 57, 11), (12, 56, 13, 55), (32, 13, 33, 14), (53, 15, 54, 14), (15, 51, 16, 50), (49, 17, 50, 16), (17, 49, 18, 48), (18, 35, 19, 36), (36, 19, 37, 20), (20, 67, 21, 0), (46, 22, 47, 21), (23, 63, 24, 62), (61, 27, 62, 26), (29, 59, 30, 58), (57, 31, 58, 30), (31, 55, 32, 54), (52, 34, 53, 33), (34, 52, 35, 51), (37, 66, 38, 67), (45, 39, 46, 38), (39, 45, 40, 44), (65, 40, 66, 41), (41, 64, 42, 65)]"
K9_645,"[(6, 21, 7, 22), (32, 23, 33, 24), (18, 7, 19, 8), (22, 33, 23, 34), (16, 11, 17, 12), (19, 36, 20, 37), (14, 28, 15, 27), (28, 14, 29, 13), (37, 9, 0, 8), (5, 35, 6, 34), (31, 5, 32, 4), (24, 3, 25, 4), (2, 30, 3, 29), (1, 26, 2, 27), (25, 30, 26, 31), (10, 17, 11, 18), (35, 20, 36, 21), (12, 15, 13, 16), (9, 1, 10, 0)]"
K9_648,"[(42, 66, 43, 65), (36, 69, 37, 70), (27, 50, 28, 51), (22, 57, 23, 58), (12, 41, 13, 42), (5, 46, 6, 47), (3, 48, 4, 49), (79, 54, 80, 55), (70, 63, 71, 64), (66, 56, 67, 55), (49, 28, 50, 29), (75, 38, 76, 39), (43, 32, 44, 33), (2, 30, 3, 29), (67, 24, 68, 25), (8, 34, 9, 33), (10, 36, 11, 35), (44, 7, 45, 8), (34, 10, 35, 9), (62, 15, 63, 16), (61, 72, 62, 73), (58, 40, 59, 39), (17, 60, 18, 61), (47, 4, 48, 5), (31, 7, 32, 6), (68, 77, 69, 78), (20, 37, 21, 38), (11, 64, 12, 65), (16, 74, 17, 73), (56, 23, 57, 24), (81, 52, 0, 53), (78, 26, 79, 25), (40, 13, 41, 14), (71, 15, 72, 14), (30, 45, 31, 46), (53, 80, 54, 81), (21, 77, 22, 76), (74, 20, 75, 19), (59, 18, 60, 19), (26, 2, 27, 1), (51, 0, 52, 1)]"
K9_650,"[(27, 80, 28, 81), (21, 50, 22, 51), (65, 24, 66, 25), (3, 15, 4, 14), (19, 72, 20, 73), (17, 54, 18, 55), (51, 20, 52, 21), (9, 40, 10, 41), (38, 15, 39, 16), (31, 22, 32, 23), (12, 0, 13, 83), (10, 77, 11, 78), (11, 60, 12, 61), (4, 73, 5, 74), (2, 57, 3, 58), (30, 5, 31, 6), (58, 1, 59, 2), (81, 28, 82, 29), (62, 80, 63, 79), (52, 72, 53, 71), (33, 69, 34, 68), (67, 49, 68, 48), (32, 50, 33, 49), (64, 7, 65, 8), (25, 9, 26, 8), (35, 71, 36, 70), (39, 57, 40, 56), (44, 30, 45, 29), (46, 23, 47, 24), (45, 6, 46, 7), (82, 43, 83, 44), (53, 37, 54, 36), (69, 35, 70, 34), (18, 37, 19, 38), (61, 43, 62, 42), (55, 16, 56, 17), (26, 63, 27, 64), (47, 67, 48, 66), (78, 42, 79, 41), (76, 60, 77, 59), (74, 13, 75, 14), (75, 0, 76, 1)]"
K9_651,"[(13, 1, 14, 0), (26, 2, 27, 1), (2, 28, 3, 27), (14, 3, 15, 4), (4, 15, 5, 16), (16, 5, 17, 6), (6, 17, 7, 18), (34, 8, 35, 7), (19, 8, 20, 9), (9, 22, 10, 23), (10, 32, 11, 31), (28, 12, 29, 11), (25, 12, 26, 13), (35, 19, 0, 18), (20, 34, 21, 33), (32, 22, 33, 21), (23, 31, 24, 30), (29, 25, 30, 24)]"
K9_655,"[(13, 1, 14, 0), (38, 1, 39, 2), (29, 2, 30, 3), (3, 28, 4, 29), (19, 4, 20, 5), (5, 18, 6, 19), (6, 37, 7, 38), (16, 7, 17, 8), (8, 48, 9, 47), (9, 44, 10, 45), (51, 11, 0, 10), (24, 11, 25, 12), (12, 23, 13, 24), (45, 14, 46, 15), (15, 46, 16, 47), (17, 37, 18, 36), (20, 28, 21, 27), (30, 22, 31, 21), (39, 23, 40, 22), (25, 43, 26, 42), (26, 34, 27, 33), (40, 32, 41, 31), (32, 42, 33, 41), (49, 34, 50, 35), (35, 48, 36, 49), (50, 43, 51, 44)]"
K9_663,"[(11, 1, 12, 0), (1, 11, 2, 10), (2, 23, 3, 24), (8, 4, 9, 3), (25, 4, 26, 5), (5, 26, 6, 27), (6, 19, 7, 20), (18, 7, 19, 8), (24, 9, 25, 10), (29, 13, 0, 12), (22, 14, 23, 13), (14, 22, 15, 21), (15, 29, 16, 28), (27, 17, 28, 16), (20, 18, 21, 17)]"
K9_664,"[(118, 59, 119, 60), (10, 58, 11, 57), (115, 56, 116, 57), (113, 52, 114, 53), (119, 9, 120, 8), (143, 87, 144, 86), (100, 87, 101, 88), (51, 110, 52, 111), (14, 112, 15, 111), (19, 107, 20, 106), (47, 108, 48, 109), (26, 100, 27, 99), (40, 101, 41, 102), (28, 98, 29, 97), (84, 105, 85, 106), (141, 102, 142, 103), (76, 96, 77, 95), (68, 129, 69, 130), (69, 159, 70, 158), (66, 125, 67, 126), (62, 6, 63, 5), (63, 120, 64, 121), (60, 8, 61, 7), (12, 54, 13, 53), (16, 50, 17, 49), (109, 48, 110, 49), (93, 81, 94, 80), (90, 140, 91, 139), (144, 26, 145, 25), (82, 22, 83, 21), (123, 3, 124, 2), (121, 64, 122, 65), (9, 117, 10, 116), (55, 114, 56, 115), (96, 145, 97, 146), (83, 44, 84, 45), (29, 39, 30, 38), (142, 41, 143, 42), (35, 79, 36, 78), (31, 141, 32, 140), (24, 86, 25, 85), (107, 19, 108, 18), (50, 16, 51, 15), (32, 92, 33, 91), (37, 146, 38, 147), (112, 14, 113, 13), (54, 12, 55, 11), (131, 72, 132, 73), (103, 23, 104, 22), (46, 18, 47, 17), (157, 71, 158, 70), (42, 24, 43, 23), (98, 28, 99, 27), (138, 34, 139, 33), (136, 79, 137, 80), (135, 95, 136, 94), (75, 153, 76, 152), (134, 152, 135, 151), (58, 117, 59, 118), (20, 46, 21, 45), (104, 43, 105, 44), (6, 62, 7, 61), (3, 123, 4, 122), (74, 133, 75, 134), (159, 129, 0, 128), (1, 125, 2, 124), (4, 66, 5, 65), (130, 156, 131, 155), (71, 157, 72, 156), (148, 138, 149, 137), (150, 82, 151, 81), (149, 92, 150, 93), (147, 34, 148, 35), (89, 31, 90, 30), (77, 37, 78, 36), (39, 88, 40, 89), (153, 133, 154, 132), (154, 74, 155, 73), (126, 67, 127, 68), (127, 1, 128, 0)]"
K9_668,"[(11, 1, 12, 0), (30, 1, 31, 2), (2, 14, 3, 13), (22, 3, 23, 4), (17, 5, 18, 4), (5, 34, 6, 35), (35, 6, 36, 7), (7, 19, 8, 18), (19, 9, 20, 8), (9, 26, 10, 27), (37, 11, 0, 10), (12, 30, 13, 29), (31, 15, 32, 14), (15, 33, 16, 32), (23, 16, 24, 17), (20, 27, 21, 28), (28, 21, 29, 22), (24, 33, 25, 34), (36, 25, 37, 26)]"
K9_670,"[(57, 19, 58, 18), (60, 168, 61, 167), (115, 42, 116, 43), (194, 45, 195, 46), (36, 196, 37, 195), (192, 32, 193, 31), (35, 119, 36, 118), (117, 35, 118, 34), (187, 197, 188, 196), (193, 183, 194, 182), (186, 120, 187, 119), (116, 186, 117, 185), (225, 79, 226, 78), (147, 83, 148, 82), (220, 86, 221, 85), (143, 85, 144, 84), (218, 88, 219, 87), (139, 91, 140, 90), (214, 94, 215, 93), (137, 93, 138, 92), (211, 97, 212, 96), (133, 99, 134, 98), (208, 100, 209, 99), (130, 102, 131, 101), (126, 106, 127, 105), (203, 105, 204, 104), (124, 110, 125, 109), (201, 109, 202, 108), (121, 113, 122, 112), (198, 114, 199, 113), (41, 114, 42, 115), (71, 159, 72, 158), (70, 8, 71, 7), (77, 153, 78, 152), (73, 5, 74, 4), (80, 150, 81, 149), (107, 203, 108, 202), (48, 37, 49, 38), (49, 188, 50, 189), (110, 200, 111, 199), (5, 73, 6, 72), (1, 154, 2, 155), (204, 127, 205, 128), (100, 132, 101, 131), (9, 69, 10, 68), (6, 157, 7, 158), (76, 0, 77, 227), (160, 70, 161, 69), (144, 221, 145, 222), (86, 220, 87, 219), (217, 142, 218, 143), (89, 141, 90, 140), (128, 205, 129, 206), (97, 211, 98, 210), (106, 126, 107, 125), (197, 120, 198, 121), (102, 130, 103, 129), (111, 123, 112, 122), (19, 57, 20, 56), (95, 213, 96, 212), (134, 209, 135, 210), (170, 60, 171, 59), (123, 200, 124, 201), (103, 207, 104, 206), (88, 216, 89, 215), (141, 216, 142, 217), (222, 145, 223, 146), (83, 147, 84, 146), (62, 14, 63, 13), (63, 165, 64, 164), (94, 136, 95, 135), (207, 132, 208, 133), (28, 190, 29, 189), (29, 39, 30, 38), (81, 225, 82, 224), (148, 223, 149, 224), (17, 59, 18, 58), (21, 172, 22, 173), (91, 139, 92, 138), (213, 136, 214, 137), (166, 62, 167, 61), (169, 16, 170, 17), (43, 185, 44, 184), (39, 190, 40, 191), (26, 52, 27, 51), (44, 34, 45, 33), (177, 41, 178, 40), (178, 192, 179, 191), (30, 179, 31, 180), (47, 181, 48, 180), (156, 76, 157, 75), (155, 2, 156, 3), (52, 26, 53, 25), (12, 66, 13, 65), (15, 168, 16, 169), (10, 161, 11, 162), (67, 163, 68, 162), (24, 54, 25, 53), (159, 8, 160, 9), (66, 12, 67, 11), (163, 65, 164, 64), (165, 14, 166, 15), (173, 22, 174, 23), (55, 21, 56, 20), (175, 51, 176, 50), (176, 27, 177, 28), (23, 174, 24, 175), (54, 172, 55, 171), (226, 151, 227, 152), (3, 75, 4, 74), (181, 47, 182, 46), (183, 32, 184, 33), (150, 80, 151, 79), (153, 0, 154, 1)]"
K9_672,"[(82, 110, 83, 109), (107, 85, 108, 84), (35, 87, 36, 86), (50, 20, 51, 19), (8, 24, 9, 23), (6, 18, 7, 17), (2, 74, 3, 73), (22, 8, 23, 7), (20, 52, 21, 51), (21, 68, 22, 69), (72, 4, 73, 3), (67, 24, 68, 25), (106, 39, 107, 40), (69, 18, 70, 19), (52, 26, 53, 25), (85, 37, 86, 36), (104, 37, 105, 38), (70, 6, 71, 5), (48, 113, 49, 0), (64, 56, 65, 55), (9, 67, 10, 66), (56, 64, 57, 63), (110, 80, 111, 79), (92, 13, 93, 14), (91, 58, 92, 59), (98, 29, 99, 30), (30, 99, 31, 100), (100, 31, 101, 32), (34, 103, 35, 104), (38, 105, 39, 106), (40, 84, 41, 83), (10, 95, 11, 96), (53, 94, 54, 95), (61, 78, 62, 79), (16, 75, 17, 76), (11, 54, 12, 55), (14, 50, 15, 49), (59, 45, 60, 44), (41, 108, 42, 109), (97, 63, 98, 62), (65, 97, 66, 96), (4, 72, 5, 71), (43, 81, 44, 80), (47, 77, 48, 76), (26, 93, 27, 94), (27, 13, 28, 12), (28, 58, 29, 57), (77, 47, 78, 46), (112, 45, 113, 46), (87, 103, 88, 102), (88, 34, 89, 33), (32, 90, 33, 89), (101, 91, 102, 90), (81, 43, 82, 42), (74, 2, 75, 1), (60, 112, 61, 111), (15, 1, 16, 0)]"
K9_675,"[(32, 6, 33, 5), (23, 73, 24, 72), (28, 68, 29, 67), (31, 65, 32, 64), (22, 58, 23, 57), (30, 53, 31, 54), (24, 47, 25, 48), (20, 43, 21, 44), (75, 19, 76, 18), (42, 19, 43, 20), (78, 16, 79, 15), (39, 12, 40, 13), (80, 14, 81, 13), (56, 10, 57, 9), (66, 30, 67, 29), (71, 49, 72, 48), (65, 53, 66, 52), (73, 58, 74, 59), (62, 56, 63, 55), (60, 1, 61, 2), (17, 77, 18, 76), (45, 75, 46, 74), (8, 28, 9, 27), (6, 69, 7, 70), (7, 51, 8, 50), (77, 41, 78, 40), (16, 41, 17, 42), (70, 26, 71, 25), (2, 36, 3, 35), (11, 38, 12, 39), (4, 34, 5, 33), (61, 37, 62, 36), (46, 60, 47, 59), (54, 64, 55, 63), (49, 26, 50, 27), (34, 4, 35, 3), (10, 0, 11, 81), (51, 69, 52, 68), (44, 21, 45, 22), (14, 80, 15, 79), (37, 1, 38, 0)]"
K9_677,"[(25, 33, 26, 32), (28, 17, 29, 18), (1, 17, 2, 16), (15, 5, 16, 4), (14, 31, 15, 32), (10, 35, 11, 36), (11, 21, 12, 20), (36, 9, 37, 10), (30, 0, 31, 37), (33, 27, 34, 26), (6, 30, 7, 29), (2, 23, 3, 24), (24, 3, 25, 4), (34, 13, 35, 14), (21, 13, 22, 12), (19, 9, 20, 8), (22, 27, 23, 28), (7, 19, 8, 18), (5, 0, 6, 1)]"
K9_678,"[(11, 4, 12, 5), (28, 2, 29, 1), (18, 5, 19, 6), (7, 14, 8, 15), (13, 27, 14, 26), (27, 9, 28, 8), (3, 20, 4, 21), (29, 22, 30, 23), (12, 20, 13, 19), (21, 11, 22, 10), (24, 16, 25, 15), (6, 26, 7, 25), (31, 16, 0, 17), (2, 9, 3, 10), (17, 30, 18, 31), (23, 0, 24, 1)]"
K9_681,"[(13, 1, 14, 0), (28, 1, 29, 2), (2, 27, 3, 28), (26, 3, 27, 4), (4, 16, 5, 15), (16, 6, 17, 5), (6, 23, 7, 24), (7, 33, 8, 32), (21, 8, 22, 9), (9, 20, 10, 21), (19, 10, 20, 11), (11, 30, 12, 31), (35, 13, 0, 12), (25, 14, 26, 15), (17, 24, 18, 25), (31, 18, 32, 19), (22, 33, 23, 34), (34, 29, 35, 30)]"
K9_683,"[(27, 66, 28, 67), (107, 62, 108, 63), (63, 106, 64, 107), (105, 64, 106, 65), (102, 67, 103, 68), (42, 51, 43, 52), (36, 55, 37, 56), (31, 60, 32, 61), (10, 47, 11, 48), (8, 53, 9, 54), (1, 58, 2, 59), (85, 53, 86, 52), (49, 85, 50, 84), (44, 87, 45, 88), (69, 26, 70, 27), (12, 81, 13, 82), (80, 13, 81, 14), (68, 101, 69, 102), (72, 95, 73, 96), (39, 7, 40, 6), (48, 9, 49, 10), (82, 11, 83, 12), (97, 23, 98, 22), (94, 73, 95, 74), (56, 3, 57, 4), (32, 0, 33, 109), (35, 5, 36, 4), (90, 16, 91, 15), (89, 78, 90, 79), (88, 45, 89, 46), (93, 21, 94, 20), (50, 43, 51, 44), (7, 41, 8, 40), (86, 41, 87, 42), (14, 79, 15, 80), (17, 93, 18, 92), (5, 39, 6, 38), (54, 37, 55, 38), (74, 19, 75, 20), (76, 91, 77, 92), (77, 16, 78, 17), (57, 34, 58, 35), (2, 34, 3, 33), (61, 30, 62, 31), (100, 26, 101, 25), (108, 30, 109, 29), (21, 97, 22, 96), (18, 75, 19, 76), (65, 104, 66, 105), (28, 104, 29, 103), (98, 71, 99, 72), (83, 47, 84, 46), (24, 100, 25, 99), (23, 70, 24, 71), (59, 0, 60, 1)]"
K9_684,"[(49, 1, 50, 0), (16, 2, 17, 1), (2, 31, 3, 32), (3, 45, 4, 44), (43, 5, 44, 4), (32, 5, 33, 6), (6, 18, 7, 17), (7, 51, 8, 50), (8, 25, 9, 26), (52, 10, 53, 9), (23, 10, 24, 11), (11, 18, 12, 19), (12, 33, 13, 34), (42, 13, 43, 14), (14, 45, 15, 46), (15, 31, 16, 30), (34, 20, 35, 19), (55, 20, 56, 21), (21, 37, 22, 36), (22, 53, 23, 54), (51, 24, 52, 25), (37, 27, 38, 26), (27, 56, 28, 57), (28, 40, 29, 39), (29, 48, 30, 49), (54, 35, 55, 36), (38, 57, 39, 0), (40, 47, 41, 48), (46, 41, 47, 42)]"
K9_686,"[(13, 1, 14, 0), (1, 13, 2, 12), (33, 2, 34, 3), (3, 18, 4, 19), (4, 44, 5, 43), (42, 6, 43, 5), (19, 6, 20, 7), (7, 20, 8, 21), (8, 42, 9, 41), (22, 9, 23, 10), (10, 31, 11, 32), (38, 12, 39, 11), (14, 38, 15, 37), (15, 24, 16, 25), (45, 17, 46, 16), (28, 17, 29, 18), (21, 41, 22, 40), (23, 30, 24, 31), (36, 26, 37, 25), (47, 27, 0, 26), (27, 35, 28, 34), (29, 45, 30, 44), (39, 33, 40, 32), (46, 35, 47, 36)]"
K9_687,"[(11, 66, 12, 67), (91, 9, 92, 8), (5, 79, 6, 78), (40, 9, 41, 10), (6, 90, 7, 89), (7, 42, 8, 43), (70, 4, 71, 3), (36, 1, 37, 2), (90, 41, 91, 42), (44, 75, 45, 76), (73, 32, 74, 33), (59, 49, 60, 48), (18, 34, 19, 33), (26, 93, 27, 94), (94, 55, 95, 56), (87, 77, 88, 76), (58, 24, 59, 23), (60, 36, 61, 35), (63, 2, 64, 3), (95, 14, 0, 15), (38, 14, 39, 13), (25, 17, 26, 16), (67, 12, 68, 13), (79, 5, 80, 4), (86, 31, 87, 32), (83, 20, 84, 21), (92, 27, 93, 28), (34, 22, 35, 21), (19, 84, 20, 85), (17, 47, 18, 46), (10, 53, 11, 54), (24, 58, 25, 57), (39, 55, 40, 54), (28, 44, 29, 43), (29, 88, 30, 89), (30, 77, 31, 78), (81, 62, 82, 63), (15, 57, 16, 56), (72, 86, 73, 85), (74, 45, 75, 46), (61, 82, 62, 83), (64, 69, 65, 70), (80, 72, 81, 71), (52, 66, 53, 65), (47, 23, 48, 22), (50, 38, 51, 37), (51, 68, 52, 69), (49, 0, 50, 1)]"
K9_689,"[(137, 1, 138, 0), (120, 2, 121, 1), (117, 2, 118, 3), (78, 3, 79, 4), (21, 5, 22, 4), (5, 70, 6, 71), (6, 87, 7, 88), (7, 165, 8, 164), (8, 109, 9, 110), (9, 145, 10, 144), (107, 10, 108, 11), (150, 12, 151, 11), (167, 13, 168, 12), (13, 33, 14, 32), (14, 130, 15, 129), (62, 15, 63, 16), (45, 16, 46, 17), (134, 18, 135, 17), (37, 19, 38, 18), (19, 52, 20, 53), (79, 20, 80, 21), (22, 77, 23, 78), (23, 116, 24, 117), (121, 24, 122, 25), (25, 159, 26, 158), (26, 140, 27, 139), (27, 98, 28, 99), (153, 29, 154, 28), (170, 30, 171, 29), (103, 30, 104, 31), (128, 32, 129, 31), (66, 33, 67, 34), (49, 34, 50, 35), (84, 35, 85, 36), (36, 81, 37, 82), (38, 53, 39, 54), (39, 42, 40, 43), (119, 41, 120, 40), (41, 119, 42, 118), (43, 55, 44, 54), (135, 44, 136, 45), (63, 47, 64, 46), (47, 65, 48, 64), (48, 131, 49, 132), (50, 86, 51, 85), (80, 52, 81, 51), (136, 55, 137, 56), (173, 56, 0, 57), (156, 57, 157, 58), (99, 59, 100, 58), (59, 154, 60, 155), (60, 171, 61, 172), (61, 103, 62, 102), (65, 130, 66, 131), (148, 67, 149, 68), (68, 147, 69, 148), (69, 87, 70, 86), (162, 71, 163, 72), (111, 73, 112, 72), (92, 74, 93, 73), (74, 96, 75, 95), (75, 115, 76, 114), (76, 161, 77, 162), (133, 82, 134, 83), (83, 132, 84, 133), (163, 88, 164, 89), (110, 90, 111, 89), (143, 90, 144, 91), (91, 142, 92, 143), (93, 113, 94, 112), (113, 95, 114, 94), (123, 96, 124, 97), (140, 97, 141, 98), (100, 155, 101, 156), (101, 172, 102, 173), (104, 127, 105, 128), (168, 105, 169, 106), (151, 106, 152, 107), (108, 145, 109, 146), (115, 160, 116, 161), (122, 160, 123, 159), (124, 142, 125, 141), (152, 126, 153, 125), (169, 127, 170, 126), (138, 158, 139, 157), (165, 147, 166, 146), (149, 167, 150, 166)]"
K9_692,"[(10, 63, 11, 64), (17, 40, 18, 41), (64, 9, 65, 10), (44, 15, 45, 16), (76, 12, 77, 11), (8, 65, 9, 66), (7, 48, 8, 49), (6, 31, 7, 32), (5, 73, 6, 72), (69, 3, 70, 2), (86, 53, 87, 54), (37, 84, 38, 85), (20, 84, 21, 83), (75, 62, 76, 63), (74, 47, 75, 48), (73, 30, 74, 31), (46, 62, 47, 61), (16, 55, 17, 56), (42, 58, 43, 57), (66, 26, 67, 25), (88, 22, 89, 21), (39, 18, 40, 19), (60, 46, 61, 45), (54, 85, 55, 86), (59, 14, 60, 15), (1, 69, 2, 68), (32, 71, 33, 72), (49, 70, 50, 71), (24, 68, 25, 67), (28, 52, 29, 51), (27, 22, 28, 23), (19, 38, 20, 39), (52, 36, 53, 35), (87, 36, 88, 37), (29, 35, 30, 34), (78, 14, 79, 13), (81, 56, 82, 57), (82, 41, 83, 42), (58, 79, 59, 80), (12, 78, 13, 77), (43, 80, 44, 81), (26, 89, 27, 0), (33, 4, 34, 5), (50, 3, 51, 4), (23, 1, 24, 0)]"
K9_694,"[(33, 1, 34, 0), (1, 37, 2, 36), (2, 77, 3, 78), (3, 69, 4, 68), (61, 5, 62, 4), (82, 5, 83, 6), (71, 7, 72, 6), (7, 84, 8, 85), (85, 8, 86, 9), (9, 59, 10, 58), (57, 11, 58, 10), (11, 55, 12, 54), (12, 89, 13, 90), (90, 13, 91, 14), (53, 15, 54, 14), (15, 92, 16, 93), (16, 52, 17, 51), (50, 18, 51, 17), (18, 50, 19, 49), (48, 20, 49, 19), (93, 20, 94, 21), (21, 96, 22, 97), (22, 74, 23, 73), (98, 23, 99, 24), (24, 99, 25, 100), (25, 45, 26, 44), (41, 27, 42, 26), (102, 27, 103, 28), (28, 103, 29, 104), (29, 41, 30, 40), (75, 31, 76, 30), (31, 77, 32, 76), (32, 37, 33, 38), (65, 34, 66, 35), (35, 66, 36, 67), (38, 0, 39, 105), (104, 40, 105, 39), (42, 102, 43, 101), (100, 44, 101, 43), (45, 74, 46, 75), (46, 96, 47, 95), (94, 48, 95, 47), (52, 92, 53, 91), (88, 56, 89, 55), (56, 88, 57, 87), (86, 60, 87, 59), (69, 60, 70, 61), (62, 82, 63, 81), (80, 64, 81, 63), (64, 80, 65, 79), (78, 68, 79, 67), (70, 84, 71, 83), (97, 73, 98, 72)]"
K9_696,"[(35, 1, 36, 0), (1, 81, 2, 80), (83, 3, 84, 2), (18, 4, 19, 3), (4, 32, 5, 31), (50, 5, 51, 6), (73, 6, 74, 7), (7, 74, 8, 75), (8, 92, 9, 91), (9, 61, 10, 60), (25, 11, 26, 10), (11, 44, 12, 45), (12, 24, 13, 23), (40, 13, 41, 14), (63, 15, 64, 14), (52, 16, 53, 15), (93, 17, 94, 16), (17, 32, 18, 33), (84, 19, 85, 20), (20, 70, 21, 69), (78, 22, 79, 21), (55, 22, 56, 23), (24, 44, 25, 43), (26, 59, 27, 60), (27, 90, 28, 91), (28, 76, 29, 75), (72, 30, 73, 29), (49, 31, 50, 30), (82, 33, 83, 34), (34, 81, 35, 82), (97, 37, 0, 36), (37, 67, 38, 66), (38, 96, 39, 95), (39, 55, 40, 54), (62, 42, 63, 41), (42, 62, 43, 61), (88, 46, 89, 45), (57, 47, 58, 46), (76, 47, 77, 48), (48, 71, 49, 72), (92, 51, 93, 52), (64, 53, 65, 54), (56, 87, 57, 88), (89, 58, 90, 59), (65, 94, 66, 95), (96, 67, 97, 68), (68, 80, 69, 79), (85, 71, 86, 70), (77, 87, 78, 86)]"
K9_700,"[(15, 1, 16, 0), (1, 15, 2, 14), (13, 3, 14, 2), (3, 13, 4, 12), (71, 4, 72, 5), (68, 6, 69, 5), (6, 73, 7, 74), (76, 7, 77, 8), (37, 9, 38, 8), (9, 41, 10, 40), (10, 70, 11, 69), (70, 12, 71, 11), (16, 41, 17, 42), (100, 18, 101, 17), (43, 18, 44, 19), (19, 46, 20, 47), (47, 20, 48, 21), (21, 97, 22, 96), (22, 49, 23, 50), (92, 24, 93, 23), (24, 92, 25, 91), (54, 25, 55, 26), (89, 27, 90, 26), (27, 89, 28, 88), (28, 55, 29, 56), (56, 29, 57, 30), (87, 31, 88, 30), (31, 87, 32, 86), (32, 57, 33, 58), (60, 33, 61, 34), (83, 35, 84, 34), (35, 81, 36, 80), (36, 63, 37, 64), (75, 39, 76, 38), (39, 75, 40, 74), (101, 43, 0, 42), (44, 100, 45, 99), (98, 46, 99, 45), (48, 98, 49, 97), (95, 51, 96, 50), (51, 95, 52, 94), (93, 53, 94, 52), (53, 91, 54, 90), (85, 59, 86, 58), (59, 85, 60, 84), (82, 62, 83, 61), (62, 82, 63, 81), (79, 65, 80, 64), (65, 79, 66, 78), (77, 67, 78, 66), (67, 73, 68, 72)]"
K9_701,"[(151, 101, 152, 100), (252, 101, 253, 102), (39, 102, 40, 103), (104, 251, 105, 252), (103, 38, 104, 39), (83, 112, 84, 113), (159, 109, 160, 108), (114, 25, 115, 26), (113, 78, 114, 79), (150, 253, 151, 254), (146, 43, 147, 44), (156, 247, 157, 248), (157, 34, 158, 35), (85, 162, 86, 163), (164, 23, 165, 24), (165, 76, 166, 77), (74, 167, 75, 168), (225, 182, 226, 183), (200, 41, 201, 42), (89, 204, 90, 205), (240, 80, 241, 79), (239, 27, 240, 26), (82, 242, 83, 241), (246, 34, 247, 33), (36, 250, 37, 249), (77, 25, 78, 24), (27, 81, 28, 80), (81, 29, 82, 28), (179, 226, 180, 227), (180, 128, 181, 127), (171, 68, 172, 69), (174, 17, 175, 18), (172, 233, 173, 234), (170, 120, 171, 119), (168, 73, 169, 74), (214, 50, 215, 49), (107, 88, 108, 89), (245, 87, 246, 86), (31, 85, 32, 84), (158, 87, 159, 88), (183, 224, 184, 225), (4, 222, 5, 221), (55, 221, 56, 220), (124, 178, 125, 177), (120, 67, 121, 68), (121, 16, 122, 17), (116, 237, 117, 238), (248, 155, 249, 156), (105, 153, 106, 152), (35, 154, 36, 155), (234, 117, 235, 118), (232, 173, 233, 174), (231, 19, 232, 18), (235, 71, 236, 70), (29, 243, 30, 242), (66, 123, 67, 124), (64, 175, 65, 176), (63, 231, 64, 230), (30, 111, 31, 112), (243, 110, 244, 111), (15, 122, 16, 123), (13, 176, 14, 177), (12, 230, 13, 229), (32, 163, 33, 164), (244, 161, 245, 162), (109, 161, 110, 160), (72, 169, 73, 170), (69, 118, 70, 119), (71, 237, 72, 236), (65, 15, 66, 14), (209, 144, 210, 145), (202, 255, 203, 256), (203, 206, 204, 207), (208, 258, 209, 257), (207, 194, 208, 195), (42, 197, 43, 198), (147, 197, 148, 196), (256, 195, 257, 196), (137, 193, 138, 192), (223, 186, 224, 187), (58, 185, 59, 186), (6, 187, 7, 188), (128, 182, 129, 181), (125, 228, 126, 229), (191, 216, 192, 217), (136, 213, 137, 214), (258, 212, 259, 211), (143, 210, 144, 211), (50, 216, 51, 215), (99, 254, 100, 255), (97, 40, 98, 41), (11, 63, 12, 62), (184, 59, 185, 60), (129, 60, 130, 61), (222, 58, 223, 57), (5, 57, 6, 56), (22, 76, 23, 75), (21, 166, 22, 167), (20, 115, 21, 116), (19, 239, 20, 238), (153, 93, 154, 92), (106, 92, 107, 91), (37, 94, 38, 95), (205, 90, 206, 91), (250, 93, 251, 94), (199, 97, 200, 96), (201, 149, 202, 148), (189, 52, 190, 53), (219, 55, 220, 54), (134, 47, 135, 48), (261, 49, 0, 48), (142, 45, 143, 46), (98, 150, 99, 149), (95, 199, 96, 198), (53, 132, 54, 133), (218, 131, 219, 132), (188, 134, 189, 133), (3, 130, 4, 131), (126, 9, 127, 10), (178, 7, 179, 8), (227, 9, 228, 8), (61, 11, 62, 10), (44, 145, 45, 146), (259, 140, 260, 141), (46, 141, 47, 142), (212, 139, 213, 140), (193, 139, 194, 138), (190, 1, 191, 2), (135, 260, 136, 261), (217, 3, 218, 2), (51, 1, 52, 0)]"
K9_702,"[(11, 105, 12, 104), (13, 109, 14, 108), (44, 109, 45, 110), (83, 100, 84, 101), (92, 117, 93, 118), (111, 70, 112, 71), (113, 17, 114, 16), (120, 37, 121, 38), (114, 39, 115, 40), (121, 66, 0, 67), (118, 91, 119, 92), (2, 100, 3, 99), (8, 49, 9, 50), (9, 76, 10, 77), (19, 36, 20, 37), (20, 65, 21, 66), (85, 28, 86, 29), (95, 27, 96, 26), (42, 72, 43, 71), (90, 32, 91, 31), (46, 105, 47, 106), (56, 97, 57, 98), (94, 59, 95, 60), (81, 55, 82, 54), (57, 85, 58, 84), (89, 61, 90, 60), (48, 76, 49, 75), (4, 79, 5, 80), (53, 81, 54, 80), (96, 87, 97, 88), (77, 51, 78, 50), (102, 47, 103, 48), (5, 52, 6, 53), (30, 94, 31, 93), (51, 6, 52, 7), (103, 11, 104, 10), (78, 7, 79, 8), (69, 112, 70, 113), (63, 35, 64, 34), (62, 21, 63, 22), (67, 41, 68, 40), (101, 74, 102, 75), (38, 115, 39, 116), (33, 22, 34, 23), (35, 65, 36, 64), (106, 45, 107, 46), (24, 61, 25, 62), (23, 32, 24, 33), (17, 117, 18, 116), (41, 14, 42, 15), (88, 25, 89, 26), (68, 15, 69, 16), (107, 13, 108, 12), (27, 86, 28, 87), (119, 19, 120, 18), (58, 29, 59, 30), (72, 44, 73, 43), (73, 110, 74, 111), (82, 3, 83, 4), (98, 2, 99, 1), (55, 0, 56, 1)]"
K9_703,"[(174, 146, 175, 145), (96, 165, 97, 166), (29, 164, 30, 165), (157, 101, 158, 100), (156, 34, 157, 33), (161, 26, 162, 27), (84, 151, 85, 152), (32, 99, 33, 100), (98, 31, 99, 32), (170, 148, 171, 147), (135, 189, 136, 188), (130, 192, 131, 191), (131, 64, 132, 65), (126, 61, 127, 62), (124, 57, 125, 58), (127, 195, 128, 194), (120, 51, 121, 52), (121, 7, 122, 6), (116, 49, 117, 50), (117, 9, 118, 8), (112, 45, 113, 46), (113, 13, 114, 12), (109, 42, 110, 43), (107, 17, 108, 16), (101, 34, 102, 35), (104, 22, 105, 21), (105, 161, 106, 160), (102, 26, 103, 25), (192, 130, 193, 129), (195, 61, 0, 60), (189, 67, 190, 66), (185, 71, 186, 70), (163, 89, 164, 88), (28, 88, 29, 87), (94, 86, 95, 85), (153, 86, 154, 87), (169, 81, 170, 80), (173, 79, 174, 78), (37, 21, 38, 20), (39, 159, 40, 158), (35, 25, 36, 24), (79, 173, 80, 172), (146, 172, 147, 171), (190, 134, 191, 133), (150, 83, 151, 84), (62, 194, 63, 193), (58, 125, 59, 126), (144, 176, 145, 175), (68, 188, 69, 187), (63, 128, 64, 129), (139, 72, 140, 73), (90, 98, 91, 97), (89, 31, 90, 30), (82, 94, 83, 93), (148, 92, 149, 91), (167, 92, 168, 93), (186, 138, 187, 137), (65, 132, 66, 133), (141, 181, 142, 180), (17, 107, 18, 106), (19, 39, 20, 38), (27, 155, 28, 154), (162, 156, 163, 155), (95, 153, 96, 152), (40, 16, 41, 15), (41, 108, 42, 109), (134, 67, 135, 68), (22, 104, 23, 103), (23, 37, 24, 36), (18, 159, 19, 160), (71, 185, 72, 184), (138, 184, 139, 183), (4, 54, 5, 53), (7, 119, 8, 118), (81, 169, 82, 168), (149, 167, 150, 166), (76, 178, 77, 177), (77, 142, 78, 143), (47, 11, 48, 10), (43, 110, 44, 111), (181, 141, 182, 140), (182, 74, 183, 73), (74, 180, 75, 179), (69, 136, 70, 137), (2, 56, 3, 55), (1, 123, 2, 122), (52, 6, 53, 5), (46, 115, 47, 116), (50, 119, 51, 120), (54, 4, 55, 3), (176, 144, 177, 143), (178, 76, 179, 75), (11, 115, 12, 114), (9, 49, 10, 48), (14, 112, 15, 111), (13, 45, 14, 44), (56, 123, 57, 124), (59, 1, 60, 0)]"
K9_704,"[(1, 59, 2, 58), (2, 29, 3, 30), (35, 50, 36, 51), (56, 33, 57, 34), (31, 17, 32, 16), (54, 19, 55, 20), (18, 55, 19, 56), (15, 31, 16, 30), (46, 25, 47, 26), (3, 14, 4, 15), (9, 27, 10, 26), (20, 53, 21, 54), (17, 35, 18, 34), (36, 24, 37, 23), (52, 21, 53, 22), (48, 39, 49, 40), (7, 40, 8, 41), (6, 48, 7, 47), (32, 57, 33, 58), (11, 44, 12, 45), (60, 44, 61, 43), (27, 42, 28, 43), (59, 12, 60, 13), (41, 8, 42, 9), (28, 14, 29, 13), (49, 5, 50, 4), (38, 5, 39, 6), (24, 38, 25, 37), (22, 51, 23, 52), (10, 61, 11, 0), (45, 1, 46, 0)]"
K9_707,"[(28, 52, 29, 51), (16, 56, 17, 55), (58, 77, 59, 78), (61, 56, 62, 57), (41, 53, 42, 52), (50, 22, 51, 21), (53, 68, 54, 69), (45, 80, 46, 81), (38, 97, 39, 98), (42, 69, 43, 70), (39, 25, 40, 24), (31, 70, 32, 71), (26, 95, 27, 96), (29, 84, 30, 85), (96, 25, 97, 26), (72, 19, 73, 20), (11, 94, 12, 95), (18, 81, 19, 82), (76, 3, 77, 4), (93, 67, 94, 66), (88, 76, 89, 75), (65, 93, 66, 92), (74, 88, 75, 87), (60, 80, 61, 79), (37, 11, 38, 10), (98, 9, 99, 10), (49, 7, 50, 6), (64, 13, 65, 14), (23, 9, 24, 8), (89, 4, 90, 5), (82, 72, 83, 71), (85, 20, 86, 21), (27, 41, 28, 40), (73, 46, 74, 47), (86, 47, 87, 48), (17, 45, 18, 44), (7, 23, 8, 22), (5, 49, 6, 48), (12, 67, 13, 68), (43, 33, 44, 32), (63, 34, 64, 35), (91, 36, 92, 37), (54, 34, 55, 33), (83, 30, 84, 31), (14, 36, 15, 35), (15, 62, 16, 63), (2, 59, 3, 60), (78, 2, 79, 1), (90, 0, 91, 99), (57, 0, 58, 1)]"
K9_709,"[(32, 17, 33, 18), (22, 61, 23, 62), (19, 64, 20, 65), (60, 11, 61, 12), (23, 11, 24, 10), (62, 21, 63, 22), (59, 24, 60, 25), (25, 58, 26, 59), (2, 49, 3, 50), (15, 49, 16, 48), (41, 53, 42, 52), (40, 31, 41, 32), (37, 12, 38, 13), (56, 27, 57, 28), (3, 35, 4, 34), (14, 35, 15, 36), (29, 44, 30, 45), (54, 44, 55, 43), (9, 31, 10, 30), (7, 42, 8, 43), (8, 53, 9, 54), (50, 1, 51, 2), (13, 4, 14, 5), (20, 39, 21, 40), (63, 39, 64, 38), (36, 6, 37, 5), (28, 55, 29, 56), (65, 18, 0, 19), (51, 17, 52, 16), (47, 6, 48, 7), (46, 58, 47, 57), (45, 26, 46, 27), (33, 1, 34, 0)]"
K9_712,"[(61, 1, 62, 0), (1, 18, 2, 19), (2, 64, 3, 63), (16, 3, 17, 4), (27, 4, 28, 5), (44, 5, 45, 6), (6, 54, 7, 53), (68, 8, 69, 7), (8, 41, 9, 42), (9, 71, 10, 70), (39, 10, 40, 11), (72, 12, 73, 11), (12, 35, 13, 36), (13, 77, 14, 76), (14, 25, 15, 26), (50, 16, 51, 15), (17, 64, 18, 65), (62, 19, 63, 20), (20, 79, 21, 80), (21, 49, 22, 48), (22, 34, 23, 33), (34, 24, 35, 23), (77, 24, 78, 25), (26, 51, 27, 52), (28, 65, 29, 66), (60, 29, 61, 30), (30, 59, 31, 60), (31, 47, 32, 46), (55, 32, 56, 33), (75, 36, 76, 37), (37, 74, 38, 75), (73, 38, 74, 39), (40, 71, 41, 72), (69, 42, 70, 43), (43, 52, 44, 53), (45, 66, 46, 67), (56, 47, 57, 48), (78, 49, 79, 50), (67, 55, 68, 54), (57, 81, 58, 80), (81, 59, 0, 58)]"
K9_717,"[(25, 6, 26, 7), (28, 12, 29, 11), (52, 15, 53, 16), (1, 16, 2, 17), (19, 48, 20, 49), (13, 33, 14, 32), (22, 40, 23, 39), (18, 59, 19, 60), (30, 55, 31, 56), (29, 4, 30, 5), (2, 33, 3, 34), (63, 36, 0, 37), (37, 60, 38, 61), (62, 52, 63, 51), (45, 40, 46, 41), (50, 62, 51, 61), (54, 31, 55, 32), (14, 53, 15, 54), (8, 44, 9, 43), (12, 3, 13, 4), (21, 46, 22, 47), (7, 24, 8, 25), (47, 20, 48, 21), (42, 10, 43, 9), (5, 26, 6, 27), (10, 28, 11, 27), (56, 23, 57, 24), (57, 45, 58, 44), (58, 41, 59, 42), (38, 49, 39, 50), (34, 18, 35, 17), (35, 0, 36, 1)]"
K9_719,"[(40, 8, 41, 7), (181, 61, 182, 60), (48, 158, 49, 157), (151, 53, 152, 52), (145, 57, 146, 56), (124, 53, 125, 54), (49, 118, 50, 119), (96, 59, 97, 60), (92, 51, 93, 52), (41, 78, 42, 79), (35, 15, 36, 14), (42, 166, 43, 165), (39, 112, 40, 113), (34, 71, 35, 72), (28, 134, 29, 133), (27, 174, 28, 175), (167, 10, 168, 11), (108, 16, 109, 15), (72, 14, 73, 13), (188, 155, 189, 156), (154, 187, 155, 188), (189, 121, 0, 120), (156, 120, 157, 119), (12, 74, 13, 73), (9, 111, 10, 110), (6, 163, 7, 164), (11, 37, 12, 36), (5, 81, 6, 80), (129, 104, 130, 105), (177, 101, 178, 100), (62, 97, 63, 98), (144, 94, 145, 93), (77, 9, 78, 8), (75, 38, 76, 39), (79, 165, 80, 164), (76, 111, 77, 112), (121, 187, 122, 186), (147, 184, 148, 185), (99, 179, 100, 178), (61, 181, 62, 180), (162, 82, 163, 81), (160, 46, 161, 45), (161, 2, 162, 3), (139, 22, 140, 23), (101, 25, 102, 24), (176, 25, 177, 26), (63, 27, 64, 26), (130, 22, 131, 21), (4, 44, 5, 43), (94, 144, 95, 143), (182, 141, 183, 142), (57, 143, 58, 142), (131, 139, 132, 138), (20, 137, 21, 138), (169, 75, 170, 74), (168, 38, 169, 37), (166, 110, 167, 109), (50, 87, 51, 88), (153, 89, 154, 88), (116, 160, 117, 159), (115, 46, 116, 47), (113, 82, 114, 83), (32, 172, 33, 171), (105, 68, 106, 69), (107, 173, 108, 172), (106, 31, 107, 32), (58, 95, 59, 96), (122, 89, 123, 90), (179, 99, 180, 98), (85, 159, 86, 158), (84, 47, 85, 48), (86, 117, 87, 118), (132, 65, 133, 66), (175, 65, 176, 64), (69, 171, 70, 170), (70, 33, 71, 34), (146, 128, 147, 127), (54, 125, 55, 126), (90, 123, 91, 124), (183, 129, 184, 128), (17, 31, 18, 30), (23, 103, 24, 102), (18, 68, 19, 67), (16, 173, 17, 174), (91, 153, 92, 152), (55, 151, 56, 150), (185, 148, 186, 149), (126, 150, 127, 149), (134, 30, 135, 29), (140, 104, 141, 103), (135, 67, 136, 66), (136, 19, 137, 20), (44, 4, 45, 3), (114, 2, 115, 1), (83, 1, 84, 0)]"
K9_720,"[(13, 1, 14, 0), (1, 17, 2, 16), (2, 69, 3, 70), (3, 35, 4, 34), (33, 5, 34, 4), (70, 5, 71, 6), (6, 51, 7, 52), (46, 7, 47, 8), (27, 8, 28, 9), (76, 10, 77, 9), (10, 41, 11, 42), (11, 20, 12, 21), (12, 64, 13, 63), (53, 15, 54, 14), (15, 53, 16, 52), (66, 18, 67, 17), (37, 18, 38, 19), (19, 40, 20, 41), (42, 21, 43, 22), (22, 62, 23, 61), (60, 24, 61, 23), (24, 78, 25, 77), (25, 57, 26, 56), (55, 27, 56, 26), (75, 29, 76, 28), (29, 48, 30, 49), (30, 74, 31, 73), (50, 31, 51, 32), (71, 33, 72, 32), (35, 69, 36, 68), (67, 37, 68, 36), (38, 66, 39, 65), (64, 40, 65, 39), (43, 63, 44, 62), (44, 0, 45, 81), (54, 46, 55, 45), (74, 48, 75, 47), (49, 73, 50, 72), (57, 78, 58, 79), (79, 58, 80, 59), (59, 80, 60, 81)]"
K9_722,"[(13, 1, 14, 0), (74, 1, 75, 2), (2, 29, 3, 30), (3, 72, 4, 73), (4, 18, 5, 17), (5, 44, 6, 45), (6, 59, 7, 60), (22, 8, 23, 7), (79, 9, 80, 8), (9, 25, 10, 24), (51, 10, 52, 11), (11, 37, 12, 36), (63, 12, 64, 13), (14, 31, 15, 32), (15, 46, 16, 47), (45, 16, 46, 17), (18, 43, 19, 44), (70, 19, 71, 20), (20, 69, 21, 70), (21, 58, 22, 59), (80, 24, 81, 23), (56, 25, 57, 26), (67, 26, 68, 27), (40, 27, 41, 28), (28, 76, 29, 75), (73, 31, 74, 30), (61, 33, 62, 32), (33, 82, 34, 83), (49, 35, 50, 34), (35, 51, 36, 50), (52, 38, 53, 37), (38, 66, 39, 65), (39, 55, 40, 54), (76, 41, 77, 42), (71, 43, 72, 42), (60, 48, 61, 47), (48, 81, 49, 82), (53, 65, 54, 64), (66, 56, 67, 55), (78, 57, 79, 58), (62, 83, 63, 0), (77, 68, 78, 69)]"
K9_724,"[(14, 30, 15, 29), (64, 11, 65, 12), (49, 13, 50, 12), (45, 17, 46, 16), (35, 9, 36, 8), (55, 7, 56, 6), (39, 5, 40, 4), (22, 8, 23, 7), (65, 33, 66, 32), (59, 20, 60, 21), (47, 30, 48, 31), (23, 36, 24, 37), (31, 61, 32, 60), (26, 43, 27, 44), (48, 62, 49, 61), (41, 24, 42, 25), (21, 54, 22, 55), (40, 57, 41, 58), (28, 18, 29, 17), (10, 52, 11, 51), (3, 59, 4, 58), (2, 26, 3, 25), (1, 43, 2, 42), (56, 37, 57, 38), (5, 39, 6, 38), (13, 62, 14, 63), (18, 28, 19, 27), (19, 45, 20, 44), (63, 51, 64, 50), (15, 47, 16, 46), (33, 52, 34, 53), (53, 67, 54, 66), (34, 0, 35, 67), (9, 0, 10, 1)]"
K9_725,"[(1, 9, 2, 8), (14, 11, 15, 12), (3, 18, 4, 19), (5, 16, 6, 17), (12, 0, 13, 21), (20, 14, 21, 13), (9, 3, 10, 2), (15, 6, 16, 7), (17, 4, 18, 5), (10, 19, 11, 20), (7, 1, 8, 0)]"
K9_727,"[(23, 1, 24, 0), (1, 25, 2, 24), (25, 3, 26, 2), (3, 27, 4, 26), (27, 5, 28, 4), (5, 46, 6, 47), (6, 30, 7, 29), (44, 7, 45, 8), (8, 43, 9, 44), (42, 9, 43, 10), (10, 41, 11, 42), (32, 12, 33, 11), (12, 61, 13, 62), (13, 35, 14, 34), (59, 14, 60, 15), (15, 58, 16, 59), (57, 16, 58, 17), (17, 56, 18, 57), (55, 18, 56, 19), (36, 20, 37, 19), (39, 20, 40, 21), (21, 50, 22, 51), (49, 22, 50, 23), (28, 47, 29, 48), (45, 30, 46, 31), (31, 40, 32, 41), (33, 62, 34, 63), (60, 35, 61, 36), (66, 38, 67, 37), (38, 66, 39, 65), (48, 71, 49, 0), (70, 51, 71, 52), (63, 53, 64, 52), (53, 68, 54, 69), (67, 54, 68, 55), (64, 69, 65, 70)]"
K9_736,"[(21, 58, 22, 59), (59, 157, 60, 156), (15, 32, 16, 33), (37, 155, 38, 154), (22, 158, 23, 157), (18, 98, 19, 97), (177, 159, 178, 158), (134, 159, 135, 160), (38, 94, 39, 93), (39, 60, 40, 61), (40, 132, 41, 131), (52, 167, 53, 168), (109, 130, 110, 131), (104, 28, 105, 27), (107, 43, 108, 42), (110, 62, 111, 61), (111, 92, 112, 93), (112, 153, 113, 154), (45, 147, 46, 146), (82, 138, 83, 137), (78, 35, 79, 36), (80, 96, 81, 95), (83, 163, 84, 162), (179, 133, 0, 132), (4, 43, 5, 44), (3, 149, 4, 148), (7, 166, 8, 167), (16, 75, 17, 76), (171, 72, 172, 73), (141, 75, 142, 74), (50, 67, 51, 68), (100, 74, 101, 73), (33, 76, 34, 77), (68, 124, 69, 123), (66, 49, 67, 50), (64, 144, 65, 143), (71, 170, 72, 171), (70, 11, 71, 12), (168, 9, 169, 10), (142, 14, 143, 13), (53, 8, 54, 9), (101, 13, 102, 12), (31, 14, 32, 15), (81, 20, 82, 21), (125, 49, 126, 48), (120, 170, 121, 169), (127, 144, 128, 145), (121, 11, 122, 10), (122, 70, 123, 69), (17, 117, 18, 116), (79, 115, 80, 114), (140, 117, 141, 118), (36, 114, 37, 113), (99, 118, 100, 119), (172, 120, 173, 119), (51, 125, 52, 124), (87, 96, 88, 97), (89, 35, 90, 34), (85, 138, 86, 139), (88, 115, 89, 116), (86, 20, 87, 19), (90, 78, 91, 77), (126, 103, 127, 104), (46, 106, 47, 105), (65, 103, 66, 102), (5, 107, 6, 106), (6, 25, 7, 26), (47, 26, 48, 27), (63, 30, 64, 31), (128, 30, 129, 29), (139, 98, 140, 99), (149, 3, 150, 2), (147, 45, 148, 44), (151, 63, 152, 62), (145, 29, 146, 28), (150, 129, 151, 130), (152, 91, 153, 92), (163, 85, 164, 84), (164, 55, 165, 56), (161, 57, 162, 56), (136, 58, 137, 57), (173, 54, 174, 55), (24, 134, 25, 133), (165, 174, 166, 175), (160, 176, 161, 175), (135, 177, 136, 176), (94, 155, 95, 156), (108, 2, 109, 1), (23, 178, 24, 179), (41, 0, 42, 1)]"
K9_738,"[(129, 64, 130, 65), (105, 126, 106, 127), (101, 130, 102, 131), (82, 131, 83, 0), (66, 127, 67, 128), (109, 120, 110, 121), (44, 122, 45, 121), (91, 117, 92, 116), (49, 119, 50, 118), (114, 13, 115, 14), (10, 115, 11, 116), (112, 88, 113, 87), (113, 40, 114, 41), (46, 107, 47, 108), (102, 64, 103, 63), (97, 26, 98, 27), (96, 60, 97, 59), (88, 39, 89, 40), (89, 12, 90, 13), (11, 90, 12, 91), (50, 94, 51, 93), (42, 85, 43, 86), (83, 63, 84, 62), (57, 28, 58, 29), (52, 35, 53, 36), (53, 8, 54, 9), (3, 54, 4, 55), (34, 8, 35, 7), (6, 34, 7, 33), (4, 32, 5, 31), (124, 67, 125, 68), (108, 72, 109, 71), (45, 70, 46, 71), (32, 6, 33, 5), (37, 92, 38, 93), (29, 56, 30, 57), (38, 117, 39, 118), (110, 17, 111, 18), (43, 19, 44, 18), (84, 23, 85, 24), (123, 23, 124, 22), (119, 49, 120, 48), (24, 2, 25, 1), (25, 98, 26, 99), (27, 58, 28, 59), (2, 77, 3, 78), (30, 79, 31, 80), (95, 81, 96, 80), (55, 79, 56, 78), (68, 21, 69, 22), (72, 47, 73, 48), (74, 52, 75, 51), (75, 36, 76, 37), (73, 95, 74, 94), (76, 9, 77, 10), (125, 106, 126, 107), (65, 105, 66, 104), (16, 111, 17, 112), (14, 42, 15, 41), (15, 86, 16, 87), (19, 123, 20, 122), (20, 69, 21, 70), (128, 103, 129, 104), (81, 101, 82, 100), (60, 100, 61, 99), (61, 0, 62, 1)]"
K9_740,"[(1, 16, 2, 17), (6, 14, 7, 13), (19, 12, 0, 13), (11, 18, 12, 19), (8, 4, 9, 3), (10, 8, 11, 7), (17, 2, 18, 3), (4, 10, 5, 9), (14, 6, 15, 5), (15, 0, 16, 1)]"
K9_741,"[(13, 1, 14, 0), (1, 11, 2, 10), (9, 3, 10, 2), (3, 30, 4, 31), (41, 5, 42, 4), (24, 5, 25, 6), (61, 7, 62, 6), (7, 35, 8, 34), (8, 56, 9, 55), (54, 12, 55, 11), (12, 54, 13, 53), (71, 15, 0, 14), (52, 16, 53, 15), (16, 52, 17, 51), (17, 71, 18, 70), (31, 19, 32, 18), (46, 20, 47, 19), (20, 46, 21, 45), (64, 22, 65, 21), (22, 64, 23, 63), (42, 24, 43, 23), (25, 41, 26, 40), (57, 27, 58, 26), (36, 28, 37, 27), (28, 36, 29, 35), (29, 57, 30, 56), (32, 47, 33, 48), (33, 66, 34, 67), (58, 37, 59, 38), (38, 59, 39, 60), (60, 39, 61, 40), (43, 62, 44, 63), (65, 44, 66, 45), (48, 67, 49, 68), (68, 49, 69, 50), (50, 69, 51, 70)]"
K9_743,"[(47, 1, 48, 0), (20, 2, 21, 1), (2, 46, 3, 45), (3, 19, 4, 18), (73, 4, 74, 5), (42, 6, 43, 5), (15, 7, 16, 6), (7, 70, 8, 71), (77, 8, 78, 9), (9, 63, 10, 62), (10, 32, 11, 31), (11, 84, 12, 85), (67, 13, 68, 12), (13, 40, 14, 41), (14, 70, 15, 69), (71, 17, 72, 16), (44, 17, 45, 18), (19, 46, 20, 47), (52, 21, 53, 22), (22, 76, 23, 75), (23, 54, 24, 55), (91, 25, 92, 24), (56, 25, 57, 26), (26, 57, 27, 58), (58, 27, 59, 28), (28, 90, 29, 89), (88, 30, 89, 29), (30, 86, 31, 85), (83, 33, 84, 32), (33, 64, 34, 65), (34, 82, 35, 81), (80, 36, 81, 35), (65, 36, 66, 37), (37, 66, 38, 67), (38, 80, 39, 79), (78, 40, 79, 39), (41, 69, 42, 68), (72, 44, 73, 43), (97, 49, 0, 48), (49, 97, 50, 96), (95, 51, 96, 50), (51, 95, 52, 94), (53, 77, 54, 76), (92, 56, 93, 55), (59, 91, 60, 90), (87, 61, 88, 60), (61, 87, 62, 86), (82, 64, 83, 63), (93, 74, 94, 75)]"
K9_744,"[(13, 1, 14, 0), (28, 1, 29, 2), (43, 2, 44, 3), (3, 26, 4, 27), (4, 49, 5, 50), (5, 35, 6, 34), (37, 7, 38, 6), (46, 7, 47, 8), (8, 45, 9, 46), (9, 39, 10, 38), (39, 11, 40, 10), (20, 11, 21, 12), (12, 29, 13, 30), (53, 15, 0, 14), (30, 15, 31, 16), (16, 31, 17, 32), (17, 53, 18, 52), (51, 19, 52, 18), (32, 19, 33, 20), (21, 45, 22, 44), (47, 23, 48, 22), (36, 23, 37, 24), (24, 35, 25, 36), (25, 49, 26, 48), (42, 28, 43, 27), (33, 41, 34, 40), (50, 41, 51, 42)]"
K9_746,"[(14, 61, 15, 62), (13, 85, 14, 84), (57, 16, 58, 17), (88, 16, 89, 15), (17, 54, 18, 55), (18, 92, 19, 91), (53, 20, 54, 21), (92, 20, 93, 19), (22, 49, 23, 50), (21, 97, 22, 96), (48, 23, 49, 24), (97, 25, 0, 24), (75, 34, 76, 35), (52, 93, 53, 94), (90, 55, 91, 56), (56, 89, 57, 90), (87, 58, 88, 59), (59, 86, 60, 87), (85, 60, 86, 61), (63, 82, 64, 83), (81, 64, 82, 65), (65, 80, 66, 81), (79, 66, 80, 67), (94, 51, 95, 52), (70, 40, 71, 39), (33, 40, 34, 41), (37, 12, 38, 13), (35, 63, 36, 62), (36, 83, 37, 84), (29, 74, 30, 75), (8, 69, 9, 70), (9, 77, 10, 76), (5, 72, 6, 73), (7, 38, 8, 39), (44, 74, 45, 73), (28, 45, 29, 46), (78, 12, 79, 11), (67, 10, 68, 11), (2, 47, 3, 48), (41, 32, 42, 33), (31, 42, 32, 43), (43, 30, 44, 31), (1, 27, 2, 26), (71, 6, 72, 7), (68, 77, 69, 78), (46, 3, 47, 4), (27, 5, 28, 4), (50, 95, 51, 96), (25, 1, 26, 0)]"
K9_754,"[(13, 1, 14, 0), (34, 2, 35, 1), (2, 12, 3, 11), (3, 23, 4, 22), (4, 32, 5, 31), (38, 5, 39, 6), (19, 7, 20, 6), (28, 8, 29, 7), (8, 28, 9, 27), (26, 10, 27, 9), (10, 35, 11, 36), (33, 12, 34, 13), (43, 15, 0, 14), (24, 15, 25, 16), (16, 42, 17, 41), (40, 18, 41, 17), (18, 40, 19, 39), (20, 29, 21, 30), (36, 22, 37, 21), (32, 23, 33, 24), (25, 43, 26, 42), (37, 31, 38, 30)]"
K9_757,"[(81, 3, 82, 2), (7, 32, 8, 33), (11, 36, 12, 37), (4, 80, 5, 79), (17, 40, 18, 41), (44, 21, 45, 22), (67, 17, 68, 16), (69, 15, 70, 14), (13, 71, 14, 70), (48, 25, 49, 26), (50, 27, 51, 28), (59, 23, 60, 22), (66, 40, 67, 39), (51, 57, 52, 56), (54, 4, 55, 3), (53, 80, 54, 81), (1, 83, 2, 82), (89, 53, 0, 52), (76, 32, 77, 31), (77, 7, 78, 6), (72, 36, 73, 35), (18, 66, 19, 65), (73, 11, 74, 10), (58, 46, 59, 45), (26, 49, 27, 50), (30, 5, 31, 6), (29, 79, 30, 78), (43, 61, 44, 60), (20, 62, 21, 61), (34, 9, 35, 10), (33, 75, 34, 74), (23, 87, 24, 86), (46, 88, 47, 87), (37, 12, 38, 13), (15, 69, 16, 68), (41, 65, 42, 64), (85, 29, 86, 28), (84, 55, 85, 56), (63, 43, 64, 42), (24, 47, 25, 48), (62, 20, 63, 19), (57, 88, 58, 89), (8, 76, 9, 75), (38, 72, 39, 71), (83, 1, 84, 0)]"
K9_758,"[(19, 1, 20, 0), (1, 19, 2, 18), (2, 54, 3, 53), (50, 4, 51, 3), (69, 4, 70, 5), (5, 49, 6, 48), (6, 71, 7, 72), (72, 7, 73, 8), (65, 9, 66, 8), (38, 9, 39, 10), (10, 45, 11, 46), (11, 29, 12, 28), (27, 13, 28, 12), (13, 36, 14, 37), (14, 68, 15, 67), (68, 16, 69, 15), (51, 16, 52, 17), (17, 52, 18, 53), (85, 21, 0, 20), (34, 21, 35, 22), (22, 84, 23, 83), (80, 24, 81, 23), (57, 24, 58, 25), (25, 58, 26, 59), (26, 80, 27, 79), (29, 45, 30, 44), (43, 31, 44, 30), (78, 32, 79, 31), (59, 32, 60, 33), (33, 54, 34, 55), (35, 85, 36, 84), (46, 37, 47, 38), (39, 74, 40, 75), (40, 64, 41, 63), (76, 41, 77, 42), (61, 43, 62, 42), (47, 67, 48, 66), (70, 50, 71, 49), (55, 83, 56, 82), (81, 57, 82, 56), (60, 78, 61, 77), (75, 63, 76, 62), (64, 74, 65, 73)]"
K9_759,"[(13, 1, 14, 0), (1, 13, 2, 12), (2, 21, 3, 22), (10, 4, 11, 3), (23, 4, 24, 5), (5, 18, 6, 19), (17, 6, 18, 7), (7, 16, 8, 17), (15, 8, 16, 9), (24, 10, 25, 9), (11, 23, 12, 22), (19, 15, 20, 14), (20, 25, 21, 0)]"
K9_760,"[(17, 1, 18, 0), (58, 2, 59, 1), (2, 85, 3, 86), (3, 53, 4, 52), (4, 12, 5, 11), (80, 5, 81, 6), (39, 6, 40, 7), (7, 76, 8, 77), (8, 92, 9, 91), (88, 10, 89, 9), (10, 37, 11, 38), (12, 53, 13, 54), (44, 14, 45, 13), (14, 84, 15, 83), (15, 43, 16, 42), (57, 16, 58, 17), (18, 59, 19, 60), (60, 19, 61, 20), (111, 21, 0, 20), (21, 109, 22, 108), (107, 23, 108, 22), (23, 64, 24, 65), (65, 24, 66, 25), (25, 68, 26, 69), (26, 104, 27, 103), (102, 28, 103, 27), (28, 102, 29, 101), (70, 29, 71, 30), (99, 31, 100, 30), (31, 97, 32, 96), (32, 73, 33, 74), (94, 34, 95, 33), (34, 94, 35, 93), (86, 36, 87, 35), (51, 36, 52, 37), (79, 38, 80, 39), (40, 47, 41, 48), (56, 42, 57, 41), (43, 84, 44, 85), (45, 55, 46, 54), (81, 46, 82, 47), (48, 75, 49, 76), (49, 93, 50, 92), (87, 51, 88, 50), (55, 83, 56, 82), (110, 62, 111, 61), (62, 110, 63, 109), (106, 64, 107, 63), (66, 106, 67, 105), (104, 68, 105, 67), (69, 101, 70, 100), (98, 72, 99, 71), (72, 98, 73, 97), (95, 75, 96, 74), (77, 91, 78, 90), (89, 79, 90, 78)]"
K9_762,"[(61, 8, 62, 9), (36, 4, 37, 3), (4, 87, 5, 88), (6, 85, 7, 86), (68, 102, 69, 101), (53, 100, 54, 101), (23, 102, 24, 103), (60, 84, 61, 83), (37, 88, 38, 89), (84, 7, 85, 8), (81, 10, 82, 11), (79, 12, 80, 13), (54, 67, 55, 68), (26, 63, 27, 64), (57, 25, 58, 24), (50, 22, 51, 21), (46, 20, 47, 19), (40, 16, 41, 15), (22, 52, 23, 51), (69, 52, 70, 53), (95, 104, 96, 105), (93, 34, 94, 35), (96, 29, 97, 30), (98, 27, 99, 28), (99, 63, 100, 62), (49, 70, 50, 71), (17, 74, 18, 75), (45, 72, 46, 73), (42, 75, 43, 76), (89, 2, 90, 3), (11, 80, 12, 81), (71, 48, 72, 49), (20, 48, 21, 47), (103, 58, 104, 59), (106, 32, 107, 31), (108, 36, 109, 35), (9, 82, 10, 83), (28, 97, 29, 98), (30, 106, 31, 105), (13, 78, 14, 79), (56, 65, 57, 66), (73, 44, 74, 45), (18, 44, 19, 43), (66, 55, 67, 56), (64, 25, 65, 26), (14, 40, 15, 39), (76, 41, 77, 42), (59, 38, 60, 39), (86, 5, 87, 6), (109, 92, 0, 93), (33, 94, 34, 95), (32, 108, 33, 107), (1, 90, 2, 91), (77, 16, 78, 17), (91, 0, 92, 1)]"


==> data/concordance_friend_data_F2-F6/F2.csv <==
"K11n34(0,0)","[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (11, 4, 12, 5), (5, 12, 6, 13), (8, 16, 9, 15), (20, 9, 21, 10), (10, 17, 11, 18), (18, 13, 19, 14), (14, 19, 15, 20), (16, 0, 17, 21)]"
"unnamed link(0,0)","[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link(0,0)","[(15, 1, 16, 0), (1, 24, 2, 25), (27, 2, 28, 3), (3, 28, 4, 29), (4, 14, 5, 13), (12, 6, 13, 5), (29, 6, 30, 7), (7, 21, 8, 20), (8, 33, 9, 0), (32, 9, 33, 10), (21, 11, 22, 10), (11, 30, 12, 31), (23, 14, 24, 15), (16, 19, 17, 20), (26, 18, 27, 17), (18, 26, 19, 25), (31, 23, 32, 22)]"
"unnamed link(0,0)","[(31, 1, 32, 0), (1, 31, 2, 30), (2, 11, 3, 12), (10, 3, 11, 4), (35, 4, 0, 5), (5, 34, 6, 35), (6, 18, 7, 17), (7, 24, 8, 25), (25, 8, 26, 9), (16, 10, 17, 9), (12, 29, 13, 30), (20, 13, 21, 14), (14, 28, 15, 27), (22, 16, 23, 15), (18, 34, 19, 33), (32, 20, 33, 19), (28, 21, 29, 22), (23, 26, 24, 27)]"
"K11n34-28_filled(0,0)","[(35, 26, 36, 27), (52, 25, 53, 26), (71, 23, 72, 22), (11, 25, 12, 24), (32, 1, 33, 2), (34, 13, 35, 14), (53, 37, 54, 36), (69, 38, 70, 39), (8, 39, 9, 40), (50, 73, 51, 0), (51, 12, 52, 13), (72, 57, 73, 58), (10, 55, 11, 56), (66, 6, 67, 5), (6, 68, 7, 67), (33, 49, 34, 48), (14, 47, 15, 48), (0, 49, 1, 50), (65, 42, 66, 43), (29, 44, 30, 45), (59, 31, 60, 30), (63, 28, 64, 29), (2, 31, 3, 32), (27, 19, 28, 18), (61, 17, 62, 16), (70, 10, 71, 9), (20, 43, 21, 44), (23, 56, 24, 57), (19, 65, 20, 64), (21, 5, 22, 4), (45, 62, 46, 63), (15, 61, 16, 60), (3, 59, 4, 58), (40, 7, 41, 8), (46, 17, 47, 18), (41, 68, 42, 69), (37, 55, 38, 54)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (11, 4, 12, 5), (5, 12, 6, 13), (8, 16, 9, 15), (20, 9, 21, 10), (10, 17, 11, 18), (18, 13, 19, 14), (14, 19, 15, 20), (16, 0, 17, 21)]"
"K11n34-55_filled(0,0)","[(12, 100, 13, 99), (21, 1, 22, 0), (33, 100, 34, 101), (64, 44, 65, 43), (48, 107, 49, 108), (59, 96, 60, 97), (63, 2, 64, 3), (32, 13, 33, 14), (14, 55, 15, 56), (31, 57, 32, 56), (19, 46, 20, 47), (72, 38, 73, 37), (60, 36, 61, 35), (58, 72, 59, 71), (57, 10, 58, 11), (8, 73, 9, 74), (34, 70, 35, 69), (105, 50, 106, 51), (98, 12, 99, 11), (97, 70, 98, 71), (95, 36, 96, 37), (103, 28, 104, 29), (15, 30, 16, 31), (52, 30, 53, 29), (3, 62, 4, 63), (4, 77, 5, 78), (9, 38, 10, 39), (5, 93, 6, 92), (108, 47, 109, 48), (39, 6, 40, 7), (40, 93, 41, 94), (42, 62, 43, 61), (41, 77, 42, 76), (65, 24, 66, 25), (44, 23, 45, 24), (1, 23, 2, 22), (25, 66, 26, 67), (82, 68, 83, 67), (79, 20, 80, 21), (80, 46, 81, 45), (78, 109, 79, 0), (75, 94, 76, 95), (91, 107, 92, 106), (90, 49, 91, 50), (89, 19, 90, 18), (27, 89, 28, 88), (26, 81, 27, 82), (51, 16, 52, 17), (104, 18, 105, 17), (74, 7, 75, 8), (86, 54, 87, 53), (87, 102, 88, 103), (101, 84, 102, 85), (54, 86, 55, 85), (68, 84, 69, 83)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (11, 4, 12, 5), (5, 12, 6, 13), (8, 16, 9, 15), (20, 9, 21, 10), (10, 17, 11, 18), (18, 13, 19, 14), (14, 19, 15, 20), (16, 0, 17, 21)]"
"K11n34-64_filled(0,0)","[(34, 47, 35, 48), (83, 53, 84, 52), (0, 21, 1, 22), (78, 30, 79, 29), (81, 90, 82, 91), (48, 4, 49, 3), (87, 2, 88, 3), (36, 6, 37, 5), (95, 39, 96, 38), (1, 86, 2, 87), (97, 51, 0, 50), (96, 11, 97, 12), (53, 83, 54, 82), (65, 11, 66, 10), (64, 51, 65, 52), (63, 85, 64, 84), (66, 39, 67, 40), (75, 33, 76, 32), (57, 44, 58, 45), (6, 44, 7, 43), (15, 47, 16, 46), (13, 4, 14, 5), (80, 72, 81, 71), (9, 69, 10, 68), (7, 27, 8, 26), (8, 93, 9, 94), (31, 75, 32, 74), (54, 92, 55, 91), (56, 27, 57, 28), (55, 70, 56, 71), (79, 61, 80, 60), (72, 61, 73, 62), (28, 59, 29, 60), (89, 63, 90, 62), (14, 35, 15, 36), (16, 77, 17, 78), (33, 77, 34, 76), (92, 69, 93, 70), (45, 58, 46, 59), (41, 95, 42, 94), (40, 67, 41, 68), (42, 25, 43, 26), (88, 20, 89, 19), (73, 18, 74, 19), (30, 17, 31, 18), (24, 37, 25, 38), (23, 13, 24, 12), (20, 86, 21, 85), (22, 49, 23, 50)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (11, 4, 12, 5), (5, 12, 6, 13), (8, 16, 9, 15), (20, 9, 21, 10), (10, 17, 11, 18), (18, 13, 19, 14), (14, 19, 15, 20), (16, 0, 17, 21)]"
"unnamed link-21_filled(0,0)","[(16, 12, 17, 11), (14, 62, 15, 61), (12, 115, 13, 0), (50, 90, 51, 89), (95, 60, 96, 61), (97, 1, 98, 0), (79, 59, 80, 58), (78, 1, 79, 2), (74, 101, 75, 102), (30, 4, 31, 3), (29, 56, 30, 57), (26, 108, 27, 107), (63, 94, 64, 95), (62, 16, 63, 15), (113, 97, 114, 96), (114, 13, 115, 14), (112, 59, 113, 60), (111, 80, 112, 81), (108, 28, 109, 27), (53, 102, 54, 103), (93, 10, 94, 11), (43, 5, 44, 4), (36, 91, 37, 92), (33, 76, 34, 77), (110, 47, 111, 48), (31, 44, 32, 45), (42, 55, 43, 56), (9, 92, 10, 93), (105, 88, 106, 89), (25, 86, 26, 87), (6, 77, 7, 78), (104, 71, 105, 72), (23, 70, 24, 71), (52, 74, 53, 73), (57, 46, 58, 47), (2, 46, 3, 45), (51, 38, 52, 39), (22, 42, 23, 41), (103, 41, 104, 40), (5, 33, 6, 32), (72, 39, 73, 40), (65, 49, 66, 48), (68, 88, 69, 87), (69, 24, 70, 25), (67, 106, 68, 107), (64, 82, 65, 81), (54, 21, 55, 22), (35, 19, 36, 18), (100, 20, 101, 19), (75, 20, 76, 21), (8, 18, 9, 17), (84, 109, 85, 110), (83, 67, 84, 66), (85, 28, 86, 29), (82, 50, 83, 49), (90, 37, 91, 38), (34, 100, 35, 99), (7, 99, 8, 98)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-35_filled(0,0)","[(78, 103, 79, 104), (117, 28, 118, 29), (59, 112, 60, 113), (77, 69, 78, 68), (54, 30, 55, 29), (108, 63, 109, 64), (96, 15, 97, 16), (64, 13, 65, 14), (107, 15, 108, 14), (39, 2, 40, 3), (94, 125, 95, 126), (60, 127, 61, 128), (109, 125, 110, 124), (105, 46, 106, 47), (66, 48, 67, 47), (97, 45, 98, 44), (27, 99, 28, 98), (70, 82, 71, 81), (101, 80, 102, 81), (76, 23, 77, 24), (102, 8, 103, 7), (69, 6, 70, 7), (79, 8, 80, 9), (83, 35, 84, 34), (72, 36, 73, 35), (100, 33, 101, 34), (67, 24, 68, 25), (104, 26, 105, 25), (16, 61, 17, 62), (129, 56, 0, 57), (42, 56, 43, 55), (95, 63, 96, 62), (88, 58, 89, 57), (9, 27, 10, 26), (11, 107, 12, 106), (17, 127, 18, 126), (10, 45, 11, 46), (12, 65, 13, 66), (5, 36, 6, 37), (89, 114, 90, 115), (92, 111, 93, 112), (43, 116, 44, 117), (128, 116, 129, 115), (19, 111, 20, 110), (32, 99, 33, 100), (30, 54, 31, 53), (31, 118, 32, 119), (18, 93, 19, 94), (0, 87, 1, 88), (41, 87, 42, 86), (113, 90, 114, 91), (58, 92, 59, 91), (122, 49, 123, 50), (22, 75, 23, 76), (4, 73, 5, 74), (37, 75, 38, 74), (82, 72, 83, 71), (121, 38, 122, 39), (120, 4, 121, 3), (119, 84, 120, 85), (123, 21, 124, 20), (48, 21, 49, 22), (50, 1, 51, 2), (52, 86, 53, 85), (51, 41, 52, 40)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-88_filled(0,0)","[(7, 129, 8, 128), (8, 36, 9, 35), (10, 67, 11, 68), (82, 17, 83, 18), (28, 43, 29, 44), (22, 51, 23, 52), (54, 19, 55, 20), (27, 118, 28, 119), (125, 24, 126, 25), (141, 27, 142, 26), (30, 148, 31, 147), (148, 32, 149, 31), (33, 157, 34, 156), (159, 33, 160, 32), (96, 37, 97, 38), (44, 120, 45, 119), (123, 49, 124, 48), (49, 138, 50, 139), (142, 47, 143, 48), (158, 41, 159, 42), (76, 46, 77, 45), (137, 52, 138, 53), (81, 57, 82, 56), (58, 86, 59, 85), (93, 65, 94, 64), (75, 121, 76, 120), (121, 79, 122, 78), (144, 79, 145, 80), (74, 145, 75, 146), (152, 73, 153, 74), (72, 153, 73, 154), (165, 70, 166, 71), (68, 167, 69, 168), (95, 130, 96, 131), (150, 113, 151, 114), (112, 155, 113, 156), (161, 114, 162, 115), (111, 164, 112, 165), (143, 122, 144, 123), (124, 139, 125, 140), (160, 150, 161, 149), (151, 163, 152, 162), (163, 155, 164, 154), (15, 84, 16, 85), (106, 90, 107, 89), (99, 20, 100, 21), (94, 13, 95, 14), (63, 89, 64, 88), (66, 11, 67, 12), (86, 104, 87, 103), (21, 98, 22, 99), (59, 103, 60, 102), (40, 157, 41, 158), (39, 127, 40, 126), (38, 97, 39, 98), (36, 129, 37, 130), (87, 61, 88, 60), (18, 55, 19, 56), (104, 62, 105, 61), (117, 43, 118, 42), (116, 29, 117, 30), (110, 72, 111, 71), (115, 146, 116, 147), (127, 7, 128, 6), (166, 4, 167, 3), (109, 2, 110, 3), (34, 6, 35, 5), (69, 4, 70, 5), (134, 57, 135, 58), (132, 83, 133, 84), (133, 17, 134, 16), (131, 100, 132, 101), (91, 0, 92, 1), (9, 169, 10, 168), (1, 90, 2, 91), (169, 13, 170, 12), (170, 65, 171, 66), (171, 108, 0, 109), (25, 141, 26, 140), (80, 135, 81, 136), (53, 136, 54, 137), (50, 23, 51, 24), (46, 78, 47, 77), (62, 106, 63, 105), (92, 108, 93, 107), (14, 101, 15, 102)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-103_filled(0,0)","[(120, 154, 121, 153), (83, 155, 84, 154), (159, 79, 160, 78), (50, 155, 51, 156), (150, 29, 151, 30), (123, 145, 124, 144), (86, 146, 87, 145), (47, 146, 48, 147), (135, 99, 136, 98), (127, 90, 128, 91), (52, 120, 53, 119), (116, 23, 117, 24), (118, 103, 119, 104), (117, 69, 118, 68), (81, 102, 82, 103), (94, 77, 95, 78), (55, 107, 56, 106), (37, 96, 38, 97), (51, 83, 52, 82), (79, 22, 80, 23), (80, 70, 81, 69), (18, 75, 19, 76), (56, 65, 57, 66), (53, 27, 54, 26), (40, 17, 41, 18), (41, 132, 42, 133), (43, 60, 44, 61), (0, 57, 1, 58), (128, 60, 129, 59), (129, 15, 130, 14), (131, 112, 132, 113), (160, 116, 161, 115), (42, 112, 43, 111), (104, 26, 105, 25), (101, 156, 102, 157), (100, 35, 101, 36), (99, 137, 100, 136), (93, 114, 94, 115), (91, 59, 92, 58), (92, 14, 93, 13), (16, 113, 17, 114), (9, 55, 10, 54), (20, 96, 21, 95), (15, 131, 16, 130), (21, 158, 22, 159), (19, 38, 20, 39), (147, 46, 148, 47), (110, 46, 111, 45), (61, 44, 62, 45), (11, 66, 12, 67), (10, 106, 11, 105), (7, 152, 8, 153), (8, 28, 9, 27), (5, 142, 6, 143), (151, 4, 152, 5), (107, 3, 108, 2), (64, 1, 65, 2), (62, 90, 63, 89), (109, 88, 110, 89), (148, 88, 149, 87), (33, 84, 34, 85), (34, 50, 35, 49), (28, 4, 29, 3), (39, 77, 40, 76), (30, 143, 31, 144), (63, 127, 64, 126), (108, 125, 109, 126), (149, 125, 150, 124), (32, 121, 33, 122), (138, 86, 139, 85), (139, 123, 140, 122), (141, 6, 142, 7), (137, 48, 138, 49), (133, 74, 134, 75), (140, 31, 141, 32), (161, 12, 0, 13), (72, 97, 73, 98), (70, 158, 71, 157), (67, 24, 68, 25), (71, 37, 72, 36), (73, 134, 74, 135)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-150_filled(0,0)","[(269, 239, 270, 238), (271, 202, 272, 203), (267, 176, 268, 177), (270, 146, 271, 145), (266, 62, 267, 61), (273, 6, 274, 7), (257, 218, 258, 219), (256, 187, 257, 188), (258, 52, 259, 51), (159, 246, 160, 247), (78, 247, 79, 248), (205, 236, 206, 237), (174, 239, 175, 240), (91, 242, 92, 243), (63, 241, 64, 240), (192, 224, 193, 223), (155, 231, 156, 230), (74, 230, 75, 229), (36, 228, 37, 227), (219, 189, 220, 188), (221, 48, 222, 49), (43, 226, 44, 227), (102, 216, 103, 215), (206, 143, 207, 144), (204, 10, 205, 9), (171, 201, 172, 200), (146, 201, 147, 202), (92, 198, 93, 197), (66, 199, 67, 200), (8, 204, 9, 203), (190, 47, 191, 48), (99, 183, 100, 182), (50, 189, 51, 190), (170, 147, 171, 148), (88, 170, 89, 169), (168, 88, 169, 87), (172, 65, 173, 66), (166, 6, 167, 5), (163, 276, 164, 277), (157, 40, 158, 41), (89, 148, 90, 149), (152, 81, 153, 82), (70, 152, 71, 151), (11, 142, 12, 143), (150, 276, 151, 275), (100, 55, 101, 56), (90, 67, 91, 68), (84, 8, 85, 7), (85, 272, 86, 273), (71, 82, 72, 83), (2, 84, 3, 83), (76, 41, 77, 42), (68, 278, 69, 277), (3, 274, 4, 275), (69, 162, 70, 163), (4, 166, 5, 165), (149, 164, 150, 165), (86, 168, 87, 167), (18, 98, 19, 97), (16, 263, 17, 264), (14, 178, 15, 177), (19, 56, 20, 57), (12, 208, 13, 207), (10, 235, 11, 236), (38, 75, 39, 76), (115, 73, 116, 72), (232, 74, 233, 73), (144, 238, 145, 237), (140, 13, 141, 14), (141, 208, 142, 209), (137, 63, 138, 62), (138, 175, 139, 176), (139, 269, 140, 268), (135, 94, 136, 95), (234, 1, 235, 2), (117, 0, 118, 1), (37, 283, 38, 282), (64, 173, 65, 174), (60, 266, 61, 265), (57, 96, 58, 97), (49, 220, 50, 221), (39, 156, 40, 157), (114, 154, 115, 153), (231, 155, 232, 154), (80, 161, 81, 162), (212, 59, 213, 60), (214, 94, 215, 93), (211, 264, 212, 265), (209, 179, 210, 178), (233, 117, 234, 116), (77, 113, 78, 112), (158, 114, 159, 113), (195, 105, 196, 104), (254, 105, 255, 106), (249, 110, 250, 111), (244, 79, 245, 80), (245, 160, 246, 161), (241, 198, 242, 199), (225, 35, 226, 34), (252, 31, 253, 32), (44, 35, 45, 36), (107, 33, 108, 32), (196, 30, 197, 29), (95, 134, 96, 135), (261, 131, 262, 130), (180, 131, 181, 132), (58, 134, 59, 133), (213, 136, 214, 137), (17, 132, 18, 133), (127, 222, 128, 223), (129, 47, 130, 46), (125, 106, 126, 107), (128, 191, 129, 192), (123, 30, 124, 31), (124, 254, 125, 253), (194, 255, 195, 256), (108, 251, 109, 252), (28, 104, 29, 103), (27, 217, 28, 216), (24, 259, 25, 260), (25, 52, 26, 53), (26, 186, 27, 185), (181, 99, 182, 98), (186, 218, 187, 217), (179, 262, 180, 263), (184, 53, 185, 54), (183, 23, 184, 22), (54, 21, 55, 22), (260, 23, 261, 24), (210, 16, 211, 15), (101, 21, 102, 20), (193, 126, 194, 127), (109, 122, 110, 123), (33, 120, 34, 121), (250, 122, 251, 121), (45, 119, 46, 118), (224, 119, 225, 120), (243, 279, 244, 278), (279, 249, 280, 248), (280, 111, 281, 112), (281, 43, 282, 42), (283, 228, 0, 229)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-152_filled(0,0)","[(27, 150, 28, 151), (143, 34, 144, 35), (4, 172, 5, 171), (5, 149, 6, 148), (1, 30, 2, 31), (83, 33, 84, 32), (78, 149, 79, 150), (57, 85, 58, 84), (56, 34, 57, 33), (55, 144, 56, 145), (54, 167, 55, 168), (135, 44, 136, 45), (119, 1, 120, 0), (122, 170, 123, 169), (120, 31, 121, 32), (123, 147, 124, 146), (38, 139, 39, 140), (94, 109, 95, 110), (46, 107, 47, 108), (131, 109, 132, 108), (185, 107, 186, 106), (194, 162, 195, 161), (87, 160, 88, 161), (39, 158, 40, 159), (138, 158, 139, 157), (2, 81, 3, 82), (121, 82, 122, 83), (75, 180, 76, 181), (7, 179, 8, 178), (8, 53, 9, 54), (3, 127, 4, 126), (105, 156, 106, 157), (104, 22, 105, 21), (93, 188, 94, 189), (45, 186, 46, 187), (132, 188, 133, 187), (28, 173, 29, 174), (26, 78, 27, 77), (22, 102, 23, 101), (29, 128, 30, 129), (23, 53, 24, 52), (24, 179, 25, 180), (140, 19, 141, 20), (37, 21, 38, 20), (88, 18, 89, 17), (193, 16, 194, 17), (154, 184, 155, 183), (155, 48, 156, 49), (147, 125, 148, 124), (152, 97, 153, 98), (153, 70, 154, 71), (145, 169, 146, 168), (137, 62, 138, 63), (192, 59, 193, 60), (40, 62, 41, 61), (89, 61, 90, 60), (58, 197, 59, 0), (175, 76, 176, 77), (184, 47, 185, 48), (170, 126, 171, 125), (177, 7, 178, 6), (176, 25, 177, 26), (174, 152, 175, 151), (91, 116, 92, 117), (42, 115, 43, 116), (190, 118, 191, 117), (134, 114, 135, 113), (67, 118, 68, 119), (65, 91, 66, 90), (64, 42, 65, 41), (66, 191, 67, 192), (63, 136, 64, 137), (79, 172, 80, 173), (80, 127, 81, 128), (74, 52, 75, 51), (95, 69, 96, 68), (112, 134, 113, 133), (110, 190, 111, 189), (114, 43, 115, 44), (111, 92, 112, 93), (71, 99, 72, 98), (9, 102, 10, 103), (165, 143, 166, 142), (166, 35, 167, 36), (164, 85, 165, 86), (163, 197, 164, 196), (159, 18, 160, 19), (103, 10, 104, 11), (15, 162, 16, 163), (14, 195, 15, 196), (13, 87, 14, 86), (11, 37, 12, 36), (12, 141, 13, 142), (130, 69, 131, 70), (129, 96, 130, 97), (49, 101, 50, 100), (50, 74, 51, 73), (181, 72, 182, 73), (182, 99, 183, 100)]",friend,"[(3, 1, 4, 0), (1, 7, 2, 6), (7, 3, 8, 2), (13, 4, 14, 5), (5, 14, 6, 15), (8, 16, 9, 15), (28, 9, 29, 10), (10, 27, 11, 28), (20, 11, 21, 12), (12, 19, 13, 20), (23, 16, 24, 17), (17, 31, 18, 30), (18, 25, 19, 26), (26, 21, 27, 22), (29, 23, 30, 22), (24, 0, 25, 31)]"
"unnamed link-11_filled(0,0)","[(64, 27, 65, 28), (32, 19, 33, 20), (47, 21, 48, 20), (22, 37, 23, 38), (54, 24, 55, 23), (36, 45, 37, 46), (31, 73, 32, 72), (0, 34, 1, 33), (57, 39, 58, 38), (69, 41, 70, 40), (48, 71, 49, 72), (1, 46, 2, 47), (59, 70, 60, 71), (6, 68, 7, 67), (50, 61, 51, 62), (43, 30, 44, 31), (41, 61, 42, 60), (29, 53, 30, 52), (62, 51, 63, 52), (42, 50, 43, 49), (25, 66, 26, 67), (17, 34, 18, 35), (44, 15, 45, 16), (55, 9, 56, 8), (65, 11, 66, 10), (26, 11, 27, 12), (9, 24, 10, 25), (7, 57, 8, 56), (39, 5, 40, 4), (58, 4, 59, 3), (21, 2, 22, 3), (68, 6, 69, 5), (13, 28, 14, 29), (14, 54, 15, 53), (12, 64, 13, 63), (35, 16, 36, 17), (73, 18, 0, 19)]",friend,"[(15, 1, 16, 0), (1, 24, 2, 25), (27, 2, 28, 3), (3, 28, 4, 29), (4, 14, 5, 13), (12, 6, 13, 5), (29, 6, 30, 7), (7, 21, 8, 20), (8, 33, 9, 0), (32, 9, 33, 10), (21, 11, 22, 10), (11, 30, 12, 31), (23, 14, 24, 15), (16, 19, 17, 20), (26, 18, 27, 17), (18, 26, 19, 25), (31, 23, 32, 22)]"
"unnamed link-12_filled(0,0)","[(54, 81, 55, 82), (52, 83, 53, 0), (71, 46, 72, 47), (66, 40, 67, 39), (61, 28, 62, 29), (67, 10, 68, 11), (26, 59, 27, 60), (31, 58, 32, 59), (41, 32, 42, 33), (29, 21, 30, 20), (35, 81, 36, 80), (24, 76, 25, 75), (0, 49, 1, 50), (14, 7, 15, 8), (47, 7, 48, 6), (63, 9, 64, 8), (37, 50, 38, 51), (40, 9, 41, 10), (51, 36, 52, 37), (25, 31, 26, 30), (5, 49, 6, 48), (4, 13, 5, 14), (3, 65, 4, 64), (42, 58, 43, 57), (43, 76, 44, 77), (45, 22, 46, 23), (23, 44, 24, 45), (77, 56, 78, 57), (72, 16, 73, 15), (79, 35, 80, 34), (11, 38, 12, 39), (12, 1, 13, 2), (65, 3, 66, 2), (16, 74, 17, 73), (17, 62, 18, 63), (18, 28, 19, 27), (82, 53, 83, 54), (60, 19, 61, 20), (74, 22, 75, 21), (55, 70, 56, 71), (78, 70, 79, 69), (33, 69, 34, 68)]",friend,"[(15, 1, 16, 0), (1, 24, 2, 25), (27, 2, 28, 3), (3, 28, 4, 29), (4, 14, 5, 13), (12, 6, 13, 5), (29, 6, 30, 7), (7, 21, 8, 20), (8, 33, 9, 0), (32, 9, 33, 10), (21, 11, 22, 10), (11, 30, 12, 31), (23, 14, 24, 15), (16, 19, 17, 20), (26, 18, 27, 17), (18, 26, 19, 25), (31, 23, 32, 22)]"
"unnamed link-22_filled(0,0)","[(115, 130, 116, 131), (72, 132, 73, 131), (57, 135, 58, 134), (39, 133, 40, 132), (6, 135, 7, 136), (22, 133, 23, 134), (104, 123, 105, 124), (76, 111, 77, 112), (117, 54, 118, 55), (53, 118, 54, 119), (42, 113, 43, 114), (116, 26, 117, 25), (12, 122, 13, 121), (108, 79, 109, 80), (96, 110, 97, 109), (28, 106, 29, 105), (102, 66, 103, 65), (103, 14, 104, 15), (94, 77, 95, 78), (98, 2, 99, 1), (27, 82, 28, 83), (70, 56, 71, 55), (52, 70, 53, 69), (40, 74, 41, 73), (71, 24, 72, 25), (142, 81, 143, 82), (37, 57, 38, 56), (4, 61, 5, 62), (58, 21, 59, 22), (51, 8, 52, 9), (38, 23, 39, 24), (26, 142, 27, 141), (3, 19, 4, 18), (75, 90, 76, 91), (63, 101, 64, 100), (60, 48, 61, 47), (62, 87, 63, 88), (50, 36, 51, 35), (64, 32, 65, 31), (15, 30, 16, 31), (124, 29, 125, 30), (86, 33, 87, 34), (101, 33, 102, 32), (137, 35, 138, 34), (41, 92, 42, 93), (74, 46, 75, 45), (20, 59, 21, 60), (19, 46, 20, 47), (17, 89, 18, 88), (16, 99, 17, 100), (95, 128, 96, 129), (129, 79, 130, 78), (127, 110, 128, 111), (125, 0, 126, 1), (68, 9, 69, 10), (120, 12, 121, 11), (36, 7, 37, 8), (126, 97, 127, 98), (140, 119, 141, 120), (139, 10, 140, 11), (138, 68, 139, 67), (136, 50, 137, 49), (80, 107, 81, 108), (143, 107, 0, 106), (5, 48, 6, 49), (2, 90, 3, 89), (91, 44, 92, 45), (85, 66, 86, 67), (84, 14, 85, 13), (83, 123, 84, 122), (112, 43, 113, 44), (114, 94, 115, 93)]",friend,"[(15, 1, 16, 0), (1, 24, 2, 25), (27, 2, 28, 3), (3, 28, 4, 29), (4, 14, 5, 13), (12, 6, 13, 5), (29, 6, 30, 7), (7, 21, 8, 20), (8, 33, 9, 0), (32, 9, 33, 10), (21, 11, 22, 10), (11, 30, 12, 31), (23, 14, 24, 15), (16, 19, 17, 20), (26, 18, 27, 17), (18, 26, 19, 25), (31, 23, 32, 22)]"
"unnamed link-51_filled(0,0)","[(77, 18, 78, 19), (76, 3, 77, 4), (75, 85, 76, 84), (59, 51, 60, 50), (41, 56, 42, 57), (64, 37, 65, 38), (65, 8, 66, 9), (60, 89, 61, 90), (49, 59, 50, 58), (14, 55, 15, 56), (90, 57, 91, 58), (42, 0, 43, 91), (36, 8, 37, 7), (24, 16, 25, 15), (25, 1, 26, 0), (26, 85, 27, 86), (79, 69, 80, 68), (34, 69, 35, 70), (6, 71, 7, 72), (21, 70, 22, 71), (20, 81, 21, 82), (16, 2, 17, 1), (51, 88, 52, 89), (45, 75, 46, 74), (44, 27, 45, 28), (33, 80, 34, 81), (67, 79, 68, 78), (5, 82, 6, 83), (86, 44, 87, 43), (4, 32, 5, 31), (73, 28, 74, 29), (83, 30, 84, 31), (19, 33, 20, 32), (54, 39, 55, 40), (52, 62, 53, 61), (10, 63, 11, 64), (9, 39, 10, 38), (53, 12, 54, 13), (40, 14, 41, 13), (62, 11, 63, 12), (72, 48, 73, 47), (87, 48, 88, 49), (29, 46, 30, 47), (66, 23, 67, 24), (2, 18, 3, 17), (35, 23, 36, 22)]",friend,"[(15, 1, 16, 0), (1, 24, 2, 25), (27, 2, 28, 3), (3, 28, 4, 29), (4, 14, 5, 13), (12, 6, 13, 5), (29, 6, 30, 7), (7, 21, 8, 20), (8, 33, 9, 0), (32, 9, 33, 10), (21, 11, 22, 10), (11, 30, 12, 31), (23, 14, 24, 15), (16, 19, 17, 20), (26, 18, 27, 17), (18, 26, 19, 25), (31, 23, 32, 22)]"
"unnamed link-3_filled(0,0)","[(22, 9, 23, 10), (42, 7, 43, 8), (51, 7, 52, 6), (23, 44, 24, 45), (47, 26, 48, 27), (29, 0, 30, 1), (41, 52, 42, 53), (49, 5, 50, 4), (34, 55, 35, 0), (48, 39, 49, 40), (36, 45, 37, 46), (11, 33, 12, 32), (5, 51, 6, 50), (35, 31, 36, 30), (2, 27, 3, 28), (54, 33, 55, 34), (8, 14, 9, 13), (43, 15, 44, 14), (18, 2, 19, 1), (19, 28, 20, 29), (17, 47, 18, 46), (12, 21, 13, 22), (53, 21, 54, 20), (24, 15, 25, 16), (25, 39, 26, 38), (3, 40, 4, 41), (31, 11, 32, 10), (37, 16, 38, 17)]",friend,"[(31, 1, 32, 0), (1, 31, 2, 30), (2, 11, 3, 12), (10, 3, 11, 4), (35, 4, 0, 5), (5, 34, 6, 35), (6, 18, 7, 17), (7, 24, 8, 25), (25, 8, 26, 9), (16, 10, 17, 9), (12, 29, 13, 30), (20, 13, 21, 14), (14, 28, 15, 27), (22, 16, 23, 15), (18, 34, 19, 33), (32, 20, 33, 19), (28, 21, 29, 22), (23, 26, 24, 27)]"
"unnamed link-10_filled(0,0)","[(166, 109, 167, 110), (167, 31, 168, 30), (143, 162, 144, 163), (155, 115, 156, 114), (90, 162, 91, 161), (156, 55, 157, 56), (152, 27, 153, 28), (147, 122, 148, 123), (146, 18, 147, 17), (145, 73, 146, 72), (120, 19, 121, 20), (86, 124, 87, 123), (79, 112, 80, 113), (66, 108, 67, 107), (115, 54, 116, 55), (23, 118, 24, 119), (88, 71, 89, 72), (87, 16, 88, 17), (81, 29, 82, 28), (77, 57, 78, 56), (67, 32, 68, 33), (34, 63, 35, 64), (22, 52, 23, 51), (76, 158, 77, 157), (130, 86, 131, 85), (126, 34, 127, 33), (131, 102, 132, 103), (158, 92, 159, 91), (26, 97, 27, 98), (75, 92, 76, 93), (18, 121, 19, 122), (11, 111, 12, 110), (13, 69, 14, 68), (12, 165, 13, 166), (8, 83, 9, 84), (10, 29, 11, 30), (36, 130, 37, 129), (37, 104, 38, 105), (39, 83, 40, 82), (113, 140, 114, 141), (101, 132, 102, 133), (78, 142, 79, 141), (24, 136, 25, 135), (153, 138, 154, 139), (61, 124, 62, 125), (60, 16, 61, 15), (59, 71, 60, 70), (58, 163, 59, 164), (57, 143, 58, 142), (0, 139, 1, 140), (175, 165, 176, 164), (174, 69, 175, 70), (173, 14, 174, 15), (172, 126, 173, 125), (38, 9, 39, 10), (154, 2, 155, 1), (25, 4, 26, 5), (80, 177, 81, 0), (98, 6, 99, 5), (111, 177, 112, 176), (62, 171, 63, 172), (137, 2, 138, 3), (73, 47, 74, 46), (160, 47, 161, 48), (119, 44, 120, 45), (20, 46, 21, 45), (100, 41, 101, 42), (133, 43, 134, 42), (7, 40, 8, 41), (108, 31, 109, 32), (103, 84, 104, 85), (43, 148, 44, 149), (6, 152, 7, 151), (134, 149, 135, 150), (99, 151, 100, 150), (89, 144, 90, 145), (50, 22, 51, 21), (53, 116, 54, 117), (48, 159, 49, 160), (49, 75, 50, 74), (117, 95, 118, 94), (3, 97, 4, 96), (136, 95, 137, 96), (52, 93, 53, 94), (127, 64, 128, 65), (106, 66, 107, 65), (35, 171, 36, 170), (105, 168, 106, 169), (128, 170, 129, 169)]",friend,"[(31, 1, 32, 0), (1, 31, 2, 30), (2, 11, 3, 12), (10, 3, 11, 4), (35, 4, 0, 5), (5, 34, 6, 35), (6, 18, 7, 17), (7, 24, 8, 25), (25, 8, 26, 9), (16, 10, 17, 9), (12, 29, 13, 30), (20, 13, 21, 14), (14, 28, 15, 27), (22, 16, 23, 15), (18, 34, 19, 33), (32, 20, 33, 19), (28, 21, 29, 22), (23, 26, 24, 27)]"
"unnamed link-21_filled(0,0)","[(50, 26, 51, 25), (64, 28, 65, 27), (84, 34, 85, 33), (92, 29, 93, 30), (15, 28, 16, 29), (73, 36, 74, 37), (6, 38, 7, 37), (39, 110, 40, 111), (41, 56, 42, 57), (48, 76, 49, 75), (47, 4, 48, 5), (54, 106, 55, 105), (108, 56, 109, 55), (62, 78, 63, 77), (63, 2, 64, 3), (68, 104, 69, 103), (3, 76, 4, 77), (82, 117, 83, 118), (95, 78, 96, 79), (72, 114, 73, 113), (18, 79, 19, 80), (89, 106, 90, 107), (16, 94, 17, 93), (94, 2, 95, 1), (11, 104, 12, 105), (7, 112, 8, 113), (17, 1, 18, 0), (83, 61, 84, 60), (81, 96, 82, 97), (80, 19, 81, 20), (107, 88, 108, 89), (42, 88, 43, 87), (57, 87, 58, 86), (32, 60, 33, 59), (31, 98, 32, 99), (30, 21, 31, 22), (109, 10, 110, 11), (40, 10, 41, 9), (53, 13, 54, 12), (74, 5, 75, 6), (115, 34, 116, 35), (119, 21, 0, 20), (118, 98, 119, 97), (116, 61, 117, 62), (49, 66, 50, 67), (8, 71, 9, 72), (38, 69, 39, 70), (111, 71, 112, 70), (24, 52, 25, 51), (26, 66, 27, 65), (23, 14, 24, 15), (22, 91, 23, 92), (35, 47, 36, 46), (114, 45, 115, 46), (58, 43, 59, 44), (85, 45, 86, 44), (101, 53, 102, 52), (102, 68, 103, 67), (100, 13, 101, 14), (99, 90, 100, 91)]",friend,"[(31, 1, 32, 0), (1, 31, 2, 30), (2, 11, 3, 12), (10, 3, 11, 4), (35, 4, 0, 5), (5, 34, 6, 35), (6, 18, 7, 17), (7, 24, 8, 25), (25, 8, 26, 9), (16, 10, 17, 9), (12, 29, 13, 30), (20, 13, 21, 14), (14, 28, 15, 27), (22, 16, 23, 15), (18, 34, 19, 33), (32, 20, 33, 19), (28, 21, 29, 22), (23, 26, 24, 27)]"
"unnamed link-103_filled(0,0)","[(150, 177, 151, 178), (72, 176, 73, 175), (151, 47, 152, 46), (69, 154, 70, 155), (149, 76, 150, 77), (73, 48, 74, 49), (176, 47, 177, 48), (170, 34, 171, 33), (52, 27, 53, 28), (65, 33, 66, 32), (146, 122, 147, 121), (74, 125, 75, 126), (144, 180, 145, 179), (81, 182, 82, 183), (119, 181, 120, 180), (128, 202, 129, 201), (130, 59, 131, 60), (129, 165, 130, 164), (131, 24, 132, 25), (55, 93, 56, 92), (57, 132, 58, 133), (20, 90, 21, 89), (21, 134, 22, 135), (29, 194, 30, 195), (61, 198, 62, 199), (104, 200, 105, 199), (105, 60, 106, 61), (106, 25, 107, 26), (103, 163, 104, 162), (19, 110, 20, 111), (56, 107, 57, 108), (7, 152, 8, 153), (5, 35, 6, 34), (8, 72, 9, 71), (6, 189, 7, 190), (197, 62, 198, 63), (193, 30, 194, 31), (195, 161, 196, 160), (66, 157, 67, 158), (58, 24, 59, 23), (10, 49, 11, 50), (26, 64, 27, 63), (28, 159, 29, 160), (9, 175, 10, 174), (187, 115, 188, 114), (185, 139, 186, 138), (183, 84, 184, 85), (184, 206, 185, 205), (158, 31, 159, 32), (113, 0, 114, 1), (18, 4, 19, 3), (186, 221, 187, 0), (139, 220, 140, 221), (173, 71, 174, 70), (53, 64, 54, 65), (156, 67, 157, 68), (50, 162, 51, 161), (172, 153, 173, 154), (38, 207, 39, 208), (40, 84, 41, 83), (39, 219, 40, 218), (37, 140, 38, 141), (36, 115, 37, 116), (111, 16, 112, 17), (2, 18, 3, 17), (136, 15, 137, 16), (87, 15, 88, 14), (202, 13, 203, 14), (127, 13, 128, 12), (167, 109, 168, 108), (166, 134, 167, 133), (168, 91, 169, 92), (163, 201, 164, 200), (165, 22, 166, 23), (11, 102, 12, 103), (126, 101, 127, 102), (203, 101, 204, 100), (86, 99, 87, 100), (137, 99, 138, 98), (1, 96, 2, 97), (112, 98, 113, 97), (90, 110, 91, 109), (95, 4, 96, 5), (88, 136, 89, 135), (94, 169, 95, 170), (93, 55, 94, 54), (68, 191, 69, 192), (35, 188, 36, 189), (155, 193, 156, 192), (51, 197, 52, 196), (171, 190, 172, 191), (178, 211, 179, 212), (213, 148, 214, 149), (212, 78, 213, 77), (214, 123, 215, 124), (216, 181, 217, 182), (124, 75, 125, 76), (120, 146, 121, 145), (209, 117, 210, 116), (208, 142, 209, 141), (206, 219, 207, 220), (204, 85, 205, 86), (118, 43, 119, 44), (143, 44, 144, 45), (217, 43, 218, 42), (82, 42, 83, 41), (80, 216, 81, 215), (78, 147, 79, 148), (79, 122, 80, 123), (142, 118, 143, 117), (45, 211, 46, 210)]",friend,"[(31, 1, 32, 0), (1, 31, 2, 30), (2, 11, 3, 12), (10, 3, 11, 4), (35, 4, 0, 5), (5, 34, 6, 35), (6, 18, 7, 17), (7, 24, 8, 25), (25, 8, 26, 9), (16, 10, 17, 9), (12, 29, 13, 30), (20, 13, 21, 14), (14, 28, 15, 27), (22, 16, 23, 15), (18, 34, 19, 33), (32, 20, 33, 19), (28, 21, 29, 22), (23, 26, 24, 27)]"


==> data/concordance_friend_data_F2-F6/F6.csv <==
"unnamed link-0_filled(1,0)","[(268, 152, 269, 151), (271, 134, 272, 135), (273, 17, 274, 16), (261, 245, 262, 244), (243, 261, 244, 260), (183, 258, 184, 259), (104, 258, 105, 257), (44, 259, 45, 260), (247, 241, 248, 240), (144, 240, 145, 239), (234, 75, 235, 76), (225, 154, 226, 155), (224, 134, 225, 133), (223, 18, 224, 19), (14, 154, 15, 153), (169, 112, 170, 113), (132, 156, 133, 155), (157, 131, 158, 130), (136, 18, 137, 17), (0, 242, 1, 241), (213, 242, 214, 243), (123, 67, 124, 66), (41, 142, 42, 143), (182, 139, 183, 140), (106, 138, 107, 137), (43, 278, 44, 279), (180, 275, 181, 276), (107, 275, 108, 274), (135, 272, 136, 273), (269, 109, 270, 108), (267, 178, 268, 179), (265, 40, 266, 41), (262, 280, 263, 279), (264, 144, 265, 143), (210, 8, 211, 7), (78, 9, 79, 10), (231, 146, 232, 147), (218, 142, 219, 141), (277, 140, 278, 141), (152, 110, 153, 109), (150, 179, 151, 180), (147, 38, 148, 39), (149, 267, 150, 266), (122, 83, 123, 84), (256, 104, 257, 103), (255, 184, 256, 185), (254, 45, 255, 46), (251, 237, 252, 236), (252, 1, 253, 2), (253, 213, 254, 212), (250, 233, 251, 234), (232, 249, 233, 250), (215, 247, 216, 246), (280, 245, 281, 246), (209, 89, 210, 88), (79, 90, 80, 91), (80, 60, 81, 59), (208, 61, 209, 62), (276, 220, 277, 219), (138, 222, 139, 221), (105, 222, 106, 223), (181, 221, 182, 220), (42, 218, 43, 217), (263, 216, 264, 217), (124, 206, 125, 205), (31, 96, 32, 97), (170, 93, 171, 94), (118, 96, 119, 95), (117, 54, 118, 55), (171, 57, 172, 56), (32, 54, 33, 53), (100, 131, 101, 132), (101, 157, 102, 156), (102, 20, 103, 19), (98, 120, 99, 119), (97, 30, 98, 31), (99, 168, 100, 169), (116, 193, 117, 194), (172, 196, 173, 195), (33, 193, 34, 192), (49, 167, 50, 166), (52, 30, 53, 29), (51, 120, 52, 121), (46, 21, 47, 22), (48, 159, 49, 160), (47, 129, 48, 128), (188, 168, 189, 167), (191, 29, 192, 28), (190, 121, 191, 122), (185, 20, 186, 21), (187, 158, 188, 159), (189, 51, 190, 50), (186, 130, 187, 129), (74, 235, 75, 236), (70, 90, 71, 89), (69, 60, 70, 61), (73, 3, 74, 2), (58, 36, 59, 35), (57, 175, 58, 174), (55, 114, 56, 115), (85, 161, 86, 160), (203, 162, 204, 163), (64, 161, 65, 162), (13, 111, 14, 110), (11, 176, 12, 177), (10, 37, 11, 38), (15, 271, 16, 270), (214, 0, 215, 281), (196, 174, 197, 173), (194, 115, 195, 116), (94, 114, 95, 113), (92, 175, 93, 176), (76, 3, 77, 4), (148, 229, 149, 230), (12, 227, 13, 228), (39, 230, 40, 231), (177, 228, 178, 229), (111, 227, 112, 226), (91, 36, 92, 37), (197, 35, 198, 34), (238, 146, 239, 145), (237, 249, 238, 248), (62, 23, 63, 24), (201, 24, 202, 25), (87, 23, 88, 22), (71, 9, 72, 8), (4, 77, 5, 78), (6, 212, 7, 211), (5, 73, 6, 72), (86, 127, 87, 128), (202, 126, 203, 125), (63, 127, 64, 126), (164, 65, 165, 66), (163, 204, 164, 205), (165, 85, 166, 84), (26, 67, 27, 68), (25, 206, 26, 207), (27, 83, 28, 82), (68, 199, 69, 200), (207, 200, 208, 201), (81, 199, 82, 198)]",friend,"[(44, 79, 45, 80), (24, 72, 25, 71), (127, 78, 128, 79), (188, 78, 189, 77), (27, 108, 28, 109), (22, 228, 23, 227), (207, 72, 208, 73), (209, 228, 210, 229), (154, 137, 155, 138), (128, 18, 129, 17), (187, 18, 188, 19), (45, 17, 46, 16), (81, 126, 82, 127), (38, 122, 39, 121), (96, 124, 97, 123), (217, 124, 218, 125), (210, 86, 211, 85), (104, 83, 105, 84), (21, 86, 22, 87), (75, 85, 76, 84), (170, 158, 171, 157), (171, 30, 172, 31), (172, 202, 173, 201), (168, 64, 169, 63), (169, 112, 170, 113), (146, 112, 147, 111), (147, 64, 148, 65), (144, 203, 145, 204), (145, 29, 146, 28), (143, 160, 144, 161), (51, 150, 52, 151), (180, 150, 181, 149), (135, 148, 136, 149), (80, 43, 81, 44), (97, 41, 98, 40), (216, 41, 217, 42), (218, 192, 219, 191), (95, 192, 96, 193), (82, 190, 83, 189), (62, 114, 63, 113), (57, 140, 58, 141), (55, 177, 56, 176), (59, 200, 60, 201), (60, 32, 61, 31), (130, 100, 131, 99), (185, 100, 186, 101), (47, 99, 48, 98), (132, 184, 133, 183), (74, 229, 75, 230), (105, 231, 106, 230), (110, 66, 111, 65), (103, 77, 104, 76), (174, 142, 175, 141), (46, 215, 47, 216), (186, 214, 187, 213), (129, 214, 130, 215), (66, 110, 67, 109), (69, 206, 70, 207), (70, 26, 71, 25), (39, 91, 40, 90), (122, 92, 123, 91), (120, 223, 121, 224), (37, 222, 38, 223), (194, 222, 195, 221), (153, 179, 154, 178), (61, 156, 62, 157), (94, 233, 95, 234), (219, 233, 220, 232), (163, 119, 164, 118), (162, 36, 163, 35), (161, 196, 162, 197), (164, 151, 165, 152), (0, 11, 1, 12), (235, 221, 0, 220), (152, 53, 153, 54), (204, 108, 205, 107), (211, 21, 212, 20), (102, 19, 103, 20), (101, 213, 102, 212), (7, 51, 8, 50), (117, 55, 118, 54), (224, 49, 225, 50), (89, 49, 90, 48), (5, 135, 6, 134), (115, 139, 116, 138), (226, 133, 227, 134), (88, 132, 89, 131), (12, 231, 13, 232), (13, 190, 14, 191), (15, 43, 16, 42), (14, 126, 15, 125), (225, 183, 226, 182), (87, 184, 88, 185), (116, 177, 117, 178), (6, 181, 7, 182), (195, 10, 196, 11), (197, 142, 198, 143), (199, 58, 200, 59), (198, 174, 199, 173), (205, 68, 206, 69), (179, 166, 180, 167), (52, 166, 53, 165), (136, 168, 137, 167), (26, 68, 27, 67), (34, 175, 35, 176), (33, 57, 34, 56), (32, 140, 33, 139), (36, 10, 37, 9), (119, 9, 120, 8), (23, 4, 24, 5), (106, 1, 107, 2), (73, 3, 74, 2), (208, 4, 209, 3), (155, 114, 156, 115), (158, 29, 159, 30), (159, 203, 160, 202), (234, 93, 237, 94), (193, 92, 243, 93), (235, 246, 242, 247), (247, 242, 248, 241), (237, 245, 238, 246), (245, 239, 244, 238), (241, 248, 240, 249), (239, 250, 240, 244), (194, 249, 250, 243)]"
"unnamed link-0_filled(1,0)","[(179, 51, 180, 50), (174, 118, 175, 117), (55, 123, 56, 122), (37, 81, 38, 80), (133, 25, 134, 24), (132, 93, 133, 94), (134, 153, 135, 154), (45, 95, 46, 94), (43, 155, 44, 154), (44, 23, 45, 24), (58, 119, 59, 120), (96, 131, 97, 132), (156, 129, 157, 130), (21, 131, 22, 130), (97, 70, 98, 71), (157, 68, 158, 69), (118, 57, 119, 58), (180, 127, 181, 128), (110, 78, 111, 77), (112, 41, 113, 42), (109, 168, 110, 169), (89, 18, 90, 19), (149, 16, 150, 17), (28, 18, 29, 17), (138, 170, 139, 169), (140, 108, 141, 107), (135, 74, 136, 75), (78, 168, 79, 167), (79, 107, 80, 106), (22, 47, 23, 48), (155, 49, 156, 48), (95, 47, 96, 46), (5, 43, 6, 42), (6, 75, 7, 76), (2, 0, 3, 181), (4, 49, 5, 50), (39, 166, 40, 167), (164, 35, 165, 36), (165, 83, 166, 82), (163, 143, 164, 142), (38, 105, 39, 106), (108, 140, 109, 139), (7, 136, 8, 137), (0, 67, 1, 68), (103, 36, 104, 37), (104, 82, 105, 81), (102, 142, 103, 141), (14, 143, 15, 144), (12, 83, 13, 84), (13, 35, 14, 34), (123, 57, 124, 56), (172, 16, 173, 15), (76, 9, 77, 10), (137, 8, 138, 9), (111, 11, 112, 10), (40, 12, 41, 11), (20, 70, 21, 69), (171, 162, 172, 163), (27, 160, 28, 161), (150, 162, 151, 161), (90, 160, 91, 159), (72, 26, 73, 25), (73, 152, 74, 153), (71, 92, 72, 93), (170, 101, 171, 102), (26, 99, 27, 100), (151, 101, 152, 100), (91, 99, 92, 98), (121, 55, 122, 54), (120, 59, 121, 60), (3, 129, 4, 128), (66, 1, 67, 2), (125, 30, 126, 31), (126, 88, 127, 87), (124, 148, 125, 147), (60, 176, 61, 175), (177, 32, 178, 33), (178, 86, 179, 85), (176, 146, 177, 145), (51, 86, 52, 87), (53, 146, 54, 147), (52, 32, 53, 31), (84, 114, 85, 113), (19, 159, 20, 158), (33, 114, 34, 115), (144, 116, 145, 115), (88, 65, 89, 66), (29, 65, 30, 64), (148, 63, 149, 64), (173, 63, 174, 62), (116, 62, 117, 61)]",friend,"[(351, 444, 352, 445), (284, 444, 285, 443), (251, 438, 252, 439), (170, 446, 171, 445), (141, 446, 142, 447), (120, 430, 121, 429), (52, 449, 53, 450), (495, 430, 0, 431), (428, 487, 429, 488), (474, 448, 475, 447), (426, 128, 427, 127), (110, 421, 111, 422), (407, 208, 408, 209), (408, 154, 409, 153), (397, 126, 398, 127), (399, 237, 400, 236), (395, 33, 396, 32), (33, 395, 34, 394), (348, 380, 349, 379), (287, 380, 288, 381), (139, 379, 140, 378), (125, 392, 126, 393), (490, 394, 491, 393), (396, 490, 397, 489), (475, 376, 476, 377), (158, 367, 159, 368), (352, 257, 353, 258), (350, 172, 351, 171), (349, 48, 350, 49), (283, 257, 284, 256), (285, 172, 286, 173), (286, 48, 287, 47), (268, 61, 269, 62), (55, 262, 56, 263), (249, 179, 250, 178), (143, 258, 144, 259), (122, 244, 123, 243), (492, 241, 493, 242), (240, 491, 241, 492), (472, 260, 473, 259), (239, 125, 240, 124), (228, 210, 229, 209), (227, 152, 228, 153), (21, 213, 22, 212), (195, 23, 196, 22), (188, 129, 189, 130), (113, 193, 114, 192), (142, 170, 143, 169), (119, 186, 120, 187), (0, 186, 1, 185), (187, 487, 188, 486), (473, 168, 474, 169), (160, 60, 161, 59), (54, 166, 55, 165), (20, 149, 21, 150), (140, 49, 141, 50), (29, 129, 30, 128), (123, 37, 124, 36), (121, 495, 122, 494), (112, 25, 113, 26), (493, 34, 494, 35), (31, 488, 32, 489), (476, 52, 477, 51), (167, 480, 168, 481), (164, 138, 165, 137), (162, 346, 163, 345), (161, 290, 162, 291), (159, 84, 160, 85), (157, 18, 158, 19), (156, 200, 157, 199), (155, 226, 156, 227), (154, 410, 155, 409), (272, 411, 273, 412), (271, 225, 272, 224), (270, 201, 271, 202), (267, 83, 268, 82), (266, 290, 267, 289), (265, 346, 266, 347), (263, 136, 264, 137), (260, 482, 261, 481), (65, 412, 66, 413), (63, 223, 64, 222), (64, 203, 65, 204), (60, 84, 61, 83), (58, 292, 59, 291), (57, 344, 58, 345), (56, 135, 57, 136), (53, 479, 54, 478), (482, 472, 483, 471), (133, 470, 134, 471), (342, 469, 343, 470), (293, 469, 294, 468), (86, 468, 87, 467), (19, 467, 20, 466), (229, 463, 230, 462), (406, 461, 407, 462), (465, 151, 466, 150), (87, 148, 88, 149), (294, 147, 295, 148), (341, 147, 342, 146), (132, 146, 133, 145), (483, 144, 484, 145), (441, 75, 442, 74), (174, 73, 175, 74), (254, 76, 255, 75), (44, 72, 45, 71), (383, 70, 384, 71), (11, 73, 12, 72), (413, 66, 414, 67), (314, 193, 315, 194), (315, 25, 316, 24), (318, 420, 319, 419), (382, 14, 383, 13), (45, 12, 46, 13), (244, 3, 245, 4), (184, 2, 185, 1), (431, 2, 432, 3), (374, 479, 375, 480), (371, 135, 372, 134), (370, 344, 371, 343), (369, 292, 370, 293), (368, 85, 369, 86), (366, 17, 367, 18), (365, 201, 366, 200), (364, 225, 365, 226), (363, 411, 364, 410), (206, 415, 207, 416), (202, 224, 203, 223), (204, 67, 205, 68), (205, 274, 206, 275), (221, 69, 222, 68), (217, 419, 218, 418), (213, 194, 214, 195), (214, 24, 215, 23), (80, 381, 81, 382), (79, 47, 80, 46), (76, 256, 77, 255), (78, 173, 79, 174), (77, 443, 78, 442), (377, 51, 378, 50), (375, 449, 376, 448), (373, 166, 374, 167), (372, 262, 373, 261), (463, 210, 464, 211), (458, 220, 459, 219), (459, 416, 460, 417), (456, 69, 457, 70), (455, 15, 456, 14), (454, 82, 455, 81), (453, 289, 454, 288), (452, 347, 453, 348), (451, 138, 452, 139), (450, 478, 451, 477), (207, 363, 208, 362), (218, 359, 219, 360), (417, 361, 418, 360), (460, 362, 461, 361), (9, 356, 10, 357), (385, 359, 386, 358), (42, 357, 43, 358), (252, 353, 253, 354), (176, 356, 177, 355), (439, 354, 440, 355), (242, 35, 243, 36), (238, 392, 239, 391), (425, 337, 426, 336), (189, 338, 190, 339), (28, 338, 29, 337), (237, 335, 238, 334), (398, 335, 399, 336), (104, 324, 105, 323), (100, 435, 101, 436), (99, 181, 100, 180), (98, 247, 99, 248), (96, 39, 97, 40), (95, 389, 96, 388), (97, 6, 98, 7), (88, 313, 89, 314), (295, 312, 296, 313), (340, 312, 341, 311), (131, 311, 132, 310), (484, 309, 485, 310), (163, 265, 164, 264), (8, 105, 9, 106), (387, 109, 388, 108), (40, 107, 41, 108), (248, 103, 249, 104), (179, 103, 180, 102), (436, 101, 437, 102), (321, 107, 322, 106), (427, 30, 428, 31), (433, 183, 434, 182), (437, 327, 438, 326), (177, 324, 178, 325), (250, 326, 251, 325), (41, 321, 42, 320), (386, 319, 387, 320), (7, 323, 8, 322), (216, 405, 217, 406), (420, 404, 421, 403), (317, 404, 318, 405), (109, 403, 110, 402), (400, 302, 401, 301), (235, 300, 236, 301), (27, 298, 28, 299), (190, 298, 191, 297), (424, 299, 425, 300), (401, 95, 402, 94), (234, 93, 235, 94), (26, 91, 27, 92), (191, 91, 192, 90), (423, 92, 424, 93), (485, 119, 486, 118), (130, 117, 131, 118), (339, 116, 340, 117), (296, 116, 297, 115), (89, 115, 90, 114), (111, 232, 112, 233), (316, 232, 317, 231), (422, 233, 423, 234), (215, 231, 216, 230), (198, 152, 199, 151), (197, 464, 198, 465), (196, 211, 197, 212), (303, 391, 304, 390), (305, 4, 306, 5), (304, 37, 305, 38), (306, 245, 307, 246), (308, 184, 309, 183), (302, 334, 303, 333), (307, 432, 308, 433), (440, 282, 441, 281), (175, 280, 176, 281), (253, 283, 254, 282), (43, 279, 44, 278), (10, 280, 11, 279), (384, 277, 385, 278), (220, 276, 221, 275), (414, 273, 415, 274), (457, 276, 458, 277), (327, 435, 328, 434), (330, 6, 331, 5), (328, 181, 329, 182), (329, 247, 330, 246), (331, 39, 332, 38), (332, 389, 333, 390), (269, 17, 497, 16), (62, 16, 503, 15), (497, 506, 502, 507), (507, 502, 508, 501), (270, 505, 498, 506), (505, 499, 504, 498), (499, 63, 500, 504), (501, 508, 500, 503)]"
"unnamed link-0_filled(1,0)","[(317, 147, 318, 146), (172, 243, 173, 244), (23, 246, 24, 247), (90, 33, 91, 34), (30, 472, 31, 471), (499, 150, 500, 151), (229, 148, 230, 149), (40, 150, 41, 149), (84, 147, 85, 148), (185, 145, 186, 144), (225, 322, 226, 323), (44, 324, 45, 323), (82, 319, 83, 320), (186, 316, 187, 315), (96, 242, 97, 241), (182, 435, 183, 436), (86, 434, 87, 433), (37, 432, 38, 433), (231, 431, 232, 430), (500, 430, 501, 429), (481, 25, 482, 24), (485, 167, 486, 166), (480, 245, 481, 246), (478, 97, 479, 98), (156, 134, 157, 133), (212, 174, 213, 173), (209, 240, 210, 241), (210, 95, 211, 96), (188, 125, 189, 126), (81, 125, 82, 124), (41, 120, 42, 121), (227, 123, 228, 122), (498, 120, 499, 119), (427, 117, 428, 116), (131, 425, 132, 424), (132, 496, 133, 495), (129, 227, 130, 226), (127, 81, 128, 80), (126, 189, 127, 190), (311, 191, 312, 190), (310, 79, 311, 80), (309, 224, 310, 225), (305, 494, 306, 495), (308, 421, 309, 422), (48, 287, 49, 288), (221, 289, 222, 288), (489, 285, 490, 284), (376, 61, 377, 62), (293, 314, 294, 315), (503, 300, 504, 301), (234, 299, 235, 300), (35, 299, 36, 298), (88, 297, 89, 298), (437, 296, 438, 297), (441, 505, 442, 504), (440, 236, 441, 235), (439, 34, 440, 35), (438, 90, 439, 89), (436, 181, 437, 182), (428, 153, 429, 154), (423, 324, 424, 325), (145, 317, 146, 316), (141, 434, 142, 435), (142, 184, 143, 183), (140, 87, 141, 88), (139, 37, 140, 36), (138, 233, 139, 234), (137, 502, 138, 503), (418, 78, 419, 77), (374, 208, 375, 207), (338, 200, 339, 199), (336, 71, 337, 72), (332, 52, 333, 51), (334, 217, 335, 218), (283, 489, 284, 488), (279, 217, 280, 216), (281, 52, 282, 53), (275, 196, 276, 197), (278, 335, 279, 336), (203, 95, 204, 94), (204, 240, 205, 239), (201, 176, 202, 177), (205, 477, 206, 476), (202, 29, 203, 30), (200, 340, 201, 339), (276, 74, 277, 73), (69, 340, 70, 341), (67, 29, 68, 28), (64, 479, 65, 480), (66, 211, 67, 212), (68, 176, 69, 175), (65, 242, 66, 243), (63, 98, 64, 99), (214, 341, 215, 342), (208, 477, 209, 478), (213, 27, 214, 26), (59, 101, 60, 100), (58, 248, 59, 247), (56, 169, 57, 170), (60, 21, 61, 22), (57, 483, 58, 482), (55, 343, 56, 342), (483, 344, 484, 345), (151, 118, 152, 119), (320, 123, 321, 124), (9, 302, 10, 303), (8, 136, 9, 135), (2, 121, 3, 122), (496, 5, 497, 6), (425, 4, 426, 5), (318, 0, 319, 531), (228, 1, 229, 2), (42, 4, 43, 3), (83, 0, 84, 1), (187, 531, 188, 530), (399, 446, 400, 447), (350, 446, 351, 445), (13, 444, 14, 445), (165, 448, 166, 449), (254, 448, 255, 447), (109, 443, 110, 442), (512, 444, 513, 443), (450, 397, 451, 398), (451, 353, 452, 352), (453, 515, 454, 514), (449, 164, 450, 165), (244, 171, 245, 172), (25, 171, 26, 170), (343, 168, 344, 169), (406, 168, 407, 167), (157, 304, 158, 305), (161, 516, 162, 517), (160, 459, 161, 460), (159, 260, 160, 261), (155, 7, 156, 6), (163, 397, 164, 396), (162, 353, 163, 354), (454, 11, 455, 12), (249, 20, 250, 21), (346, 19, 347, 20), (402, 18, 403, 17), (12, 513, 13, 514), (10, 457, 11, 458), (14, 349, 15, 350), (16, 402, 17, 401), (15, 252, 16, 253), (400, 253, 401, 254), (347, 251, 348, 250), (452, 258, 453, 257), (404, 103, 405, 104), (345, 103, 346, 102), (22, 99, 23, 100), (455, 111, 456, 110), (248, 102, 249, 101), (154, 115, 155, 116), (104, 403, 105, 404), (107, 349, 108, 348), (106, 252, 107, 251), (111, 457, 112, 456), (105, 18, 106, 19), (108, 512, 109, 511), (112, 302, 113, 301), (117, 152, 118, 153), (113, 136, 114, 137), (394, 329, 395, 330), (355, 329, 356, 328), (518, 328, 519, 327), (306, 326, 307, 325), (128, 321, 129, 322), (493, 326, 494, 327), (255, 398, 256, 399), (256, 352, 257, 351), (258, 516, 259, 515), (259, 459, 260, 458), (264, 7, 265, 8), (265, 115, 266, 114), (261, 158, 262, 159), (262, 304, 263, 303), (263, 134, 264, 135), (426, 498, 427, 497), (330, 487, 331, 488), (520, 491, 521, 492), (357, 492, 358, 493), (393, 491, 394, 490), (389, 50, 390, 51), (360, 50, 361, 49), (524, 48, 525, 47), (422, 45, 423, 46), (230, 39, 231, 40), (307, 47, 308, 46), (130, 43, 131, 44), (420, 224, 421, 223), (525, 222, 526, 223), (361, 220, 362, 221), (387, 219, 388, 218), (395, 462, 396, 463), (354, 462, 355, 461), (517, 461, 518, 460), (383, 366, 384, 367), (523, 359, 524, 358), (522, 391, 523, 392), (526, 419, 527, 420), (529, 313, 530, 312), (527, 78, 528, 79), (528, 192, 529, 191), (392, 521, 393, 522), (356, 520, 357, 519), (194, 291, 195, 292), (313, 292, 314, 293), (414, 290, 415, 289), (75, 291, 76, 290), (390, 286, 391, 285), (359, 286, 360, 287), (331, 282, 332, 283), (385, 73, 386, 72), (363, 74, 364, 75), (206, 374, 207, 373), (364, 196, 365, 195), (384, 197, 385, 198), (417, 192, 418, 193), (62, 375, 63, 376), (388, 412, 389, 411), (362, 413, 363, 414), (193, 416, 194, 417), (76, 416, 77, 415), (219, 413, 220, 412), (280, 410, 281, 409), (53, 408, 54, 409), (333, 410, 334, 411), (484, 406, 485, 405), (174, 28, 175, 27), (177, 471, 178, 470), (178, 368, 179, 367), (179, 382, 180, 383), (180, 296, 181, 295), (365, 275, 366, 274), (184, 271, 185, 272), (386, 277, 387, 278), (431, 269, 432, 268), (294, 274, 295, 273), (85, 271, 86, 270), (38, 269, 39, 270), (232, 268, 233, 267), (501, 267, 502, 266), (143, 272, 144, 273), (31, 369, 32, 368), (32, 381, 33, 382), (91, 381, 92, 380), (92, 369, 93, 370), (93, 472, 94, 473), (236, 380, 237, 379), (237, 370, 238, 371), (238, 473, 239, 474), (377, 511, 378, 510), (372, 509, 373, 510), (475, 508, 476, 509), (505, 379, 506, 378), (506, 371, 507, 372), (507, 474, 508, 475), (464, 407, 465, 408), (465, 55, 466, 54), (463, 486, 464, 487), (467, 70, 468, 71), (466, 215, 467, 216), (468, 338, 469, 337), (469, 199, 470, 198)]",friend,"[(236, 106, 237, 105), (373, 121, 374, 120), (191, 150, 192, 151), (151, 539, 152, 538), (160, 437, 161, 438), (187, 443, 188, 442), (181, 563, 182, 562), (189, 536, 190, 537), (190, 403, 191, 404), (214, 468, 215, 467), (225, 369, 226, 368), (375, 472, 376, 473), (404, 538, 405, 537), (413, 434, 414, 435), (553, 429, 554, 428), (438, 566, 439, 565), (221, 93, 222, 92), (210, 383, 211, 384), (215, 126, 216, 127), (475, 95, 476, 94), (598, 98, 599, 97), (372, 93, 373, 94), (410, 563, 411, 564), (157, 560, 158, 561), (118, 95, 119, 96), (138, 392, 139, 391), (396, 80, 397, 79), (395, 36, 396, 37), (394, 579, 395, 580), (401, 192, 402, 193), (402, 150, 403, 149), (227, 2, 228, 3), (367, 5, 368, 4), (116, 602, 117, 601), (557, 416, 558, 417), (158, 412, 159, 411), (582, 516, 583, 515), (201, 517, 202, 516), (392, 513, 393, 514), (455, 513, 456, 512), (139, 514, 140, 515), (228, 481, 229, 482), (176, 417, 177, 418), (447, 146, 448, 147), (451, 398, 452, 399), (449, 197, 450, 196), (452, 576, 453, 575), (453, 35, 454, 34), (450, 83, 451, 84), (444, 535, 445, 536), (156, 179, 157, 180), (409, 182, 410, 183), (561, 181, 562, 180), (577, 80, 578, 81), (573, 540, 574, 541), (570, 153, 571, 154), (569, 406, 570, 407), (567, 185, 568, 184), (566, 440, 567, 439), (418, 175, 419, 176), (85, 448, 86, 449), (82, 398, 83, 397), (86, 146, 87, 145), (84, 195, 85, 196), (81, 576, 82, 577), (580, 264, 581, 263), (200, 266, 201, 265), (393, 262, 394, 263), (454, 262, 455, 261), (141, 264, 142, 265), (362, 232, 363, 231), (360, 109, 361, 110), (363, 485, 364, 484), (133, 325, 134, 324), (460, 325, 461, 326), (386, 324, 387, 323), (208, 321, 209, 322), (589, 320, 590, 321), (91, 223, 92, 222), (89, 477, 90, 476), (87, 601, 88, 600), (90, 371, 91, 372), (88, 117, 89, 118), (349, 589, 350, 588), (76, 587, 77, 588), (39, 587, 40, 586), (350, 208, 351, 207), (75, 206, 76, 207), (40, 206, 41, 205), (267, 205, 268, 204), (266, 586, 267, 585), (268, 389, 269, 390), (41, 388, 42, 389), (74, 388, 75, 387), (352, 385, 353, 386), (519, 390, 520, 391), (518, 204, 519, 203), (517, 585, 518, 584), (354, 462, 355, 461), (72, 459, 73, 460), (271, 459, 272, 458), (44, 458, 45, 457), (521, 457, 522, 456), (520, 137, 521, 138), (43, 136, 44, 137), (270, 135, 271, 136), (73, 135, 74, 134), (353, 132, 354, 133), (174, 419, 175, 420), (522, 329, 523, 330), (45, 328, 46, 329), (272, 327, 273, 328), (71, 327, 72, 326), (351, 322, 352, 323), (63, 179, 64, 178), (59, 414, 60, 415), (304, 184, 305, 183), (305, 408, 306, 409), (119, 475, 120, 474), (96, 347, 97, 348), (534, 443, 535, 444), (533, 188, 534, 189), (532, 406, 533, 405), (531, 153, 532, 152), (530, 571, 531, 572), (550, 6, 551, 5), (548, 486, 549, 485), (546, 361, 547, 362), (545, 110, 546, 111), (544, 66, 545, 65), (542, 277, 543, 278), (541, 528, 542, 529), (341, 9, 342, 8), (340, 488, 341, 487), (337, 358, 338, 359), (338, 107, 339, 108), (334, 70, 335, 69), (332, 273, 333, 274), (331, 524, 332, 525), (32, 528, 33, 527), (29, 66, 30, 67), (27, 109, 28, 108), (28, 360, 29, 359), (25, 486, 26, 487), (24, 7, 25, 8), (339, 235, 340, 234), (26, 233, 27, 234), (547, 233, 548, 232), (173, 113, 174, 112), (169, 365, 170, 364), (167, 6, 168, 7), (171, 482, 172, 483), (172, 229, 173, 230), (301, 437, 302, 436), (60, 434, 61, 433), (114, 431, 115, 432), (366, 425, 367, 426), (226, 428, 227, 427), (421, 231, 422, 230), (422, 484, 423, 483), (426, 4, 427, 3), (424, 365, 425, 366), (420, 111, 421, 112), (423, 170, 424, 171), (549, 168, 550, 169), (223, 166, 224, 167), (603, 164, 0, 165), (370, 166, 371, 165), (115, 163, 116, 162), (58, 161, 59, 162), (306, 155, 307, 156), (142, 199, 143, 200), (144, 78, 145, 77), (140, 581, 141, 582), (143, 38, 144, 39), (303, 565, 304, 564), (61, 559, 62, 558), (113, 556, 114, 557), (369, 552, 370, 553), (1, 555, 2, 554), (224, 552, 225, 551), (198, 38, 199, 37), (202, 584, 203, 583), (197, 78, 198, 79), (295, 65, 296, 64), (286, 55, 287, 56), (319, 590, 320, 591), (318, 209, 319, 210), (317, 385, 318, 384), (315, 462, 316, 463), (316, 132, 317, 131), (599, 349, 600, 348), (220, 344, 221, 343), (374, 345, 375, 346), (473, 347, 474, 346), (121, 344, 122, 345), (23, 343, 24, 342), (578, 36, 579, 35), (122, 22, 123, 21), (471, 20, 472, 21), (376, 20, 377, 19), (219, 22, 220, 23), (596, 17, 597, 18), (440, 186, 441, 185), (432, 415, 433, 416), (124, 500, 125, 499), (468, 497, 469, 498), (379, 497, 380, 496), (217, 500, 218, 501), (594, 495, 595, 496), (33, 51, 34, 50), (330, 47, 331, 48), (57, 284, 58, 285), (572, 291, 573, 292), (193, 288, 194, 289), (148, 288, 149, 287), (400, 290, 401, 289), (446, 285, 447, 286), (159, 302, 160, 303), (559, 299, 560, 298), (435, 301, 436, 300), (412, 299, 413, 300), (177, 297, 178, 296), (539, 290, 540, 291), (62, 298, 63, 297), (335, 313, 336, 312), (30, 309, 31, 310), (355, 315, 356, 314), (67, 310, 68, 311), (294, 308, 295, 307), (543, 309, 544, 308), (13, 498, 14, 499), (16, 595, 17, 596), (11, 216, 12, 217), (15, 379, 16, 378), (14, 469, 15, 470), (12, 126, 13, 125), (445, 57, 446, 56), (399, 52, 400, 53), (147, 54, 148, 55), (194, 54, 195, 53), (574, 52, 575, 51), (292, 529, 293, 530), (46, 524, 47, 523), (293, 278, 294, 279), (42, 270, 43, 269), (31, 277, 32, 276), (501, 10, 502, 11), (506, 313, 507, 314), (502, 489, 503, 490), (508, 334, 509, 333), (504, 237, 505, 238), (505, 357, 506, 356), (503, 105, 504, 104), (507, 70, 508, 71), (509, 275, 510, 274), (511, 49, 512, 48), (510, 526, 511, 525), (18, 245, 19, 246), (218, 249, 219, 250), (123, 249, 124, 248), (377, 247, 378, 246), (470, 247, 471, 248), (597, 244, 598, 245), (250, 9, 251, 10), (251, 488, 252, 489), (256, 311, 257, 312), (252, 235, 253, 236), (255, 337, 256, 336), (253, 107, 254, 106), (254, 358, 255, 357), (257, 68, 258, 69), (258, 276, 259, 275), (260, 50, 261, 49), (259, 527, 260, 526), (130, 463, 131, 464), (490, 128, 491, 127), (491, 466, 492, 467), (493, 381, 494, 380), (492, 213, 493, 214), (494, 593, 495, 594), (478, 163, 479, 164), (477, 602, 478, 603), (479, 431, 480, 430), (280, 408, 281, 407), (279, 155, 280, 154), (281, 568, 282, 569), (282, 441, 283, 442), (283, 186, 284, 187), (98, 244, 99, 243), (99, 593, 100, 592), (100, 381, 101, 382), (101, 213, 102, 212), (102, 466, 103, 465), (103, 128, 104, 129), (238, 130, 239, 129), (239, 464, 240, 465), (240, 211, 241, 212), (241, 383, 242, 382), (242, 591, 243, 592), (480, 556, 481, 605), (0, 430, 611, 429), (605, 614, 610, 615), (615, 610, 616, 609), (555, 613, 606, 614), (613, 607, 612, 606), (607, 1, 608, 612), (609, 616, 608, 611)]"
"unnamed link-0_filled(1,0)","[(11, 8, 12, 9), (137, 29, 138, 28), (152, 93, 153, 94), (164, 98, 165, 97), (197, 98, 198, 99), (138, 107, 139, 108), (236, 100, 237, 99), (140, 268, 141, 267), (136, 241, 137, 242), (165, 38, 166, 39), (148, 40, 149, 39), (149, 230, 150, 231), (163, 233, 164, 232), (198, 233, 199, 234), (200, 161, 201, 162), (203, 13, 204, 12), (114, 244, 115, 243), (113, 26, 114, 27), (9, 258, 10, 259), (204, 257, 205, 258), (158, 13, 159, 14), (157, 257, 158, 256), (181, 18, 182, 19), (180, 252, 181, 251), (34, 101, 35, 102), (237, 36, 238, 37), (218, 50, 219, 49), (92, 15, 93, 16), (91, 255, 92, 254), (88, 177, 89, 178), (126, 75, 127, 76), (127, 65, 128, 64), (124, 8, 125, 7), (225, 16, 226, 17), (224, 254, 225, 253), (221, 178, 222, 179), (48, 180, 49, 179), (45, 252, 46, 253), (44, 18, 45, 17), (154, 255, 155, 256), (153, 15, 154, 14), (73, 156, 74, 157), (261, 74, 262, 75), (262, 66, 263, 65), (263, 129, 264, 128), (50, 220, 51, 219), (189, 1, 190, 0), (269, 170, 270, 171), (139, 172, 140, 173), (162, 199, 163, 200), (141, 191, 142, 190), (274, 194, 275, 193), (238, 195, 239, 196), (103, 192, 104, 193), (250, 218, 251, 217), (249, 52, 250, 53), (239, 167, 240, 166), (248, 88, 249, 87), (244, 133, 245, 134), (235, 276, 236, 277), (116, 216, 117, 215), (112, 57, 113, 58), (106, 170, 107, 169), (111, 83, 112, 82), (115, 134, 116, 135), (105, 270, 106, 271), (260, 205, 261, 206), (125, 206, 126, 207), (259, 10, 260, 11), (220, 52, 221, 51), (168, 145, 169, 146), (6, 208, 7, 207), (4, 63, 5, 64), (5, 77, 6, 76), (202, 123, 203, 124), (227, 119, 228, 118), (151, 120, 152, 121), (42, 117, 43, 118), (94, 122, 95, 121), (184, 120, 185, 119), (159, 123, 160, 122), (22, 247, 23, 248), (19, 216, 20, 217), (20, 54, 21, 53), (21, 86, 22, 87), (30, 167, 31, 168), (25, 133, 26, 132), (31, 273, 32, 272), (33, 195, 34, 194), (271, 145, 272, 144), (240, 147, 241, 148), (104, 143, 105, 144), (191, 143, 192, 142), (29, 147, 30, 146), (96, 232, 97, 231), (40, 229, 41, 230), (277, 234, 0, 235), (196, 38, 197, 37), (228, 41, 229, 42), (273, 33, 274, 32), (100, 35, 101, 36), (275, 102, 276, 103), (201, 188, 202, 189), (95, 187, 96, 186), (43, 182, 44, 183), (226, 184, 227, 183), (150, 185, 151, 186), (160, 188, 161, 187), (77, 3, 78, 2), (78, 265, 79, 266), (84, 23, 85, 24), (83, 130, 84, 131), (81, 111, 82, 110), (85, 247, 86, 246), (54, 245, 55, 246), (58, 109, 59, 110), (55, 25, 56, 24), (56, 132, 57, 131), (61, 265, 62, 264), (62, 3, 63, 4), (208, 2, 209, 1), (211, 109, 212, 108), (209, 266, 210, 267), (212, 27, 213, 28), (214, 135, 215, 136), (213, 243, 214, 242), (171, 268, 172, 269), (173, 210, 174, 211), (175, 61, 176, 60), (174, 79, 175, 80), (176, 129, 177, 130), (155, 72, 156, 73), (90, 72, 91, 71), (223, 71, 224, 70), (46, 69, 47, 70), (59, 80, 60, 81), (66, 90, 67, 89), (67, 223, 68, 222), (68, 47, 69, 48)]",friend,"[(236, 106, 237, 105), (373, 121, 374, 120), (191, 150, 192, 151), (151, 539, 152, 538), (160, 437, 161, 438), (187, 443, 188, 442), (181, 563, 182, 562), (189, 536, 190, 537), (190, 403, 191, 404), (214, 468, 215, 467), (225, 369, 226, 368), (375, 472, 376, 473), (404, 538, 405, 537), (413, 434, 414, 435), (553, 429, 554, 428), (438, 566, 439, 565), (221, 93, 222, 92), (210, 383, 211, 384), (215, 126, 216, 127), (475, 95, 476, 94), (598, 98, 599, 97), (372, 93, 373, 94), (410, 563, 411, 564), (157, 560, 158, 561), (118, 95, 119, 96), (138, 392, 139, 391), (396, 80, 397, 79), (395, 36, 396, 37), (394, 579, 395, 580), (401, 192, 402, 193), (402, 150, 403, 149), (227, 2, 228, 3), (367, 5, 368, 4), (116, 602, 117, 601), (557, 416, 558, 417), (158, 412, 159, 411), (582, 516, 583, 515), (201, 517, 202, 516), (392, 513, 393, 514), (455, 513, 456, 512), (139, 514, 140, 515), (228, 481, 229, 482), (176, 417, 177, 418), (447, 146, 448, 147), (451, 398, 452, 399), (449, 197, 450, 196), (452, 576, 453, 575), (453, 35, 454, 34), (450, 83, 451, 84), (444, 535, 445, 536), (156, 179, 157, 180), (409, 182, 410, 183), (561, 181, 562, 180), (577, 80, 578, 81), (573, 540, 574, 541), (570, 153, 571, 154), (569, 406, 570, 407), (567, 185, 568, 184), (566, 440, 567, 439), (418, 175, 419, 176), (85, 448, 86, 449), (82, 398, 83, 397), (86, 146, 87, 145), (84, 195, 85, 196), (81, 576, 82, 577), (580, 264, 581, 263), (200, 266, 201, 265), (393, 262, 394, 263), (454, 262, 455, 261), (141, 264, 142, 265), (362, 232, 363, 231), (360, 109, 361, 110), (363, 485, 364, 484), (133, 325, 134, 324), (460, 325, 461, 326), (386, 324, 387, 323), (208, 321, 209, 322), (589, 320, 590, 321), (91, 223, 92, 222), (89, 477, 90, 476), (87, 601, 88, 600), (90, 371, 91, 372), (88, 117, 89, 118), (76, 587, 77, 588), (39, 587, 40, 586), (75, 206, 76, 207), (40, 206, 41, 205), (267, 205, 268, 204), (266, 586, 267, 585), (268, 389, 269, 390), (41, 388, 42, 389), (74, 388, 75, 387), (352, 385, 353, 386), (519, 390, 520, 391), (518, 204, 519, 203), (517, 585, 518, 584), (354, 462, 355, 461), (72, 459, 73, 460), (271, 459, 272, 458), (44, 458, 45, 457), (521, 457, 522, 456), (520, 137, 521, 138), (43, 136, 44, 137), (270, 135, 271, 136), (73, 135, 74, 134), (353, 132, 354, 133), (174, 419, 175, 420), (522, 329, 523, 330), (45, 328, 46, 329), (272, 327, 273, 328), (71, 327, 72, 326), (351, 322, 352, 323), (63, 179, 64, 178), (59, 414, 60, 415), (304, 184, 305, 183), (305, 408, 306, 409), (119, 475, 120, 474), (96, 347, 97, 348), (534, 443, 535, 444), (533, 188, 534, 189), (532, 406, 533, 405), (531, 153, 532, 152), (530, 571, 531, 572), (550, 6, 551, 5), (548, 486, 549, 485), (546, 361, 547, 362), (545, 110, 546, 111), (544, 66, 545, 65), (542, 277, 543, 278), (541, 528, 542, 529), (341, 9, 342, 8), (340, 488, 341, 487), (337, 358, 338, 359), (338, 107, 339, 108), (334, 70, 335, 69), (332, 273, 333, 274), (331, 524, 332, 525), (32, 528, 33, 527), (29, 66, 30, 67), (27, 109, 28, 108), (28, 360, 29, 359), (25, 486, 26, 487), (24, 7, 25, 8), (339, 235, 340, 234), (26, 233, 27, 234), (547, 233, 548, 232), (173, 113, 174, 112), (169, 365, 170, 364), (167, 6, 168, 7), (171, 482, 172, 483), (172, 229, 173, 230), (301, 437, 302, 436), (60, 434, 61, 433), (114, 431, 115, 432), (366, 425, 367, 426), (0, 430, 1, 429), (226, 428, 227, 427), (421, 231, 422, 230), (422, 484, 423, 483), (426, 4, 427, 3), (424, 365, 425, 366), (420, 111, 421, 112), (423, 170, 424, 171), (549, 168, 550, 169), (223, 166, 224, 167), (603, 164, 0, 165), (370, 166, 371, 165), (115, 163, 116, 162), (58, 161, 59, 162), (306, 155, 307, 156), (142, 199, 143, 200), (144, 78, 145, 77), (140, 581, 141, 582), (143, 38, 144, 39), (303, 565, 304, 564), (61, 559, 62, 558), (113, 556, 114, 557), (369, 552, 370, 553), (1, 555, 2, 554), (224, 552, 225, 551), (198, 38, 199, 37), (202, 584, 203, 583), (197, 78, 198, 79), (295, 65, 296, 64), (286, 55, 287, 56), (319, 590, 320, 591), (318, 209, 319, 210), (317, 385, 318, 384), (315, 462, 316, 463), (316, 132, 317, 131), (599, 349, 600, 348), (220, 344, 221, 343), (374, 345, 375, 346), (473, 347, 474, 346), (121, 344, 122, 345), (23, 343, 24, 342), (578, 36, 579, 35), (122, 22, 123, 21), (471, 20, 472, 21), (376, 20, 377, 19), (219, 22, 220, 23), (596, 17, 597, 18), (440, 186, 441, 185), (432, 415, 433, 416), (124, 500, 125, 499), (468, 497, 469, 498), (379, 497, 380, 496), (217, 500, 218, 501), (594, 495, 595, 496), (33, 51, 34, 50), (330, 47, 331, 48), (57, 284, 58, 285), (572, 291, 573, 292), (193, 288, 194, 289), (148, 288, 149, 287), (400, 290, 401, 289), (446, 285, 447, 286), (159, 302, 160, 303), (559, 299, 560, 298), (435, 301, 436, 300), (412, 299, 413, 300), (177, 297, 178, 296), (539, 290, 540, 291), (62, 298, 63, 297), (335, 313, 336, 312), (30, 309, 31, 310), (355, 315, 356, 314), (67, 310, 68, 311), (294, 308, 295, 307), (543, 309, 544, 308), (13, 498, 14, 499), (16, 595, 17, 596), (11, 216, 12, 217), (15, 379, 16, 378), (14, 469, 15, 470), (12, 126, 13, 125), (445, 57, 446, 56), (399, 52, 400, 53), (147, 54, 148, 55), (194, 54, 195, 53), (574, 52, 575, 51), (292, 529, 293, 530), (46, 524, 47, 523), (293, 278, 294, 279), (42, 270, 43, 269), (31, 277, 32, 276), (501, 10, 502, 11), (506, 313, 507, 314), (502, 489, 503, 490), (508, 334, 509, 333), (504, 237, 505, 238), (505, 357, 506, 356), (503, 105, 504, 104), (507, 70, 508, 71), (509, 275, 510, 274), (511, 49, 512, 48), (510, 526, 511, 525), (18, 245, 19, 246), (218, 249, 219, 250), (123, 249, 124, 248), (377, 247, 378, 246), (470, 247, 471, 248), (597, 244, 598, 245), (250, 9, 251, 10), (251, 488, 252, 489), (256, 311, 257, 312), (252, 235, 253, 236), (255, 337, 256, 336), (253, 107, 254, 106), (254, 358, 255, 357), (257, 68, 258, 69), (258, 276, 259, 275), (260, 50, 261, 49), (259, 527, 260, 526), (130, 463, 131, 464), (490, 128, 491, 127), (491, 466, 492, 467), (493, 381, 494, 380), (492, 213, 493, 214), (494, 593, 495, 594), (478, 163, 479, 164), (480, 556, 481, 555), (477, 602, 478, 603), (479, 431, 480, 430), (280, 408, 281, 407), (279, 155, 280, 154), (281, 568, 282, 569), (282, 441, 283, 442), (283, 186, 284, 187), (98, 244, 99, 243), (99, 593, 100, 592), (100, 381, 101, 382), (101, 213, 102, 212), (102, 466, 103, 465), (103, 128, 104, 129), (238, 130, 239, 129), (239, 464, 240, 465), (240, 211, 241, 212), (241, 383, 242, 382), (242, 591, 243, 592), (349, 605, 350, 588), (350, 611, 351, 207), (605, 614, 610, 615), (615, 610, 616, 609), (589, 613, 606, 614), (613, 607, 612, 606), (609, 616, 608, 617), (607, 618, 608, 612), (611, 617, 618, 208)]"
"unnamed link-0_filled(1,0)","[(176, 84, 177, 83), (84, 26, 85, 25), (141, 370, 142, 371), (147, 12, 148, 13), (177, 203, 178, 202), (175, 26, 176, 27), (364, 12, 365, 11), (79, 219, 80, 218), (28, 219, 29, 220), (29, 79, 30, 78), (172, 193, 173, 194), (223, 193, 224, 192), (293, 5, 294, 4), (188, 65, 189, 66), (189, 288, 190, 289), (187, 406, 188, 407), (185, 109, 186, 108), (371, 140, 372, 141), (236, 144, 237, 143), (397, 142, 398, 143), (118, 140, 119, 139), (278, 137, 279, 138), (56, 99, 57, 100), (54, 10, 55, 9), (55, 299, 56, 298), (228, 332, 229, 331), (111, 335, 112, 334), (404, 333, 405, 334), (285, 332, 286, 333), (220, 78, 221, 77), (196, 32, 197, 31), (198, 218, 199, 217), (200, 81, 201, 82), (243, 361, 244, 360), (390, 359, 391, 360), (128, 364, 129, 363), (269, 362, 270, 363), (329, 286, 330, 287), (328, 405, 329, 406), (327, 111, 328, 110), (179, 216, 180, 217), (74, 34, 75, 33), (76, 222, 77, 221), (75, 194, 76, 195), (32, 196, 33, 195), (52, 47, 53, 48), (271, 126, 272, 127), (384, 131, 385, 132), (132, 383, 133, 384), (259, 377, 260, 376), (358, 124, 359, 123), (351, 145, 352, 144), (347, 337, 348, 336), (249, 11, 250, 10), (242, 126, 243, 125), (387, 246, 388, 247), (129, 249, 130, 248), (268, 247, 269, 248), (282, 376, 283, 375), (398, 370, 399, 369), (116, 373, 117, 374), (350, 367, 351, 368), (235, 368, 236, 369), (280, 258, 281, 257), (399, 255, 400, 254), (117, 256, 118, 257), (349, 252, 350, 253), (234, 253, 235, 254), (146, 301, 147, 302), (365, 301, 366, 300), (250, 300, 251, 299), (251, 98, 252, 99), (366, 97, 367, 98), (145, 97, 146, 96), (87, 210, 88, 211), (94, 237, 95, 238), (95, 352, 96, 353), (92, 119, 93, 120), (82, 201, 83, 202), (34, 171, 35, 172), (222, 173, 223, 174), (30, 198, 31, 197), (14, 128, 15, 127), (16, 362, 17, 361), (18, 246, 19, 245), (23, 213, 24, 212), (178, 315, 179, 316), (199, 317, 200, 316), (80, 318, 81, 317), (27, 318, 28, 319), (215, 314, 216, 315), (214, 204, 215, 203), (380, 264, 381, 263), (109, 327, 110, 326), (68, 107, 69, 108), (67, 1, 68, 0), (64, 288, 65, 287), (353, 239, 354, 238), (283, 63, 284, 62), (401, 61, 402, 60), (114, 59, 115, 60), (348, 57, 349, 58), (233, 58, 234, 59), (48, 53, 49, 54), (162, 231, 163, 232), (164, 335, 165, 336), (160, 62, 161, 61), (163, 112, 164, 113), (161, 403, 162, 402), (157, 259, 158, 258), (159, 375, 160, 374), (155, 138, 156, 139), (158, 282, 159, 281), (312, 206, 313, 205), (307, 123, 308, 122), (306, 358, 307, 357), (303, 241, 304, 240), (309, 20, 310, 21), (136, 89, 137, 90), (134, 20, 135, 19), (135, 309, 136, 308), (133, 266, 134, 267), (113, 233, 114, 232), (330, 228, 331, 227), (403, 230, 404, 231), (284, 229, 285, 230), (63, 226, 64, 227), (191, 225, 192, 224), (184, 165, 185, 166), (70, 168, 71, 167), (291, 171, 292, 170), (1, 169, 2, 168), (105, 166, 106, 167), (372, 256, 373, 255), (382, 313, 383, 314), (378, 211, 379, 212), (379, 22, 380, 23), (377, 87, 378, 86), (381, 205, 382, 204), (279, 157, 280, 156), (120, 153, 121, 154), (394, 152, 395, 151), (355, 152, 356, 153), (239, 150, 240, 151), (302, 149, 303, 150), (91, 155, 92, 154), (13, 148, 14, 149), (262, 213, 263, 214), (261, 24, 262, 25), (260, 86, 261, 85), (265, 310, 266, 311), (264, 208, 265, 207), (407, 324, 0, 325), (289, 322, 290, 323), (66, 323, 67, 324), (186, 326, 187, 325), (292, 74, 293, 73), (2, 72, 3, 71), (106, 69, 107, 70), (103, 183, 104, 182), (5, 180, 6, 181), (294, 181, 295, 182), (42, 295, 43, 296), (43, 6, 44, 7), (41, 103, 42, 102), (101, 347, 102, 346), (7, 344, 8, 345), (296, 345, 297, 346), (45, 342, 46, 343), (51, 341, 52, 340), (341, 46, 342, 47), (338, 297, 339, 298), (339, 8, 340, 9), (337, 101, 338, 100), (391, 124, 392, 125), (393, 275, 394, 274), (49, 45, 50, 44), (130, 385, 131, 386), (267, 387, 268, 386), (115, 400, 116, 401), (354, 395, 355, 396), (244, 389, 245, 390), (305, 392, 306, 393), (93, 397, 94, 396), (17, 388, 18, 389), (206, 312, 207, 311), (208, 22, 209, 21), (209, 88, 210, 89), (104, 40, 105, 39), (3, 38, 4, 39), (290, 35, 291, 36), (183, 41, 184, 40), (72, 37, 73, 38), (169, 36, 170, 37), (320, 225, 321, 226), (319, 174, 320, 175), (321, 191, 322, 190), (90, 278, 91, 277), (356, 275, 357, 276), (121, 276, 122, 277), (304, 273, 305, 274), (241, 272, 242, 273), (15, 270, 16, 271), (343, 51, 344, 50)]",friend,"[(432, 637, 433, 638), (291, 639, 292, 638), (187, 0, 188, 1), (429, 327, 430, 326), (436, 287, 437, 288), (430, 34, 431, 33), (336, 283, 337, 284), (31, 294, 32, 295), (186, 295, 187, 296), (185, 31, 186, 30), (485, 36, 486, 37), (482, 636, 483, 635), (484, 329, 485, 330), (88, 39, 89, 40), (86, 634, 87, 633), (85, 287, 86, 286), (87, 332, 88, 333), (84, 437, 85, 438), (89, 582, 90, 583), (594, 446, 595, 445), (593, 343, 594, 342), (592, 277, 593, 278), (591, 624, 592, 625), (590, 48, 591, 47), (581, 90, 582, 91), (241, 435, 242, 434), (242, 289, 243, 290), (238, 332, 239, 331), (239, 634, 240, 635), (237, 39, 238, 38), (232, 578, 233, 577), (235, 92, 236, 93), (184, 326, 185, 325), (567, 388, 568, 389), (438, 83, 439, 84), (333, 80, 334, 81), (285, 83, 286, 82), (632, 82, 633, 81), (42, 77, 43, 78), (585, 76, 586, 77), (443, 158, 444, 159), (341, 156, 342, 157), (278, 156, 279, 155), (625, 155, 626, 154), (46, 153, 47, 154), (589, 152, 590, 153), (72, 152, 73, 151), (71, 600, 72, 601), (48, 600, 49, 599), (623, 598, 624, 599), (276, 597, 277, 598), (343, 597, 344, 596), (446, 596, 447, 595), (73, 252, 74, 253), (587, 251, 588, 250), (44, 250, 45, 249), (627, 248, 628, 249), (280, 247, 281, 248), (338, 246, 339, 245), (442, 244, 443, 243), (74, 519, 75, 520), (588, 518, 589, 517), (45, 517, 46, 516), (626, 515, 627, 516), (279, 514, 280, 515), (340, 514, 341, 513), (444, 512, 445, 511), (334, 631, 335, 632), (328, 36, 329, 35), (439, 478, 440, 479), (240, 481, 241, 482), (335, 476, 336, 477), (284, 478, 285, 477), (629, 475, 630, 474), (41, 472, 42, 473), (584, 471, 585, 472), (78, 474, 79, 473), (293, 32, 294, 33), (441, 376, 442, 377), (246, 373, 247, 374), (339, 374, 340, 375), (281, 373, 282, 372), (628, 372, 629, 371), (43, 370, 44, 371), (586, 369, 587, 370), (470, 368, 471, 367), (75, 369, 76, 368), (382, 80, 383, 79), (384, 583, 385, 584), (380, 476, 381, 475), (383, 40, 384, 41), (381, 631, 382, 630), (379, 283, 380, 282), (378, 337, 379, 338), (375, 244, 376, 245), (377, 440, 378, 441), (296, 29, 297, 30), (324, 192, 325, 191), (323, 134, 324, 135), (322, 536, 323, 535), (316, 456, 317, 455), (313, 355, 314, 354), (315, 266, 316, 267), (312, 613, 313, 614), (314, 60, 315, 59), (531, 290, 532, 291), (529, 636, 530, 637), (526, 38, 527, 37), (527, 331, 528, 330), (528, 483, 529, 484), (524, 91, 525, 92), (523, 581, 524, 580), (522, 385, 523, 386), (147, 387, 148, 386), (146, 579, 147, 580), (144, 94, 145, 93), (143, 487, 144, 486), (142, 327, 143, 328), (141, 34, 142, 35), (138, 0, 139, 639), (139, 293, 140, 292), (525, 237, 526, 236), (576, 232, 577, 231), (145, 234, 146, 235), (198, 388, 199, 387), (197, 578, 198, 579), (196, 233, 197, 234), (195, 95, 196, 94), (194, 488, 195, 487), (192, 183, 193, 184), (131, 181, 132, 180), (132, 489, 133, 490), (130, 95, 131, 96), (129, 231, 130, 230), (128, 576, 129, 575), (126, 389, 127, 390), (543, 391, 544, 390), (541, 574, 542, 575), (540, 229, 541, 230), (539, 97, 540, 96), (537, 491, 538, 490), (538, 179, 539, 180), (181, 488, 182, 489), (178, 97, 179, 98), (177, 229, 178, 228), (176, 574, 177, 573), (174, 391, 175, 392), (500, 565, 501, 566), (497, 397, 498, 396), (495, 224, 496, 225), (491, 99, 492, 98), (423, 492, 424, 493), (424, 99, 425, 100), (422, 228, 423, 227), (419, 392, 420, 393), (421, 573, 422, 572), (319, 548, 320, 549), (102, 548, 103, 547), (223, 546, 224, 547), (395, 545, 396, 544), (496, 546, 497, 545), (569, 542, 570, 543), (318, 205, 319, 206), (103, 205, 104, 204), (222, 203, 223, 204), (397, 203, 398, 202), (498, 202, 499, 201), (566, 199, 567, 200), (125, 200, 126, 201), (499, 124, 500, 125), (568, 128, 569, 127), (398, 123, 399, 124), (221, 123, 222, 122), (104, 121, 105, 122), (317, 121, 318, 120), (70, 506, 71, 505), (60, 108, 61, 107), (64, 460, 65, 459), (58, 354, 59, 353), (61, 264, 62, 265), (55, 616, 56, 617), (571, 421, 572, 420), (493, 416, 494, 417), (393, 418, 394, 419), (226, 418, 227, 417), (100, 415, 101, 416), (321, 415, 322, 414), (609, 62, 610, 63), (610, 264, 611, 263), (612, 355, 613, 356), (608, 457, 609, 458), (611, 108, 612, 109), (601, 504, 602, 505), (607, 221, 608, 220), (65, 218, 66, 219), (262, 63, 263, 64), (271, 348, 272, 349), (261, 458, 262, 459), (265, 106, 266, 107), (260, 220, 261, 219), (258, 606, 259, 605), (255, 502, 256, 503), (253, 150, 254, 151), (251, 519, 252, 518), (554, 410, 555, 409), (67, 403, 68, 402), (604, 401, 605, 402), (257, 400, 258, 401), (366, 521, 367, 522), (360, 259, 361, 260), (365, 149, 366, 148), (361, 606, 362, 607), (364, 502, 365, 501), (362, 400, 363, 399), (358, 217, 359, 218), (356, 110, 357, 109), (357, 461, 358, 460), (359, 67, 360, 66), (256, 564, 257, 563), (603, 563, 604, 562), (363, 564, 364, 565), (68, 561, 69, 562), (469, 520, 470, 521), (467, 254, 468, 255), (468, 150, 469, 149), (465, 602, 466, 603), (466, 504, 467, 503), (463, 560, 464, 561), (462, 404, 463, 403), (461, 216, 462, 217), (456, 106, 457, 105), (464, 70, 465, 69), (454, 19, 455, 20), (352, 17, 353, 18), (267, 19, 268, 18), (615, 15, 616, 14), (57, 16, 58, 17), (164, 117, 165, 118), (163, 209, 164, 208), (159, 410, 160, 411), (162, 552, 163, 551), (157, 512, 158, 513), (111, 55, 112, 54), (215, 52, 216, 53), (404, 52, 405, 51), (559, 50, 560, 51), (506, 50, 507, 49), (56, 310, 57, 309), (614, 311, 615, 312), (268, 307, 269, 308), (351, 309, 352, 308), (453, 307, 454, 306), (507, 622, 508, 623), (558, 622, 559, 621), (405, 620, 406, 621), (214, 620, 215, 619), (112, 617, 113, 618), (508, 275, 509, 276), (557, 275, 558, 274), (406, 273, 407, 274), (213, 273, 214, 272), (114, 269, 115, 270), (113, 351, 114, 350), (212, 347, 213, 348), (407, 347, 408, 346), (556, 345, 557, 346), (509, 345, 510, 344), (115, 453, 116, 452), (211, 450, 212, 451), (408, 450, 409, 449), (555, 448, 556, 449), (510, 448, 511, 447), (570, 176, 571, 175), (494, 171, 495, 172), (394, 173, 395, 174), (225, 173, 226, 172), (101, 170, 102, 171), (320, 170, 321, 169), (550, 168, 551, 167), (207, 167, 208, 166), (118, 165, 119, 166), (530, 434, 531, 433), (140, 431, 141, 432), (193, 428, 194, 429), (133, 427, 134, 426), (182, 428, 183, 427), (536, 425, 537, 426), (302, 161, 303, 162), (305, 116, 306, 117), (304, 210, 305, 209), (303, 553, 304, 552), (301, 412, 302, 413), (299, 534, 300, 535), (298, 136, 299, 135), (297, 190, 298, 191), (25, 300, 26, 301), (28, 190, 29, 189), (27, 136, 28, 137), (26, 534, 27, 533), (24, 414, 25, 413), (22, 549, 23, 550), (21, 206, 22, 207), (20, 120, 21, 119), (23, 169, 24, 168), (12, 53, 13, 54), (15, 311, 16, 310), (11, 619, 12, 618), (9, 271, 10, 270), (10, 349, 11, 350), (8, 451, 9, 452), (5, 160, 6, 161), (13, 110, 14, 111), (7, 211, 8, 210), (6, 554, 7, 553), (4, 411, 5, 412), (3, 532, 4, 533), (2, 138, 3, 137), (1, 188, 2, 189), (480, 435, 481, 641), (479, 289, 480, 647), (641, 650, 646, 651), (651, 646, 652, 645), (436, 649, 642, 650), (649, 643, 648, 642), (645, 652, 644, 653), (643, 654, 644, 648), (647, 653, 654, 288)]"
"unnamed link-0_filled(1,0)","[(610, 581, 611, 582), (606, 503, 607, 504), (602, 345, 603, 346), (608, 128, 609, 127), (607, 90, 608, 91), (609, 45, 610, 44), (129, 580, 130, 581), (87, 579, 88, 578), (570, 496, 571, 495), (571, 335, 572, 334), (306, 569, 307, 570), (270, 580, 271, 579), (193, 572, 194, 573), (167, 575, 168, 574), (565, 136, 566, 137), (566, 82, 567, 81), (51, 576, 52, 577), (21, 565, 22, 564), (481, 554, 482, 555), (517, 409, 518, 408), (305, 494, 306, 495), (272, 502, 273, 501), (196, 497, 197, 498), (163, 497, 164, 496), (483, 71, 484, 70), (53, 498, 54, 499), (26, 492, 27, 491), (218, 413, 219, 414), (304, 333, 305, 334), (276, 344, 277, 343), (194, 335, 195, 336), (166, 338, 167, 337), (50, 339, 51, 340), (27, 331, 28, 330), (12, 319, 13, 320), (310, 134, 311, 133), (309, 84, 310, 85), (269, 130, 270, 131), (271, 89, 272, 88), (273, 48, 274, 49), (199, 133, 200, 132), (198, 85, 199, 86), (202, 60, 203, 59), (159, 134, 160, 135), (160, 84, 161, 83), (56, 132, 57, 131), (128, 46, 129, 45), (22, 137, 23, 138), (55, 86, 56, 87), (89, 46, 90, 47), (23, 81, 24, 80), (409, 517, 410, 516), (109, 479, 110, 478), (640, 480, 641, 479), (238, 477, 239, 478), (210, 374, 211, 373), (215, 515, 216, 514), (114, 322, 115, 321), (645, 321, 646, 320), (234, 317, 235, 318), (279, 601, 280, 600), (190, 599, 191, 600), (36, 590, 37, 589), (327, 598, 328, 599), (488, 597, 489, 598), (546, 596, 547, 595), (77, 594, 78, 595), (140, 594, 141, 593), (139, 32, 140, 33), (78, 32, 79, 31), (545, 30, 546, 31), (490, 30, 491, 29), (329, 29, 330, 28), (326, 189, 327, 190), (487, 188, 488, 189), (548, 188, 549, 187), (75, 186, 76, 187), (142, 186, 143, 185), (143, 284, 144, 285), (74, 284, 75, 283), (549, 282, 550, 283), (486, 282, 487, 281), (325, 281, 326, 280), (354, 622, 355, 621), (355, 258, 356, 259), (348, 399, 349, 400), (346, 95, 347, 96), (340, 49, 341, 50), (338, 576, 339, 575), (235, 15, 236, 14), (647, 10, 648, 11), (502, 47, 503, 48), (510, 350, 511, 349), (500, 578, 501, 577), (347, 654, 348, 655), (231, 649, 232, 648), (388, 522, 389, 521), (387, 367, 388, 366), (384, 625, 385, 626), (383, 255, 384, 254), (385, 212, 386, 213), (592, 473, 593, 474), (586, 311, 587, 312), (590, 20, 591, 19), (582, 611, 583, 612), (43, 613, 44, 612), (35, 20, 36, 21), (39, 313, 40, 312), (33, 473, 34, 472), (411, 1, 412, 0), (217, 661, 218, 660), (438, 332, 439, 331), (435, 569, 436, 568), (436, 494, 437, 493), (433, 83, 434, 82), (432, 135, 433, 136), (426, 315, 427, 316), (141, 444, 142, 445), (76, 444, 77, 443), (547, 442, 548, 443), (489, 441, 490, 440), (328, 440, 329, 439), (596, 441, 597, 442), (551, 72, 552, 73), (454, 614, 455, 613), (448, 17, 449, 18), (450, 314, 451, 313), (445, 475, 446, 474), (184, 475, 185, 476), (179, 314, 180, 315), (181, 17, 182, 16), (175, 614, 176, 615), (591, 563, 592, 562), (34, 563, 35, 564), (446, 561, 447, 562), (183, 561, 184, 560), (236, 558, 237, 557), (643, 556, 644, 557), (112, 555, 113, 556), (308, 161, 309, 162), (431, 159, 432, 158), (18, 156, 19, 155), (588, 158, 589, 157), (37, 156, 38, 157), (447, 154, 448, 155), (182, 154, 183, 153), (237, 151, 238, 150), (641, 148, 642, 149), (110, 149, 111, 150), (113, 69, 114, 68), (13, 66, 14, 67), (644, 68, 645, 67), (233, 64, 234, 65), (178, 61, 179, 62), (451, 61, 452, 60), (41, 59, 42, 58), (584, 57, 585, 58), (425, 62, 426, 63), (480, 147, 481, 148), (558, 152, 559, 151), (290, 64, 291, 63), (288, 15, 289, 16), (289, 317, 290, 316), (287, 152, 288, 153), (286, 559, 287, 560), (285, 477, 286, 476), (318, 66, 319, 65), (401, 657, 402, 656), (508, 653, 509, 654), (96, 655, 97, 656), (123, 653, 124, 652), (7, 374, 8, 375), (509, 398, 510, 399), (97, 400, 98, 401), (122, 398, 123, 397), (406, 631, 407, 632), (323, 244, 324, 245), (484, 243, 485, 244), (71, 242, 72, 243), (552, 242, 553, 241), (144, 240, 145, 239), (121, 226, 122, 227), (99, 223, 100, 222), (511, 225, 512, 224), (395, 228, 396, 229), (414, 219, 415, 220), (471, 139, 472, 138), (470, 79, 471, 80), (467, 492, 468, 493), (465, 332, 466, 333), (583, 269, 584, 268), (42, 267, 43, 268), (453, 266, 454, 267), (176, 266, 177, 265), (293, 264, 294, 265), (396, 261, 397, 262), (651, 262, 652, 263), (227, 261, 228, 260), (629, 519, 630, 518), (627, 5, 628, 4), (623, 373, 624, 372), (229, 618, 230, 619), (650, 618, 651, 617), (394, 620, 395, 619), (294, 616, 295, 615), (642, 112, 643, 111), (145, 108, 146, 109), (240, 107, 241, 108), (550, 105, 551, 106), (73, 107, 74, 106), (485, 105, 486, 104), (324, 104, 325, 103), (657, 98, 658, 99), (221, 101, 222, 100), (504, 91, 505, 92), (402, 101, 403, 102), (146, 639, 147, 640), (553, 638, 554, 639), (482, 638, 483, 637), (69, 637, 70, 636), (322, 636, 323, 635), (417, 632, 418, 633), (416, 406, 417, 405), (587, 431, 588, 430), (38, 429, 39, 430), (449, 428, 450, 429), (180, 428, 181, 427), (291, 424, 292, 425), (646, 421, 647, 422), (232, 424, 233, 423), (257, 352, 258, 353), (251, 217, 252, 216), (230, 207, 231, 208), (649, 207, 650, 206), (393, 209, 394, 208), (292, 206, 293, 205), (177, 204, 178, 205), (452, 204, 453, 203), (40, 202, 41, 201), (585, 200, 586, 201), (604, 300, 605, 299), (192, 304, 193, 303), (275, 300, 276, 301), (507, 296, 508, 297), (94, 297, 95, 298), (342, 301, 343, 302), (124, 296, 125, 295), (603, 461, 604, 460), (24, 469, 25, 470), (437, 466, 438, 467), (191, 465, 192, 464), (277, 462, 278, 463), (506, 457, 507, 458), (93, 458, 94, 459), (344, 461, 345, 462), (298, 460, 299, 459), (126, 456, 127, 455), (173, 456, 174, 457), (2, 515, 3, 516), (1, 411, 2, 410), (468, 544, 469, 543), (567, 542, 568, 543), (25, 544, 26, 545), (434, 541, 435, 542), (307, 541, 308, 540), (162, 539, 163, 540), (54, 538, 55, 537), (197, 539, 198, 538), (278, 529, 279, 530), (601, 529, 602, 528), (536, 499, 537, 500), (532, 573, 533, 574), (533, 336, 534, 337), (535, 53, 536, 52), (531, 303, 532, 302), (530, 464, 531, 463), (527, 103, 528, 102), (526, 245, 527, 246), (525, 635, 526, 634), (523, 376, 524, 377), (522, 390, 523, 389), (125, 174, 126, 175), (92, 172, 93, 171), (341, 169, 342, 168), (505, 173, 506, 172), (534, 165, 535, 166), (274, 170, 275, 169), (195, 164, 196, 165), (605, 170, 606, 171), (375, 391, 376, 390), (377, 364, 378, 365), (633, 363, 634, 362), (246, 361, 247, 362), (659, 358, 660, 359), (220, 360, 221, 359), (403, 360, 404, 361), (512, 357, 513, 358), (256, 371, 257, 372), (252, 513, 253, 514), (249, 413, 250, 412), (250, 661, 251, 0), (11, 423, 12, 422), (524, 420, 525, 419), (363, 418, 364, 419), (350, 226, 351, 225), (630, 407, 631, 408), (415, 249, 416, 248), (404, 248, 405, 247), (658, 224, 659, 223), (392, 9, 393, 10), (386, 6, 387, 5), (351, 356, 352, 357), (626, 213, 627, 214), (616, 264, 617, 263), (622, 354, 623, 353), (369, 625, 370, 624), (365, 520, 366, 521), (367, 6, 368, 7), (370, 255, 371, 256), (368, 212, 369, 211), (259, 121, 260, 120), (620, 119, 621, 120), (209, 118, 210, 119), (8, 118, 9, 117), (391, 117, 392, 116), (420, 116, 421, 115), (214, 381, 215, 382), (253, 383, 254, 382), (3, 381, 4, 380), (628, 379, 629, 380), (519, 379, 520, 378)]",friend,"[(348, 269, 349, 270), (353, 183, 354, 182), (423, 280, 424, 281), (181, 355, 182, 354), (179, 582, 180, 583), (275, 400, 276, 401), (271, 139, 272, 138), (190, 401, 191, 402), (187, 141, 188, 140), (185, 351, 186, 350), (297, 29, 298, 28), (395, 21, 396, 20), (6, 22, 7, 21), (38, 632, 39, 631), (506, 639, 507, 640), (375, 45, 376, 44), (553, 10, 554, 11), (4, 243, 5, 244), (394, 245, 395, 246), (434, 39, 435, 40), (432, 498, 433, 497), (431, 306, 432, 307), (433, 631, 434, 630), (178, 445, 179, 446), (453, 269, 454, 268), (189, 275, 190, 274), (86, 267, 87, 268), (0, 296, 1, 295), (106, 629, 107, 630), (108, 308, 109, 307), (107, 496, 108, 497), (105, 41, 106, 40), (393, 291, 394, 290), (396, 7, 397, 8), (392, 122, 393, 121), (581, 444, 582, 445), (590, 274, 591, 273), (494, 44, 495, 43), (133, 195, 134, 194), (407, 192, 408, 193), (345, 136, 346, 137), (343, 405, 344, 404), (405, 343, 406, 342), (134, 341, 135, 342), (614, 336, 615, 335), (397, 276, 398, 277), (398, 258, 399, 257), (131, 595, 132, 594), (408, 593, 409, 594), (410, 78, 411, 77), (129, 76, 130, 77), (344, 532, 345, 531), (188, 527, 189, 528), (272, 529, 273, 530), (270, 62, 271, 61), (186, 64, 187, 63), (347, 60, 348, 61), (362, 576, 363, 575), (355, 443, 356, 442), (323, 334, 324, 335), (214, 338, 215, 337), (481, 337, 482, 336), (58, 339, 59, 340), (533, 341, 534, 340), (288, 120, 289, 119), (149, 387, 150, 386), (132, 462, 133, 461), (406, 459, 407, 460), (80, 464, 81, 463), (66, 365, 67, 366), (472, 364, 473, 363), (606, 362, 607, 361), (85, 338, 86, 339), (82, 55, 83, 56), (81, 537, 82, 536), (78, 410, 79, 409), (84, 198, 85, 197), (83, 599, 84, 598), (608, 443, 609, 444), (474, 441, 475, 442), (65, 441, 66, 440), (462, 595, 463, 596), (458, 403, 459, 404), (456, 138, 457, 137), (457, 530, 458, 531), (454, 60, 455, 59), (460, 193, 461, 194), (455, 347, 456, 346), (605, 576, 606, 577), (473, 574, 474, 575), (67, 573, 68, 572), (591, 402, 592, 403), (588, 140, 589, 139), (589, 528, 590, 529), (587, 63, 588, 62), (592, 191, 593, 192), (586, 350, 587, 349), (551, 425, 552, 424), (283, 385, 284, 384), (230, 440, 231, 439), (305, 438, 306, 439), (499, 437, 500, 436), (36, 437, 37, 438), (632, 436, 633, 435), (635, 372, 636, 373), (35, 369, 36, 368), (502, 371, 503, 372), (304, 368, 305, 367), (231, 366, 232, 367), (573, 365, 574, 364), (571, 170, 572, 171), (232, 170, 233, 169), (303, 168, 304, 169), (501, 165, 502, 164), (33, 166, 34, 167), (634, 164, 635, 163), (383, 283, 384, 282), (152, 281, 153, 282), (117, 279, 118, 278), (233, 571, 234, 570), (302, 569, 303, 570), (504, 566, 505, 565), (32, 567, 33, 568), (637, 567, 638, 566), (376, 310, 377, 309), (373, 626, 374, 627), (374, 493, 375, 494), (162, 41, 163, 42), (160, 496, 161, 495), (165, 370, 166, 371), (161, 629, 162, 628), (159, 308, 160, 309), (128, 241, 129, 242), (127, 25, 128, 24), (125, 293, 126, 292), (126, 3, 127, 4), (331, 579, 332, 578), (326, 448, 327, 447), (330, 359, 331, 360), (332, 176, 333, 175), (604, 173, 605, 174), (471, 172, 472, 173), (68, 172, 69, 171), (205, 361, 206, 360), (209, 446, 210, 447), (204, 577, 205, 578), (203, 174, 204, 175), (557, 157, 558, 156), (555, 112, 556, 113), (428, 526, 429, 525), (111, 524, 112, 525), (556, 524, 557, 523), (155, 523, 156, 522), (380, 521, 381, 522), (627, 43, 628, 42), (636, 503, 637, 504), (623, 639, 624, 638), (621, 300, 622, 301), (622, 31, 623, 32), (620, 236, 621, 235), (619, 71, 620, 70), (618, 469, 619, 470), (617, 602, 618, 603), (616, 201, 617, 202), (218, 54, 219, 53), (213, 480, 214, 481), (222, 2, 223, 1), (223, 294, 224, 295), (221, 26, 222, 27), (220, 240, 221, 239), (219, 75, 220, 74), (217, 466, 218, 467), (216, 599, 217, 600), (215, 198, 216, 199), (153, 12, 154, 13), (490, 642, 491, 641), (487, 298, 488, 299), (488, 29, 489, 30), (486, 238, 487, 237), (485, 73, 486, 72), (484, 467, 485, 468), (483, 600, 484, 601), (482, 199, 483, 200), (57, 197, 58, 196), (56, 598, 57, 597), (54, 466, 55, 465), (52, 73, 53, 74), (51, 238, 52, 239), (50, 28, 51, 27), (49, 297, 50, 296), (47, 642, 48, 643), (23, 243, 24, 242), (8, 277, 9, 278), (15, 150, 16, 151), (419, 547, 420, 546), (426, 9, 427, 10), (382, 14, 383, 13), (114, 12, 115, 11), (427, 257, 428, 256), (113, 254, 114, 255), (154, 254, 155, 253), (381, 252, 382, 253), (289, 247, 290, 246), (286, 17, 287, 18), (561, 46, 562, 47), (563, 493, 564, 492), (559, 378, 560, 379), (564, 626, 565, 625), (562, 311, 563, 312), (554, 256, 555, 255), (550, 279, 551, 280), (541, 3, 542, 2), (542, 293, 543, 294), (540, 25, 541, 26), (539, 241, 540, 240), (538, 76, 539, 75), (535, 596, 536, 597), (534, 195, 535, 196), (109, 228, 110, 229), (430, 230, 431, 229), (158, 228, 159, 227), (560, 226, 561, 225), (377, 226, 378, 227), (321, 201, 322, 200), (322, 616, 323, 615), (320, 602, 321, 601), (319, 469, 320, 468), (318, 71, 319, 72), (317, 236, 318, 237), (315, 31, 316, 30), (316, 300, 317, 299), (313, 640, 314, 641), (312, 492, 313, 491), (310, 45, 311, 46), (251, 149, 252, 148), (123, 417, 124, 416), (19, 119, 20, 118), (14, 386, 15, 385), (412, 6, 413, 5), (414, 291, 415, 292), (411, 22, 412, 23), (413, 245, 414, 244), (146, 379, 147, 380), (145, 559, 146, 558), (144, 158, 145, 157), (142, 430, 143, 429), (143, 110, 144, 111), (135, 533, 136, 532), (116, 425, 117, 426), (387, 420, 388, 421), (16, 421, 17, 422), (249, 419, 250, 418), (248, 389, 249, 390), (247, 120, 248, 121), (115, 552, 116, 553), (388, 547, 389, 548), (18, 549, 19, 550), (250, 546, 251, 545), (285, 422, 286, 423), (287, 548, 288, 549), (284, 151, 285, 152), (391, 516, 392, 517), (124, 513, 125, 514), (415, 515, 416, 514), (543, 513, 544, 512), (643, 510, 0, 511), (48, 509, 49, 510), (224, 512, 225, 511), (314, 507, 315, 508), (489, 509, 490, 508), (37, 499, 38, 498), (624, 506, 625, 505), (517, 390, 518, 391), (515, 122, 516, 123), (518, 418, 519, 417), (519, 545, 520, 544), (520, 148, 521, 147), (358, 329, 359, 330), (448, 326, 449, 325), (579, 329, 580, 328), (176, 328, 177, 327), (91, 324, 92, 325), (258, 400, 259, 399), (259, 527, 260, 526), (260, 141, 261, 142), (261, 64, 262, 65), (262, 351, 263, 352), (263, 185, 264, 184), (264, 586, 265, 585), (265, 453, 266, 452), (266, 87, 267, 88), (89, 213, 90, 212), (580, 207, 581, 208), (449, 210, 450, 211), (177, 208, 178, 209), (357, 207, 358, 206), (167, 101, 168, 100), (500, 103, 501, 104), (34, 102, 35, 101), (633, 104, 634, 105), (301, 99, 302, 98), (369, 102, 370, 103), (234, 97, 235, 98), (568, 100, 569, 99), (69, 96, 70, 97), (470, 96, 471, 95), (603, 95, 604, 94), (202, 94, 203, 93), (333, 92, 334, 93), (90, 614, 91, 613), (450, 611, 451, 612), (583, 610, 584, 611), (180, 609, 181, 610), (211, 612, 212, 613), (356, 608, 357, 607), (88, 480, 89, 479), (451, 478, 452, 479), (584, 477, 585, 478), (183, 476, 184, 477), (352, 476, 353, 475), (537, 645, 538, 465), (79, 130, 651, 131), (645, 654, 650, 655), (655, 650, 656, 649), (464, 653, 646, 654), (653, 647, 652, 646), (649, 656, 648, 657), (647, 658, 648, 652), (651, 657, 658, 80)]"
"unnamed link-0_filled(1,0)","[(202, 106, 203, 105), (196, 109, 197, 110), (110, 197, 111, 198), (4, 201, 5, 202), (68, 148, 69, 147), (67, 39, 68, 38), (66, 249, 67, 250), (63, 22, 64, 23), (62, 266, 63, 265), (96, 243, 97, 244), (65, 169, 66, 168), (100, 48, 101, 47), (103, 10, 104, 11), (101, 118, 102, 119), (203, 86, 204, 87), (102, 158, 103, 157), (123, 0, 124, 1), (104, 4, 105, 3), (215, 70, 216, 71), (114, 192, 115, 191), (212, 168, 213, 167), (209, 57, 210, 56), (211, 228, 212, 229), (24, 228, 25, 227), (25, 58, 26, 59), (19, 172, 20, 173), (85, 7, 86, 6), (106, 5, 107, 6), (236, 200, 237, 199), (235, 108, 236, 109), (1, 122, 2, 123), (238, 118, 239, 117), (156, 119, 157, 120), (11, 121, 12, 120), (9, 201, 10, 200), (8, 107, 9, 108), (267, 171, 268, 170), (262, 60, 263, 59), (263, 226, 264, 227), (97, 138, 98, 139), (99, 259, 100, 258), (28, 259, 29, 260), (134, 226, 135, 225), (135, 60, 136, 61), (130, 173, 131, 174), (98, 29, 99, 30), (220, 169, 221, 170), (223, 264, 224, 265), (222, 24, 223, 23), (219, 249, 220, 248), (218, 39, 219, 40), (217, 148, 218, 149), (61, 132, 62, 133), (224, 134, 225, 133), (158, 238, 159, 237), (155, 257, 156, 256), (154, 31, 155, 32), (150, 143, 151, 144), (2, 254, 3, 253), (273, 34, 0, 35), (272, 152, 273, 151), (271, 142, 272, 143), (270, 42, 271, 41), (268, 247, 269, 248), (266, 21, 267, 22), (136, 95, 137, 96), (261, 95, 262, 94), (26, 93, 27, 94), (128, 18, 129, 17), (131, 245, 132, 244), (127, 42, 128, 43), (126, 142, 127, 141), (125, 152, 126, 153), (124, 34, 125, 33), (121, 254, 122, 255), (178, 150, 179, 149), (177, 41, 178, 40), (171, 246, 172, 247), (175, 18, 176, 19), (176, 270, 177, 269), (174, 129, 175, 130), (20, 246, 21, 245), (16, 43, 17, 44), (15, 141, 16, 140), (13, 33, 14, 32), (14, 153, 15, 154), (12, 255, 13, 256), (48, 240, 49, 239), (46, 258, 47, 257), (45, 30, 46, 31), (44, 139, 45, 140), (242, 138, 243, 137), (240, 28, 241, 27), (241, 260, 242, 261), (146, 70, 147, 69), (145, 216, 146, 217), (144, 180, 145, 179), (36, 74, 37, 73), (37, 214, 38, 215), (35, 183, 36, 182), (252, 183, 253, 184), (250, 214, 251, 213), (251, 74, 252, 75), (233, 204, 234, 205), (55, 209, 56, 208), (164, 208, 165, 207), (77, 210, 78, 211), (186, 205, 187, 206), (91, 54, 92, 55), (90, 163, 91, 164), (92, 80, 93, 79), (87, 185, 88, 184), (89, 206, 90, 207), (88, 232, 89, 231), (185, 233, 186, 232), (76, 230, 77, 229), (165, 230, 166, 231), (64, 221, 65, 222), (78, 57, 79, 58), (75, 166, 76, 167), (72, 182, 73, 181), (180, 72, 181, 71), (7, 85, 8, 84), (234, 84, 235, 83), (187, 83, 188, 82), (162, 81, 163, 82), (53, 80, 54, 81), (189, 195, 190, 194), (160, 195, 161, 196), (52, 193, 53, 194), (188, 161, 189, 162), (190, 51, 191, 52), (49, 116, 50, 117), (50, 114, 51, 113), (159, 113, 160, 112), (198, 111, 199, 112), (192, 116, 193, 115)]",friend,"[(16, 65, 17, 66), (11, 227, 12, 226), (17, 435, 18, 434), (280, 68, 281, 67), (427, 72, 428, 73), (236, 125, 237, 126), (234, 170, 235, 169), (288, 221, 289, 222), (237, 379, 238, 378), (238, 339, 239, 340), (235, 463, 236, 462), (278, 433, 279, 434), (292, 3, 293, 4), (92, 306, 93, 305), (81, 214, 82, 215), (213, 82, 214, 83), (215, 1, 216, 0), (205, 302, 206, 303), (421, 219, 422, 218), (419, 3, 420, 2), (412, 299, 413, 300), (402, 44, 403, 43), (502, 87, 503, 88), (499, 300, 500, 301), (501, 209, 502, 208), (488, 42, 489, 41), (89, 389, 90, 388), (301, 387, 302, 386), (206, 387, 207, 388), (498, 385, 499, 386), (411, 384, 412, 385), (397, 470, 398, 471), (396, 332, 397, 331), (393, 414, 394, 415), (391, 500, 392, 501), (390, 207, 391, 208), (398, 296, 399, 295), (389, 89, 390, 88), (394, 177, 395, 178), (86, 182, 87, 181), (297, 177, 298, 176), (210, 179, 211, 180), (503, 182, 504, 183), (415, 178, 416, 179), (190, 471, 191, 472), (189, 331, 190, 330), (187, 416, 188, 417), (191, 295, 192, 294), (183, 504, 184, 505), (186, 211, 187, 212), (185, 85, 186, 84), (392, 118, 393, 117), (413, 119, 414, 118), (298, 119, 299, 120), (505, 113, 506, 112), (209, 117, 210, 116), (85, 114, 86, 115), (184, 114, 185, 113), (107, 421, 108, 420), (110, 79, 111, 80), (108, 218, 109, 217), (105, 5, 106, 4), (106, 291, 107, 292), (104, 327, 105, 328), (109, 477, 110, 476), (319, 425, 320, 424), (321, 76, 322, 77), (317, 223, 318, 222), (316, 8, 317, 7), (318, 287, 319, 288), (485, 103, 486, 102), (334, 418, 335, 417), (335, 213, 336, 212), (337, 507, 338, 506), (328, 293, 329, 294), (338, 111, 339, 112), (333, 189, 334, 188), (332, 396, 333, 395), (418, 473, 419, 474), (78, 478, 79, 477), (216, 475, 217, 476), (1, 474, 2, 475), (296, 470, 297, 469), (329, 473, 330, 472), (171, 465, 172, 464), (129, 458, 130, 459), (24, 345, 25, 346), (138, 354, 139, 353), (159, 350, 160, 351), (283, 30, 284, 31), (8, 36, 9, 35), (224, 34, 225, 33), (70, 29, 71, 30), (429, 29, 430, 28), (149, 192, 150, 193), (146, 316, 147, 315), (124, 91, 125, 92), (123, 304, 124, 305), (122, 204, 123, 203), (121, 497, 122, 496), (120, 410, 121, 409), (115, 181, 116, 180), (383, 410, 384, 411), (382, 497, 383, 498), (381, 204, 382, 205), (380, 304, 381, 303), (379, 91, 380, 90), (22, 131, 23, 132), (134, 167, 135, 168), (20, 166, 21, 165), (354, 231, 355, 232), (351, 65, 352, 64), (349, 436, 350, 437), (25, 373, 26, 372), (26, 456, 27, 455), (272, 459, 273, 460), (269, 374, 270, 375), (99, 40, 100, 41), (195, 43, 196, 42), (346, 163, 347, 164), (352, 138, 353, 137), (344, 457, 345, 458), (341, 376, 342, 377), (61, 168, 62, 169), (59, 127, 60, 126), (58, 377, 59, 378), (60, 461, 61, 462), (57, 341, 58, 340), (348, 19, 349, 20), (313, 38, 314, 39), (290, 325, 291, 326), (5, 327, 6, 326), (219, 325, 220, 324), (77, 322, 78, 323), (422, 324, 423, 323), (247, 313, 248, 312), (48, 311, 49, 312), (47, 98, 48, 99), (46, 198, 47, 197), (45, 491, 46, 490), (44, 404, 45, 403), (489, 196, 490, 197), (479, 321, 480, 320), (482, 290, 483, 289), (483, 6, 484, 7), (481, 220, 482, 221), (478, 76, 479, 75), (480, 423, 481, 424), (451, 15, 452, 14), (454, 432, 455, 431), (453, 68, 454, 69), (450, 230, 451, 229), (441, 342, 442, 343), (439, 461, 440, 460), (442, 376, 443, 375), (440, 127, 441, 128), (437, 167, 438, 166), (23, 274, 24, 275), (452, 281, 453, 282), (347, 277, 348, 276), (271, 129, 272, 128), (275, 164, 276, 165), (270, 344, 271, 343), (150, 399, 151, 400), (147, 484, 148, 485), (148, 104, 149, 103), (252, 401, 253, 402), (250, 487, 251, 488), (251, 194, 252, 195), (249, 101, 250, 100), (248, 39, 249, 40), (308, 156, 309, 155), (95, 155, 96, 154), (200, 153, 201, 154), (493, 152, 494, 153), (406, 151, 407, 152), (36, 146, 37, 145), (355, 141, 356, 140), (259, 144, 260, 145), (246, 144, 247, 143), (49, 142, 50, 143), (314, 258, 315, 257), (37, 258, 38, 259), (101, 257, 102, 256), (193, 254, 194, 255), (486, 255, 487, 256), (400, 253, 401, 254), (139, 232, 140, 233), (135, 63, 136, 62), (133, 438, 134, 439), (130, 274, 131, 273), (132, 21, 133, 22), (27, 269, 28, 268), (282, 266, 283, 265), (430, 267, 431, 268), (69, 267, 70, 266), (227, 262, 228, 263), (13, 264, 14, 265), (161, 19, 162, 18), (157, 136, 158, 137), (162, 277, 163, 278), (160, 436, 161, 435), (158, 63, 159, 64), (156, 234, 157, 233), (263, 449, 264, 448), (12, 448, 13, 447), (228, 450, 229, 449), (71, 444, 72, 445), (428, 444, 429, 443), (284, 445, 285, 446), (31, 446, 32, 447), (32, 54, 33, 53), (285, 55, 286, 54), (426, 55, 427, 56), (73, 57, 74, 56), (225, 52, 226, 53), (10, 51, 11, 52), (261, 50, 262, 51), (260, 246, 261, 245), (34, 243, 35, 244), (9, 245, 10, 244), (286, 241, 287, 242), (223, 243, 224, 242), (74, 239, 75, 240), (425, 241, 426, 240), (405, 361, 406, 360), (492, 360, 493, 359), (199, 359, 200, 358), (96, 357, 97, 358), (309, 356, 310, 357), (361, 405, 362, 404), (362, 492, 363, 491), (363, 199, 364, 198), (364, 97, 365, 98), (365, 310, 366, 311), (366, 141, 367, 142), (367, 231, 368, 230), (373, 457, 374, 456), (369, 66, 370, 67), (368, 16, 369, 15), (371, 433, 372, 432), (370, 279, 371, 280), (463, 307, 464, 306), (465, 95, 466, 94), (466, 201, 467, 202), (467, 494, 468, 495), (468, 407, 469, 408), (170, 308, 171, 307), (172, 94, 173, 93), (173, 202, 174, 203), (174, 495, 175, 496), (175, 408, 176, 409), (336, 509, 337, 84), (80, 507, 515, 0), (509, 518, 514, 519), (519, 514, 520, 513), (83, 517, 510, 518), (517, 511, 516, 510), (513, 520, 512, 521), (511, 522, 512, 516), (515, 521, 522, 81)]"
"unnamed link-0_filled(1,0)","[(33, 170, 34, 171), (144, 167, 145, 168), (12, 49, 13, 50), (121, 159, 122, 158), (22, 162, 23, 161), (36, 159, 37, 160), (37, 48, 38, 49), (146, 157, 147, 158), (147, 46, 148, 47), (78, 26, 79, 25), (34, 98, 35, 97), (143, 101, 144, 100), (130, 5, 131, 6), (164, 35, 165, 36), (166, 145, 167, 146), (153, 43, 154, 42), (162, 24, 163, 23), (165, 123, 166, 122), (163, 10, 164, 11), (112, 67, 113, 68), (113, 178, 114, 179), (114, 90, 115, 89), (116, 152, 117, 151), (70, 40, 71, 39), (181, 41, 182, 40), (86, 41, 87, 42), (43, 90, 44, 91), (44, 178, 45, 177), (45, 67, 46, 66), (68, 150, 69, 149), (179, 151, 180, 150), (87, 152, 88, 153), (88, 116, 89, 115), (180, 117, 181, 118), (69, 118, 70, 119), (79, 8, 80, 9), (154, 91, 155, 92), (155, 177, 156, 176), (156, 66, 157, 65), (84, 18, 85, 17), (183, 18, 184, 19), (72, 19, 73, 20), (142, 57, 143, 58), (32, 59, 33, 60), (133, 3, 134, 2), (38, 110, 39, 109), (20, 107, 21, 108), (119, 110, 120, 111), (148, 112, 149, 111), (105, 185, 106, 184), (102, 175, 103, 176), (103, 93, 104, 92), (101, 64, 102, 65), (56, 64, 57, 63), (54, 93, 55, 94), (55, 175, 56, 174), (52, 185, 53, 186), (4, 7, 5, 8), (125, 59, 126, 58), (124, 99, 125, 100), (123, 169, 124, 168), (120, 48, 121, 47), (3, 1, 4, 0), (21, 51, 22, 50), (60, 31, 61, 32), (96, 30, 97, 29), (171, 30, 172, 31), (24, 27, 25, 28), (9, 29, 10, 28), (1, 133, 2, 132), (172, 128, 173, 127), (95, 128, 96, 129), (61, 127, 62, 126), (6, 131, 7, 132), (26, 78, 27, 77), (135, 77, 136, 76), (51, 74, 52, 75), (106, 74, 107, 73), (187, 134, 0, 135), (104, 83, 105, 84), (53, 83, 54, 82), (169, 98, 170, 99), (129, 80, 130, 81), (13, 109, 14, 108), (11, 160, 12, 161), (14, 71, 15, 72), (15, 182, 16, 183), (16, 86, 17, 85), (62, 141, 63, 142), (173, 140, 174, 141), (94, 140, 95, 139), (81, 138, 82, 139), (186, 138, 187, 137), (75, 137, 76, 136)]",friend,"[(16, 65, 17, 66), (11, 227, 12, 226), (17, 435, 18, 434), (280, 68, 281, 67), (427, 72, 428, 73), (236, 125, 237, 126), (234, 170, 235, 169), (288, 221, 289, 222), (237, 379, 238, 378), (238, 339, 239, 340), (235, 463, 236, 462), (278, 433, 279, 434), (292, 3, 293, 4), (92, 306, 93, 305), (81, 214, 82, 215), (213, 82, 214, 83), (215, 1, 216, 0), (205, 302, 206, 303), (421, 219, 422, 218), (419, 3, 420, 2), (412, 299, 413, 300), (402, 44, 403, 43), (502, 87, 503, 88), (499, 300, 500, 301), (501, 209, 502, 208), (488, 42, 489, 41), (89, 389, 90, 388), (301, 387, 302, 386), (206, 387, 207, 388), (498, 385, 499, 386), (411, 384, 412, 385), (397, 470, 398, 471), (396, 332, 397, 331), (393, 414, 394, 415), (391, 500, 392, 501), (390, 207, 391, 208), (398, 296, 399, 295), (389, 89, 390, 88), (394, 177, 395, 178), (86, 182, 87, 181), (297, 177, 298, 176), (210, 179, 211, 180), (503, 182, 504, 183), (415, 178, 416, 179), (190, 471, 191, 472), (189, 331, 190, 330), (187, 416, 188, 417), (191, 295, 192, 294), (183, 504, 184, 505), (186, 211, 187, 212), (185, 85, 186, 84), (392, 118, 393, 117), (413, 119, 414, 118), (298, 119, 299, 120), (505, 113, 506, 112), (209, 117, 210, 116), (85, 114, 86, 115), (184, 114, 185, 113), (107, 421, 108, 420), (110, 79, 111, 80), (108, 218, 109, 217), (105, 5, 106, 4), (106, 291, 107, 292), (104, 327, 105, 328), (109, 477, 110, 476), (319, 425, 320, 424), (321, 76, 322, 77), (317, 223, 318, 222), (316, 8, 317, 7), (318, 287, 319, 288), (485, 103, 486, 102), (334, 418, 335, 417), (335, 213, 336, 212), (337, 507, 338, 506), (328, 293, 329, 294), (338, 111, 339, 112), (333, 189, 334, 188), (332, 396, 333, 395), (418, 473, 419, 474), (78, 478, 79, 477), (216, 475, 217, 476), (1, 474, 2, 475), (296, 470, 297, 469), (329, 473, 330, 472), (171, 465, 172, 464), (129, 458, 130, 459), (24, 345, 25, 346), (138, 354, 139, 353), (159, 350, 160, 351), (283, 30, 284, 31), (8, 36, 9, 35), (224, 34, 225, 33), (70, 29, 71, 30), (429, 29, 430, 28), (149, 192, 150, 193), (146, 316, 147, 315), (124, 91, 125, 92), (123, 304, 124, 305), (122, 204, 123, 203), (121, 497, 122, 496), (120, 410, 121, 409), (115, 181, 116, 180), (383, 410, 384, 411), (382, 497, 383, 498), (381, 204, 382, 205), (380, 304, 381, 303), (379, 91, 380, 90), (22, 131, 23, 132), (134, 167, 135, 168), (20, 166, 21, 165), (354, 231, 355, 232), (351, 65, 352, 64), (349, 436, 350, 437), (25, 373, 26, 372), (26, 456, 27, 455), (272, 459, 273, 460), (269, 374, 270, 375), (99, 40, 100, 41), (195, 43, 196, 42), (346, 163, 347, 164), (352, 138, 353, 137), (344, 457, 345, 458), (341, 376, 342, 377), (61, 168, 62, 169), (59, 127, 60, 126), (58, 377, 59, 378), (60, 461, 61, 462), (57, 341, 58, 340), (348, 19, 349, 20), (313, 38, 314, 39), (290, 325, 291, 326), (5, 327, 6, 326), (219, 325, 220, 324), (77, 322, 78, 323), (422, 324, 423, 323), (247, 313, 248, 312), (48, 311, 49, 312), (47, 98, 48, 99), (46, 198, 47, 197), (45, 491, 46, 490), (44, 404, 45, 403), (489, 196, 490, 197), (479, 321, 480, 320), (482, 290, 483, 289), (483, 6, 484, 7), (481, 220, 482, 221), (478, 76, 479, 75), (480, 423, 481, 424), (451, 15, 452, 14), (454, 432, 455, 431), (453, 68, 454, 69), (450, 230, 451, 229), (441, 342, 442, 343), (439, 461, 440, 460), (442, 376, 443, 375), (440, 127, 441, 128), (437, 167, 438, 166), (23, 274, 24, 275), (452, 281, 453, 282), (347, 277, 348, 276), (271, 129, 272, 128), (275, 164, 276, 165), (270, 344, 271, 343), (150, 399, 151, 400), (147, 484, 148, 485), (148, 104, 149, 103), (252, 401, 253, 402), (250, 487, 251, 488), (251, 194, 252, 195), (249, 101, 250, 100), (248, 39, 249, 40), (308, 156, 309, 155), (95, 155, 96, 154), (200, 153, 201, 154), (493, 152, 494, 153), (406, 151, 407, 152), (36, 146, 37, 145), (355, 141, 356, 140), (259, 144, 260, 145), (246, 144, 247, 143), (49, 142, 50, 143), (314, 258, 315, 257), (37, 258, 38, 259), (101, 257, 102, 256), (193, 254, 194, 255), (486, 255, 487, 256), (400, 253, 401, 254), (139, 232, 140, 233), (135, 63, 136, 62), (133, 438, 134, 439), (130, 274, 131, 273), (132, 21, 133, 22), (27, 269, 28, 268), (282, 266, 283, 265), (430, 267, 431, 268), (69, 267, 70, 266), (227, 262, 228, 263), (13, 264, 14, 265), (161, 19, 162, 18), (157, 136, 158, 137), (162, 277, 163, 278), (160, 436, 161, 435), (158, 63, 159, 64), (156, 234, 157, 233), (263, 449, 264, 448), (12, 448, 13, 447), (228, 450, 229, 449), (71, 444, 72, 445), (428, 444, 429, 443), (284, 445, 285, 446), (31, 446, 32, 447), (32, 54, 33, 53), (285, 55, 286, 54), (426, 55, 427, 56), (73, 57, 74, 56), (225, 52, 226, 53), (10, 51, 11, 52), (261, 50, 262, 51), (260, 246, 261, 245), (34, 243, 35, 244), (9, 245, 10, 244), (286, 241, 287, 242), (223, 243, 224, 242), (74, 239, 75, 240), (425, 241, 426, 240), (405, 361, 406, 360), (492, 360, 493, 359), (199, 359, 200, 358), (96, 357, 97, 358), (309, 356, 310, 357), (361, 405, 362, 404), (362, 492, 363, 491), (363, 199, 364, 198), (364, 97, 365, 98), (365, 310, 366, 311), (366, 141, 367, 142), (367, 231, 368, 230), (373, 457, 374, 456), (369, 66, 370, 67), (368, 16, 369, 15), (371, 433, 372, 432), (370, 279, 371, 280), (463, 307, 464, 306), (465, 95, 466, 94), (466, 201, 467, 202), (467, 494, 468, 495), (468, 407, 469, 408), (170, 308, 171, 307), (172, 94, 173, 93), (173, 202, 174, 203), (174, 495, 175, 496), (175, 408, 176, 409), (336, 509, 337, 84), (80, 507, 515, 0), (509, 518, 514, 519), (519, 514, 520, 513), (83, 517, 510, 518), (517, 511, 516, 510), (513, 520, 512, 521), (511, 522, 512, 516), (521, 522, 81, 515)]"
"unnamed link-0_filled(1,0)","[(132, 166, 133, 165), (133, 112, 134, 113), (262, 0, 263, 367), (215, 290, 216, 291), (326, 289, 327, 290), (212, 183, 213, 184), (323, 182, 324, 183), (40, 178, 41, 177), (83, 280, 84, 281), (73, 180, 74, 181), (78, 222, 79, 221), (79, 333, 80, 332), (190, 50, 191, 49), (185, 322, 186, 323), (184, 211, 185, 212), (339, 28, 340, 29), (101, 121, 102, 120), (104, 365, 105, 366), (102, 157, 103, 158), (329, 219, 330, 218), (253, 156, 254, 157), (202, 293, 203, 294), (199, 186, 200, 187), (201, 211, 202, 210), (200, 322, 201, 321), (198, 45, 199, 46), (197, 71, 198, 70), (313, 292, 314, 293), (308, 181, 309, 182), (312, 214, 313, 213), (310, 326, 311, 325), (306, 43, 307, 44), (307, 73, 308, 72), (117, 76, 118, 77), (118, 40, 119, 39), (115, 330, 116, 331), (116, 219, 117, 220), (119, 177, 120, 176), (113, 285, 114, 284), (59, 74, 60, 75), (61, 43, 62, 42), (57, 324, 58, 325), (55, 214, 56, 215), (60, 180, 61, 179), (54, 292, 55, 291), (105, 3, 106, 2), (77, 139, 78, 138), (38, 139, 39, 140), (331, 137, 332, 136), (220, 138, 221, 137), (174, 141, 175, 142), (285, 134, 286, 135), (114, 135, 115, 136), (47, 358, 48, 359), (263, 345, 264, 344), (229, 343, 230, 342), (148, 281, 149, 282), (142, 173, 143, 174), (144, 224, 145, 223), (146, 336, 147, 335), (140, 37, 141, 38), (147, 83, 148, 82), (236, 129, 237, 130), (239, 52, 240, 53), (298, 52, 299, 51), (297, 316, 298, 317), (240, 316, 241, 315), (366, 271, 367, 272), (294, 203, 295, 204), (242, 206, 243, 205), (109, 128, 110, 129), (1, 261, 2, 260), (269, 0, 270, 1), (270, 262, 271, 261), (166, 132, 167, 131), (172, 143, 173, 144), (171, 222, 172, 223), (167, 283, 168, 282), (169, 334, 170, 335), (168, 81, 169, 82), (175, 37, 176, 36), (235, 20, 236, 21), (299, 17, 300, 16), (189, 11, 190, 10), (207, 12, 208, 13), (318, 11, 319, 12), (48, 10, 49, 9), (264, 23, 265, 24), (13, 206, 14, 207), (14, 317, 15, 318), (15, 51, 16, 50), (18, 128, 19, 127), (21, 234, 22, 235), (27, 340, 28, 341), (237, 110, 238, 111), (19, 109, 20, 108), (259, 107, 260, 106), (346, 107, 347, 108), (348, 17, 349, 18), (349, 239, 350, 238), (347, 126, 348, 127), (350, 53, 351, 54), (351, 315, 352, 314), (353, 205, 354, 204), (258, 126, 259, 125), (35, 224, 36, 225), (33, 336, 34, 337), (31, 279, 32, 278), (311, 56, 312, 57), (320, 356, 321, 355), (209, 355, 210, 354), (188, 357, 189, 358), (295, 352, 296, 353), (245, 357, 246, 356), (265, 233, 266, 232), (286, 217, 287, 218), (279, 84, 280, 85), (277, 31, 278, 30), (288, 327, 289, 328), (231, 24, 232, 25), (226, 88, 227, 87), (228, 273, 229, 274), (233, 267, 234, 266), (22, 267, 23, 268), (29, 277, 30, 276), (32, 85, 33, 86), (338, 275, 339, 276), (337, 87, 338, 86), (345, 269, 346, 268), (123, 257, 124, 256), (4, 257, 5, 258), (364, 256, 365, 255), (155, 254, 156, 255), (46, 247, 47, 248), (187, 246, 188, 247), (319, 245, 320, 244), (296, 241, 297, 242), (208, 244, 209, 243), (162, 334, 163, 333), (159, 34, 160, 35), (163, 81, 164, 80), (161, 170, 162, 171), (160, 146, 161, 145), (164, 283, 165, 284), (158, 226, 159, 225), (3, 124, 4, 125), (363, 123, 364, 122), (252, 122, 253, 121), (66, 7, 67, 8), (67, 361, 68, 360), (71, 44, 72, 45), (68, 250, 69, 249), (41, 100, 42, 101), (75, 99, 76, 98), (178, 99, 179, 100), (328, 98, 329, 97), (216, 96, 217, 95), (287, 96, 288, 97), (88, 228, 89, 227), (92, 25, 93, 26), (89, 274, 90, 275), (90, 342, 91, 341), (93, 130, 94, 131), (94, 111, 95, 112), (58, 309, 59, 310), (69, 305, 70, 304), (196, 306, 197, 305), (359, 302, 360, 303), (248, 303, 249, 304), (8, 302, 9, 301), (6, 65, 7, 66), (251, 63, 252, 62), (361, 65, 362, 64), (194, 63, 195, 64), (362, 193, 363, 194), (250, 195, 251, 196), (5, 193, 6, 192), (300, 192, 301, 191), (103, 155, 104, 154), (272, 153, 273, 154), (230, 152, 231, 151), (343, 153, 344, 152), (26, 149, 27, 150), (91, 151, 92, 150)]",friend,"[(454, 551, 455, 552), (536, 437, 537, 438), (246, 560, 247, 559), (230, 557, 231, 558), (550, 221, 551, 222), (553, 15, 554, 14), (7, 557, 8, 556), (146, 536, 147, 535), (483, 352, 484, 353), (311, 461, 312, 460), (77, 463, 78, 462), (439, 269, 440, 268), (453, 222, 454, 223), (456, 16, 457, 15), (269, 439, 270, 438), (204, 433, 205, 434), (33, 435, 34, 434), (0, 427, 1, 428), (192, 422, 193, 421), (147, 270, 148, 271), (250, 228, 251, 227), (252, 11, 253, 12), (229, 249, 230, 248), (10, 251, 11, 252), (9, 227, 10, 226), (225, 13, 226, 12), (17, 221, 18, 220), (259, 501, 260, 500), (449, 498, 450, 499), (546, 497, 547, 498), (18, 494, 19, 493), (219, 492, 220, 493), (455, 75, 456, 74), (223, 73, 224, 72), (552, 74, 553, 73), (253, 70, 254, 71), (16, 75, 17, 76), (459, 311, 460, 310), (231, 309, 232, 308), (558, 308, 559, 307), (247, 306, 248, 307), (6, 309, 7, 310), (187, 354, 188, 355), (185, 206, 186, 207), (180, 28, 181, 27), (179, 540, 180, 541), (177, 444, 178, 445), (174, 262, 175, 261), (13, 165, 14, 164), (254, 168, 255, 167), (554, 163, 555, 164), (224, 165, 225, 166), (457, 162, 458, 163), (415, 356, 416, 357), (414, 207, 415, 208), (410, 30, 411, 29), (408, 537, 409, 538), (407, 440, 408, 441), (412, 184, 413, 183), (405, 267, 406, 266), (432, 382, 433, 381), (203, 381, 204, 380), (34, 379, 35, 380), (273, 376, 274, 377), (532, 378, 533, 377), (300, 401, 301, 402), (296, 175, 297, 176), (297, 262, 298, 263), (294, 446, 295, 445), (292, 542, 293, 541), (291, 26, 292, 27), (289, 213, 290, 212), (290, 362, 291, 361), (59, 406, 60, 407), (54, 181, 55, 182), (60, 267, 61, 268), (58, 442, 59, 441), (56, 540, 57, 539), (55, 28, 56, 29), (53, 211, 54, 210), (52, 360, 53, 359), (516, 357, 517, 358), (524, 43, 525, 44), (512, 412, 513, 411), (514, 209, 515, 210), (511, 31, 512, 30), (509, 538, 510, 539), (506, 443, 507, 444), (513, 183, 514, 182), (505, 265, 506, 264), (560, 246, 561, 245), (435, 151, 436, 150), (205, 153, 206, 152), (32, 151, 33, 152), (271, 148, 272, 149), (534, 150, 535, 149), (431, 483, 432, 482), (202, 482, 203, 481), (35, 480, 36, 481), (272, 477, 273, 478), (533, 479, 534, 478), (302, 343, 303, 344), (399, 343, 400, 342), (65, 344, 66, 345), (257, 341, 258, 340), (450, 339, 451, 340), (547, 338, 548, 339), (21, 337, 22, 336), (216, 335, 217, 336), (57, 508, 58, 509), (409, 511, 410, 510), (173, 503, 174, 502), (298, 503, 299, 504), (84, 352, 85, 351), (317, 351, 318, 350), (144, 31, 145, 32), (141, 209, 142, 208), (145, 437, 146, 436), (139, 359, 140, 358), (136, 466, 137, 465), (396, 69, 397, 70), (166, 71, 167, 72), (305, 69, 306, 68), (156, 487, 157, 488), (161, 77, 162, 76), (154, 355, 155, 356), (371, 326, 372, 327), (378, 480, 379, 479), (375, 63, 376, 62), (374, 403, 375, 404), (368, 501, 369, 502), (367, 260, 368, 261), (366, 448, 367, 447), (363, 543, 364, 542), (362, 25, 363, 26), (360, 212, 361, 211), (373, 92, 374, 93), (531, 88, 532, 89), (274, 90, 275, 89), (36, 88, 37, 87), (201, 86, 202, 87), (430, 85, 431, 86), (469, 365, 470, 364), (476, 62, 477, 61), (475, 404, 476, 405), (472, 507, 473, 508), (474, 265, 475, 266), (473, 443, 474, 442), (468, 544, 469, 543), (467, 24, 468, 25), (466, 214, 467, 213), (101, 214, 102, 215), (100, 24, 101, 23), (99, 544, 100, 545), (97, 446, 98, 447), (94, 264, 95, 263), (93, 505, 94, 504), (91, 403, 92, 402), (90, 63, 91, 64), (98, 365, 99, 366), (530, 321, 531, 322), (275, 323, 276, 322), (37, 321, 38, 320), (200, 319, 201, 320), (429, 318, 430, 319), (349, 428, 350, 429), (348, 199, 349, 200), (347, 39, 348, 38), (241, 565, 242, 564), (314, 521, 315, 522), (488, 518, 489, 517), (80, 519, 81, 520), (157, 519, 158, 518), (140, 515, 141, 516), (563, 279, 564, 278), (345, 277, 346, 276), (112, 244, 113, 243), (113, 562, 114, 563), (422, 1, 423, 2), (282, 6, 283, 5), (491, 464, 492, 465), (496, 338, 497, 337), (138, 52, 139, 51), (158, 49, 159, 50), (79, 49, 80, 48), (489, 50, 490, 51), (315, 420, 316, 421), (82, 419, 83, 420), (486, 418, 487, 417), (155, 417, 156, 416), (142, 413, 143, 414), (193, 2, 194, 3), (316, 191, 317, 192), (83, 190, 84, 191), (485, 189, 486, 188), (153, 187, 154, 186), (143, 184, 144, 185), (281, 232, 282, 233), (194, 236, 195, 235), (423, 237, 424, 236), (170, 342, 171, 341), (279, 114, 280, 115), (196, 118, 197, 117), (96, 295, 97, 296), (372, 300, 373, 299), (470, 294, 471, 293), (346, 529, 347, 530), (240, 528, 241, 527), (425, 119, 426, 118), (567, 198, 0, 199), (45, 5, 46, 4), (44, 233, 45, 234), (41, 116, 42, 117), (566, 40, 567, 39), (526, 116, 527, 115), (523, 235, 524, 234), (522, 3, 523, 4), (565, 528, 566, 529), (239, 40, 240, 41), (238, 198, 239, 197), (237, 427, 238, 426), (242, 277, 243, 278), (124, 562, 125, 561), (125, 244, 126, 245), (122, 526, 123, 525), (121, 42, 122, 43), (119, 425, 120, 424), (120, 196, 121, 195), (123, 280, 124, 281), (160, 463, 161, 464), (370, 171, 371, 172), (471, 178, 472, 179), (95, 177, 96, 176), (249, 395, 250, 394), (555, 392, 556, 393), (228, 395, 229, 396), (8, 394, 9, 393), (458, 391, 459, 392), (328, 369, 329, 370), (325, 401, 326, 400), (324, 301, 325, 302), (323, 64, 324, 65), (327, 173, 328, 172), (329, 259, 330, 258), (332, 545, 333, 546), (331, 448, 332, 449), (330, 500, 331, 499), (333, 23, 334, 22), (334, 215, 335, 216), (19, 134, 20, 135), (218, 136, 219, 135), (494, 133, 495, 134), (452, 132, 453, 131), (549, 133, 550, 132), (255, 130, 256, 131), (168, 129, 169, 130), (67, 127, 68, 126), (304, 128, 305, 127), (397, 128, 398, 129), (303, 110, 304, 111), (398, 110, 399, 109), (66, 111, 67, 112), (256, 108, 257, 107), (169, 109, 170, 108), (548, 105, 549, 106), (451, 106, 452, 107), (495, 105, 496, 104), (20, 104, 21, 103), (217, 102, 218, 103), (137, 289, 138, 288), (490, 287, 491, 288), (78, 286, 79, 285), (159, 286, 160, 287), (312, 284, 313, 283), (384, 190, 385, 189), (382, 353, 383, 354), (383, 484, 384, 485), (385, 419, 386, 418), (386, 82, 387, 81), (388, 47, 389, 48), (389, 284, 390, 285), (390, 461, 391, 462), (313, 47, 569, 46), (387, 575, 388, 520), (314, 578, 574, 579), (579, 574, 580, 573), (569, 577, 570, 578), (577, 571, 576, 570), (573, 580, 572, 581), (571, 582, 572, 576), (521, 581, 582, 575)]"
"unnamed link-3_filled(1,0)","[(199, 1149, 200, 1148), (1149, 201, 1150, 200), (370, 2095, 371, 2096), (1146, 373, 1147, 374), (490, 1441, 491, 1442), (1128, 621, 1129, 622), (601, 1764, 602, 1765), (604, 2099, 605, 2100), (1182, 877, 1183, 878), (1082, 1574, 1083, 1573), (2066, 1129, 2067, 1130), (1150, 1735, 1151, 1736), (1151, 1759, 1152, 1758), (1152, 2086, 1153, 2085), (1183, 1985, 1184, 1984), (1176, 2352, 1177, 2351), (1205, 1678, 1206, 1679), (1327, 2092, 1328, 2093), (2002, 1685, 2003, 1686), (2375, 1684, 2376, 1685), (2003, 2194, 2004, 2195), (2000, 2374, 2001, 2373), (2376, 2193, 2377, 2194), (2036, 1236, 2037, 1235), (2410, 2158, 2411, 2157), (233, 880, 234, 881), (236, 1984, 237, 1983), (231, 2355, 232, 2354), (2445, 459, 2446, 458), (2005, 454, 2006, 455), (2382, 449, 2383, 450), (279, 660, 280, 661), (1649, 659, 1650, 658), (1236, 655, 1237, 656), (2037, 656, 2038, 657), (1881, 655, 1882, 654), (982, 653, 983, 654), (1884, 981, 1885, 982), (2033, 981, 2034, 980), (1233, 979, 1234, 978), (1650, 977, 1651, 978), (276, 974, 277, 973), (275, 1890, 276, 1891), (1653, 1887, 1654, 1886), (1230, 1887, 1231, 1888), (2035, 1882, 2036, 1883), (1883, 2034, 1884, 2035), (1234, 2032, 1235, 2031), (1647, 2028, 1648, 2029), (979, 2033, 980, 2032), (657, 2030, 658, 2031), (282, 2028, 283, 2027), (794, 2029, 795, 2030), (1888, 1229, 1889, 1230), (1652, 1231, 1653, 1232), (278, 1228, 279, 1227), (975, 1229, 976, 1228), (661, 1226, 662, 1227), (662, 428, 663, 427), (974, 425, 975, 426), (277, 426, 278, 427), (1654, 424, 1655, 423), (1889, 425, 1890, 424), (1892, 1501, 1893, 1502), (1655, 1502, 1656, 1503), (271, 1499, 272, 1498), (971, 1501, 972, 1500), (664, 1499, 665, 1500), (818, 682, 819, 681), (810, 440, 811, 439), (799, 1224, 800, 1225), (1885, 2406, 1886, 2407), (1232, 2406, 1233, 2405), (1651, 2404, 1652, 2405), (976, 2404, 977, 2403), (659, 2402, 660, 2403), (280, 2402, 281, 2401), (797, 2400, 798, 2401), (2088, 1101, 2089, 1102), (2089, 1555, 2090, 1554), (1334, 1754, 1335, 1753), (1549, 1752, 1550, 1753), (1145, 1748, 1146, 1749), (605, 1747, 606, 1746), (1282, 1747, 1283, 1748), (1602, 1746, 1603, 1745), (328, 1743, 329, 1744), (2101, 1745, 2102, 1744), (1891, 274, 1892, 275), (972, 274, 973, 273), (663, 272, 664, 273), (1106, 1752, 1107, 1751), (671, 2559, 672, 2558), (964, 2557, 965, 2558), (1900, 2556, 1901, 2555), (670, 1664, 671, 1663), (965, 1662, 966, 1663), (1898, 1662, 1899, 1661), (1901, 920, 1902, 921), (962, 920, 963, 919), (672, 917, 673, 918), (2280, 2018, 2281, 2017), (2279, 2391, 2280, 2390), (2276, 1214, 2277, 1213), (2273, 1672, 2274, 1673), (805, 2425, 806, 2424), (433, 2423, 434, 2422), (1492, 2421, 1493, 2422), (266, 2419, 267, 2420), (2159, 2413, 2160, 2412), (802, 1394, 803, 1393), (429, 1391, 430, 1390), (1496, 1389, 1497, 1390), (269, 1388, 270, 1389), (806, 2176, 807, 2175), (436, 2174, 437, 2173), (1489, 2174, 1490, 2175), (263, 2172, 264, 2173), (1666, 2170, 1667, 2169), (913, 2170, 914, 2171), (674, 2168, 675, 2167), (963, 2164, 964, 2165), (1899, 2163, 1900, 2162), (804, 1958, 805, 1957), (432, 1956, 433, 1955), (1493, 1954, 1494, 1955), (265, 1952, 266, 1953), (1395, 1959, 1396, 1958), (2420, 1954, 2421, 1953), (1664, 1952, 1665, 1951), (915, 1950, 916, 1951), (673, 1949, 674, 1948), (2166, 1948, 2167, 1947), (961, 1946, 962, 1947), (1902, 1946, 1903, 1945), (2150, 1874, 2151, 1873), (2171, 912, 2172, 913), (1665, 914, 1666, 915), (264, 912, 265, 911), (2423, 908, 2424, 909), (1394, 905, 1395, 906), (1490, 910, 1491, 909), (435, 910, 436, 911), (803, 906, 804, 907), (526, 1347, 527, 1348), (525, 1537, 526, 1536), (524, 1119, 525, 1120), (523, 1131, 524, 1130), (522, 389, 523, 390), (521, 2069, 522, 2068), (519, 620, 520, 621), (918, 2166, 919, 2165), (195, 602, 196, 603), (197, 1285, 198, 1284), (194, 1599, 195, 1600), (193, 331, 194, 330), (196, 2097, 197, 2098), (1556, 1329, 1557, 1330), (2091, 1328, 2092, 1329), (1099, 1327, 1100, 1326), (1377, 2153, 1378, 2152), (1375, 1875, 1376, 1874), (1701, 2593, 1702, 2592), (1700, 1987, 1701, 1988), (1699, 2360, 1700, 2361), (2082, 1749, 2083, 1750), (2079, 1143, 2080, 1142), (2083, 374, 2084, 375), (1555, 2091, 1556, 2090), (1761, 2095, 1762, 2094), (1100, 2093, 1101, 2094), (1096, 1559, 1097, 1560), (2409, 1383, 2410, 1382), (2154, 1380, 2155, 1379), (599, 367, 600, 366), (598, 1324, 599, 1323), (597, 1560, 598, 1561), (596, 1096, 597, 1095), (593, 1681, 594, 1680), (594, 1203, 595, 1204), (591, 2380, 592, 2381), (588, 2009, 589, 2010), (190, 1676, 191, 1675), (188, 1209, 189, 1210), (1734, 1759, 1735, 1760), (1737, 373, 1738, 372), (1733, 2086, 1734, 2087), (1160, 1419, 1161, 1420), (1162, 461, 1163, 462), (1161, 2448, 1162, 2449), (1159, 2198, 1160, 2199), (1158, 1689, 1159, 1690), (1157, 2371, 1158, 2370), (1154, 1552, 1155, 1551), (1155, 1332, 1156, 1333), (1153, 1104, 1154, 1105), (1338, 826, 1339, 825), (1546, 823, 1547, 824), (1109, 823, 1110, 822), (1141, 820, 1142, 821), (378, 822, 379, 821), (2078, 819, 2079, 820), (608, 818, 609, 817), (1279, 816, 1280, 817), (1604, 816, 1605, 815), (326, 813, 327, 814), (2103, 815, 2104, 814), (213, 1416, 214, 1417), (212, 459, 213, 460), (211, 2446, 212, 2447), (210, 2197, 211, 2198), (209, 1688, 210, 1689), (208, 2372, 209, 2371), (204, 1554, 205, 1553), (205, 1330, 206, 1331), (203, 1102, 204, 1103), (207, 1728, 208, 1729), (202, 2088, 203, 2087), (198, 371, 199, 372), (201, 1761, 202, 1760), (1336, 688, 1337, 687), (1547, 686, 1548, 687), (1108, 686, 1109, 685), (1143, 682, 1144, 683), (377, 685, 378, 684), (2080, 683, 2081, 684), (609, 681, 610, 680), (1278, 679, 1279, 680), (1605, 679, 1606, 678), (325, 676, 326, 677), (2104, 678, 2105, 677), (1732, 1104, 1733, 1103), (1730, 1332, 1731, 1331), (1731, 1552, 1732, 1553), (1727, 2372, 1728, 2373), (1725, 1687, 1726, 1686), (1724, 2196, 1725, 2195), (1722, 2444, 1723, 2443), (1723, 457, 1724, 456), (1721, 1415, 1722, 1414), (121, 827, 122, 826), (119, 689, 120, 688), (116, 2369, 117, 2370), (115, 1691, 116, 1690), (114, 2200, 115, 2199), (112, 2450, 113, 2449), (111, 463, 112, 462), (113, 1421, 114, 1420), (108, 1471, 109, 1472), (1844, 1470, 1845, 1469), (1839, 1422, 1840, 1423), (1842, 463, 1843, 464), (1841, 2450, 1842, 2451), (1840, 2201, 1841, 2202), (1838, 1691, 1839, 1692), (1837, 2369, 1838, 2368), (1835, 690, 1836, 691), (1832, 827, 1833, 828), (1574, 1310, 1575, 1309), (1681, 1202, 1682, 1203), (2190, 1201, 2191, 1202), (452, 1199, 453, 1200), (2379, 1201, 2380, 1200), (2007, 1199, 2008, 1198), (2441, 1196, 2442, 1197), (1412, 1195, 1413, 1196), (1468, 1188, 1469, 1187), (1719, 1194, 1720, 1195), (214, 1192, 215, 1191), (1163, 1191, 1164, 1190), (110, 1189, 111, 1190), (1843, 1189, 1844, 1188), (235, 1181, 236, 1180), (812, 1672, 813, 1671), (262, 1667, 263, 1668), (1045, 2579, 1046, 2578), (724, 2575, 725, 2576), (2331, 2573, 2332, 2572), (0, 2573, 1, 2574), (1959, 2571, 1960, 2570), (904, 2571, 905, 2572), (1396, 2570, 1397, 2569), (2425, 2569, 2426, 2568), (2176, 2568, 2177, 2567), (438, 2564, 439, 2563), (1487, 2566, 1488, 2567), (808, 2566, 809, 2565), (259, 2564, 260, 2565), (1669, 2563, 1670, 2562), (782, 926, 783, 925), (779, 1942, 780, 1943), (1763, 369, 1764, 368), (1757, 2084, 1758, 2085), (1756, 1106, 1757, 1105), (1755, 1550, 1756, 1551), (1754, 1334, 1755, 1333), (2015, 1404, 2016, 1405), (2389, 1402, 2390, 1403), (1216, 1399, 1217, 1400), (2278, 1401, 2279, 1402), (2105, 958, 2106, 959), (324, 960, 325, 959), (1606, 957, 1607, 958), (1277, 957, 1278, 956), (610, 955, 611, 956), (2077, 955, 2078, 954), (380, 953, 381, 954), (1139, 953, 1140, 952), (1110, 951, 1111, 952), (1545, 951, 1546, 950), (1337, 948, 1338, 949), (120, 947, 121, 948), (1833, 947, 1834, 946), (824, 949, 825, 950), (832, 1920, 833, 1919), (1827, 1920, 1828, 1921), (129, 1915, 130, 1914), (1343, 1919, 1344, 1918), (1540, 1917, 1541, 1918), (1115, 1917, 1116, 1916), (1134, 1915, 1135, 1916), (384, 1914, 385, 1913), (2073, 1912, 2074, 1913), (613, 1911, 614, 1910), (1274, 1909, 1275, 1910), (1609, 1909, 1610, 1908), (321, 1906, 322, 1907), (2107, 1905, 2108, 1904), (1905, 50, 1906, 51), (2108, 51, 2109, 52), (322, 50, 323, 49), (1607, 48, 1608, 49), (1276, 48, 1277, 47), (611, 46, 612, 47), (2076, 46, 2077, 45), (381, 44, 382, 45), (1138, 44, 1139, 43), (1111, 42, 1112, 43), (1544, 42, 1545, 41), (1340, 39, 1341, 40), (123, 40, 124, 41), (1831, 39, 1832, 38), (829, 36, 830, 37), (2110, 777, 2111, 778), (1907, 774, 1908, 775), (320, 776, 321, 775), (1608, 773, 1609, 774), (1275, 773, 1276, 772), (612, 771, 613, 772), (2075, 771, 2076, 770), (382, 769, 383, 770), (1137, 769, 1138, 768), (1112, 767, 1113, 768), (1543, 767, 1544, 766), (1341, 764, 1342, 765), (124, 765, 125, 766), (1830, 764, 1831, 763), (828, 761, 829, 762), (37, 763, 38, 762), (831, 1011, 832, 1010), (1828, 1011, 1829, 1012), (125, 1009, 126, 1008), (1342, 1010, 1343, 1009), (1542, 1007, 1543, 1008), (1113, 1007, 1114, 1006), (1136, 1005, 1137, 1006), (383, 1005, 384, 1004), (2074, 1003, 2075, 1004), (614, 1002, 615, 1001), (1273, 1000, 1274, 1001), (1610, 1000, 1611, 999), (319, 998, 320, 999), (1911, 1003, 1912, 1002), (2109, 997, 2110, 996), (2556, 2163, 2557, 2164), (994, 1944, 995, 1943), (992, 923, 993, 924), (997, 776, 998, 777), (993, 2553, 994, 2552), (780, 2551, 781, 2552), (2010, 2437, 2011, 2438), (2385, 2434, 2386, 2435), (1215, 2428, 1216, 2429), (2277, 2430, 2278, 2431), (590, 452, 591, 451), (1211, 444, 1212, 445), (2274, 441, 2275, 442), (2182, 444, 2183, 443), (592, 2190, 593, 2189), (1207, 2186, 1208, 2187), (2275, 2180, 2276, 2181), (375, 1751, 376, 1750), (379, 1140, 380, 1141), (1921, 1826, 1922, 1827), (830, 1829, 831, 1830), (1739, 2099, 1740, 2098), (1742, 329, 1743, 330), (1741, 1601, 1742, 1600), (1738, 1283, 1739, 1284), (1740, 604, 1741, 603), (1736, 1147, 1737, 1148), (833, 1345, 834, 1344), (1922, 1346, 1923, 1345), (122, 1340, 123, 1339), (2554, 922, 2555, 921), (2548, 1939, 2549, 1940), (785, 739, 786, 738), (988, 737, 989, 738), (2158, 735, 2159, 736), (2411, 736, 2412, 737), (1385, 732, 1386, 733), (1657, 734, 1658, 735), (1894, 733, 1895, 734), (970, 732, 971, 731), (665, 730, 666, 731), (270, 730, 271, 729), (1497, 729, 1498, 728), (428, 727, 429, 728), (798, 725, 799, 726), (800, 2330, 801, 2329), (430, 2328, 431, 2327), (1495, 2326, 1496, 2327), (268, 2325, 269, 2326), (667, 2325, 668, 2324), (968, 2323, 969, 2324), (1896, 2322, 1897, 2321), (1659, 2321, 1660, 2320), (1391, 2329, 1392, 2328), (2415, 2323, 2416, 2322), (2160, 2320, 2161, 2319), (989, 2319, 990, 2318), (783, 2316, 784, 2317), (126, 1541, 127, 1542), (834, 1539, 835, 1540), (1923, 1538, 1924, 1539), (1081, 1310, 1082, 1311), (1927, 389, 1928, 388), (837, 387, 838, 386), (130, 386, 131, 385), (1933, 137, 1934, 136), (841, 135, 842, 134), (1930, 2245, 1931, 2246), (128, 1135, 129, 1136), (836, 1133, 837, 1134), (1926, 1131, 1927, 1132), (2241, 2114, 2242, 2115), (1936, 2112, 1937, 2111), (845, 2113, 846, 2112), (218, 350, 219, 349), (843, 318, 844, 319), (1934, 317, 1935, 318), (2242, 316, 2243, 315), (1717, 350, 1718, 351), (1929, 619, 1930, 618), (839, 617, 840, 616), (132, 616, 133, 615), (1924, 1118, 1925, 1117), (835, 1117, 836, 1116), (127, 1115, 128, 1114), (131, 2072, 132, 2073), (838, 2071, 839, 2072), (1928, 2069, 1929, 2070), (587, 2439, 588, 2438), (582, 1406, 583, 1405), (1092, 1680, 1093, 1679), (1093, 1204, 1094, 1205), (1088, 183, 1089, 184), (1091, 2189, 1092, 2188), (1089, 451, 1090, 450), (1090, 2381, 1091, 2382), (1086, 2011, 1087, 2012), (1087, 2437, 1088, 2436), (1083, 1409, 1084, 1408), (1935, 845, 1936, 844), (362, 1678, 363, 1677), (361, 1206, 362, 1207), (358, 185, 359, 186), (360, 2188, 361, 2187), (359, 449, 360, 448), (356, 2436, 357, 2435), (352, 1410, 353, 1409), (357, 2384, 358, 2385), (355, 2012, 356, 2013), (239, 2518, 240, 2519), (1697, 2517, 1698, 2516), (2361, 2514, 2362, 2515), (1988, 2513, 1989, 2514), (698, 2516, 699, 2515), (2358, 1986, 2359, 1985), (2359, 2594, 2360, 2595), (238, 701, 239, 702), (1698, 700, 1699, 699), (2362, 697, 2363, 698), (1989, 696, 1990, 697), (1184, 2595, 1185, 2596), (237, 2596, 238, 2597), (870, 2588, 871, 2587), (1437, 494, 1438, 495), (1956, 907, 1957, 908), (2619, 903, 0, 902), (2332, 903, 2333, 904), (723, 901, 724, 900), (1046, 897, 1047, 898), (721, 2617, 722, 2616), (1047, 2614, 1048, 2615), (1048, 719, 1049, 720), (666, 1388, 667, 1387), (969, 1386, 970, 1387), (1893, 1385, 1894, 1384), (1656, 1384, 1657, 1383), (669, 2419, 670, 2418), (967, 2416, 968, 2417), (1895, 2415, 1896, 2414), (1658, 2414, 1659, 2413), (1308, 1576, 1309, 1575), (1078, 1578, 1079, 1577), (1223, 2574, 1224, 2575), (1222, 902, 1223, 901), (1221, 2619, 1222, 2618), (1225, 727, 1226, 726), (1220, 2333, 1221, 2334), (1219, 1960, 1220, 1961), (1986, 2593, 1987, 2594), (2334, 1962, 2335, 1961), (2260, 689, 2261, 690), (2258, 946, 2259, 945), (2255, 35, 2256, 34), (2257, 761, 2258, 760), (2256, 1013, 2257, 1014), (2254, 1826, 2255, 1825), (2253, 1346, 2254, 1347), (2250, 1925, 2251, 1926), (2252, 1538, 2253, 1537), (2251, 1118, 2252, 1119), (2249, 1133, 2250, 1132), (2248, 387, 2249, 388), (2247, 2071, 2248, 2070), (2246, 617, 2247, 618), (2240, 139, 2241, 140), (1857, 1050, 1858, 1051), (497, 2298, 498, 2299), (158, 2298, 159, 2297), (2469, 2294, 2470, 2295), (2221, 2296, 2222, 2297), (864, 2294, 865, 2293), (2581, 2293, 2582, 2292), (894, 2291, 895, 2292), (2611, 2290, 2612, 2291), (716, 2289, 717, 2290), (1966, 2288, 1967, 2287), (2338, 2286, 2339, 2285), (1051, 2289, 1052, 2288), (1467, 464, 1468, 465), (1465, 2452, 1466, 2453), (1466, 2203, 1467, 2204), (1463, 1694, 1464, 1695), (1462, 2366, 1463, 2365), (1460, 693, 1461, 694), (1458, 2511, 1459, 2512), (473, 2513, 474, 2512), (472, 696, 473, 695), (470, 2363, 471, 2364), (469, 1697, 470, 1696), (465, 2205, 466, 2204), (466, 2454, 467, 2453), (1503, 2409, 1504, 2408), (422, 2407, 423, 2408), (71, 285, 72, 284), (70, 1645, 71, 1646), (69, 2041, 70, 2040), (68, 1240, 69, 1239), (67, 648, 68, 649), (66, 417, 67, 418), (65, 1509, 66, 1508), (61, 1378, 62, 1379), (64, 1875, 65, 1876), (62, 2153, 63, 2154), (60, 740, 61, 739), (58, 2317, 59, 2318), (56, 992, 57, 991), (54, 2553, 55, 2554), (55, 923, 56, 922), (53, 1944, 54, 1945), (281, 796, 282, 797), (1648, 796, 1649, 795), (2038, 793, 2039, 794), (1237, 792, 1238, 793), (650, 792, 651, 791), (420, 790, 421, 789), (1505, 788, 1506, 789), (1879, 791, 1880, 790), (1380, 788, 1381, 787), (59, 784, 60, 785), (2155, 787, 2156, 786), (283, 1044, 284, 1045), (1646, 1044, 1647, 1043), (2039, 1042, 2040, 1043), (1238, 1041, 1239, 1042), (649, 1041, 650, 1040), (418, 1040, 419, 1039), (1507, 1038, 1508, 1039), (1876, 1038, 1877, 1037), (1376, 1036, 1377, 1035), (63, 1036, 64, 1037), (2151, 1035, 2152, 1034), (2149, 80, 2150, 81), (1871, 82, 1872, 83), (1374, 79, 1375, 80), (1509, 79, 1510, 78), (416, 77, 417, 78), (647, 76, 648, 77), (1240, 76, 1241, 75), (2041, 75, 2042, 74), (1644, 73, 1645, 74), (285, 73, 286, 72), (1872, 2148, 1873, 2147), (1870, 1374, 1871, 1373), (1869, 1510, 1870, 1511), (1868, 416, 1869, 415), (1867, 647, 1868, 646), (1866, 1241, 1867, 1242), (1865, 2042, 1866, 2043), (1864, 1644, 1865, 1643), (1863, 286, 1864, 287), (1862, 2579, 1863, 2580), (1861, 897, 1862, 896), (1860, 2614, 1861, 2613), (1859, 719, 1860, 718), (1856, 1965, 1857, 1966), (1855, 2286, 1856, 2287), (623, 1126, 624, 1127), (1262, 1124, 1263, 1123), (2065, 1121, 2066, 1120), (1620, 1121, 1621, 1122), (309, 1123, 310, 1122), (743, 850, 744, 851), (2315, 740, 2316, 741), (2314, 1034, 2315, 1033), (2309, 1804, 2310, 1805), (2310, 2144, 2311, 2143), (2311, 1369, 2312, 1368), (2308, 1515, 2309, 1516), (2307, 411, 2308, 410), (2306, 642, 2307, 641), (2305, 1246, 2306, 1247), (2304, 2047, 2305, 2048), (2303, 1639, 2304, 1638), (2302, 291, 2303, 292), (2301, 2222, 2302, 2223), (2218, 2468, 2219, 2467), (559, 2225, 560, 2224), (560, 294, 561, 293), (558, 1637, 559, 1638), (557, 2049, 558, 2048), (556, 1248, 557, 1247), (555, 640, 556, 641), (554, 409, 555, 410), (553, 1517, 554, 1516), (551, 1366, 552, 1367), (552, 2141, 553, 2142), (550, 1808, 551, 1807), (549, 1030, 550, 1031), (547, 745, 548, 744), (548, 930, 549, 929), (543, 2550, 544, 2551), (542, 1941, 543, 1942), (1028, 2235, 1029, 2236), (1809, 2235, 1810, 2234), (2139, 2232, 2140, 2233), (1364, 2233, 1365, 2234), (1517, 2231, 1518, 2230), (408, 2229, 409, 2230), (639, 2228, 640, 2229), (1248, 2228, 1249, 2227), (2049, 2227, 2050, 2226), (1636, 2225, 1637, 2226), (292, 2224, 293, 2223), (942, 296, 943, 295), (934, 2232, 935, 2231), (941, 1634, 942, 1635), (939, 2051, 940, 2050), (938, 1250, 939, 1249), (937, 638, 938, 639), (936, 407, 937, 408), (935, 1519, 936, 1518), (932, 1365, 933, 1366), (933, 2140, 934, 2141), (931, 1809, 932, 1808), (930, 1029, 931, 1030), (927, 743, 928, 742), (2300, 158, 2301, 157), (561, 156, 562, 157), (294, 155, 295, 156), (940, 153, 941, 154), (1635, 155, 1636, 154), (2051, 152, 2052, 153), (1250, 151, 1251, 152), (637, 151, 638, 150), (406, 150, 407, 149), (1519, 148, 1520, 149), (1363, 147, 1364, 146), (2138, 148, 2139, 147), (1811, 144, 1812, 145), (1026, 144, 1027, 143), (625, 516, 626, 517), (1260, 514, 1261, 513), (2061, 513, 2062, 512), (1624, 511, 1625, 512), (943, 501, 944, 500), (297, 503, 298, 502), (562, 500, 563, 499), (2299, 498, 2300, 499), (757, 297, 758, 296), (758, 502, 759, 501), (756, 1633, 757, 1634), (755, 2053, 756, 2052), (754, 1252, 755, 1251), (753, 636, 754, 637), (752, 405, 753, 406), (750, 1522, 751, 1521), (749, 1362, 750, 1363), (751, 2136, 752, 2137), (747, 1811, 748, 1810), (746, 1027, 747, 1028), (748, 145, 749, 146), (745, 2237, 746, 2236), (306, 2121, 307, 2122), (514, 2117, 515, 2118), (1622, 2120, 1623, 2119), (2063, 2120, 2064, 2121), (1261, 2118, 1262, 2119), (627, 2117, 628, 2116), (138, 2114, 139, 2113), (1016, 1821, 1017, 1822), (1022, 2134, 1023, 2133), (1025, 1361, 1026, 1360), (1023, 1524, 1024, 1525), (1024, 402, 1025, 401), (1021, 635, 1022, 634), (1020, 1253, 1021, 1254), (1019, 2054, 1020, 2055), (1018, 1632, 1019, 1631), (1017, 504, 1018, 505), (1015, 298, 1016, 299), (137, 316, 138, 317), (626, 313, 627, 314), (1263, 311, 1264, 310), (2064, 308, 2065, 307), (1621, 308, 1622, 309), (515, 313, 516, 312), (1124, 312, 1125, 311), (1822, 300, 1823, 299), (1820, 504, 1821, 503), (1819, 1632, 1820, 1633), (1818, 2054, 1819, 2053), (1817, 1253, 1818, 1252), (1816, 635, 1817, 636), (1815, 404, 1816, 405), (1813, 1523, 1814, 1522), (1812, 1361, 1813, 1362), (1814, 2135, 1815, 2136), (1937, 540, 1938, 541), (2546, 541, 2547, 542), (846, 539, 847, 540), (2239, 539, 2240, 538), (140, 537, 141, 538), (628, 535, 629, 536), (1259, 535, 1260, 534), (2060, 534, 2061, 533), (1626, 531, 1627, 532), (508, 530, 509, 529), (302, 528, 303, 527), (2144, 1370, 2145, 1369), (2137, 1520, 2138, 1521), (2134, 404, 2135, 403), (2132, 634, 2133, 633), (2130, 1255, 2131, 1256), (2129, 2056, 2130, 2057), (2128, 1630, 2129, 1629), (2124, 509, 2125, 510), (2125, 530, 2126, 531), (2122, 305, 2123, 306), (1125, 1618, 1126, 1619), (517, 1616, 518, 1617), (2062, 1623, 2063, 1624), (1264, 1619, 1265, 1620), (624, 1618, 625, 1617), (135, 1613, 136, 1612), (2243, 1614, 2244, 1615), (1932, 1614, 1933, 1613), (842, 1612, 843, 1611), (1356, 1527, 1357, 1528), (1358, 400, 1359, 399), (1357, 631, 1358, 630), (1355, 1256, 1356, 1257), (1354, 2057, 1355, 2058), (1352, 1628, 1353, 1627), (1349, 528, 1350, 529), (1350, 507, 1351, 508), (1351, 2127, 1352, 2126), (1348, 303, 1349, 304), (840, 1271, 841, 1272), (1931, 1270, 1932, 1271), (2244, 1270, 2245, 1269), (133, 1272, 134, 1273), (622, 1265, 623, 1266), (518, 1268, 519, 1267), (1127, 1267, 1128, 1266), (1535, 305, 1536, 304), (1534, 2123, 1535, 2124), (1533, 511, 1534, 510), (1531, 533, 1532, 532), (1532, 1625, 1533, 1626), (1530, 2060, 1531, 2059), (1528, 1258, 1529, 1257), (1525, 632, 1526, 633), (1523, 402, 1524, 403), (223, 1712, 224, 1713), (397, 536, 398, 537), (396, 2116, 397, 2115), (395, 314, 396, 315), (394, 1616, 395, 1615), (393, 1268, 394, 1269), (392, 620, 393, 619), (390, 2067, 391, 2068), (391, 520, 392, 521), (1980, 879, 1981, 880), (2357, 876, 2358, 877), (1702, 876, 1703, 875), (651, 1881, 652, 1880), (419, 1879, 420, 1878), (1506, 1877, 1507, 1878), (2399, 2576, 2400, 2577), (2398, 900, 2399, 899), (2396, 2618, 2397, 2617), (2397, 723, 2398, 722), (2395, 1962, 2396, 1963), (2156, 987, 2157, 988), (1381, 986, 1382, 987), (1504, 986, 1505, 985), (421, 984, 422, 985), (652, 983, 653, 984), (2026, 2577, 2027, 2578), (2025, 899, 2026, 898), (2024, 2616, 2025, 2615), (2023, 721, 2024, 720), (2022, 1963, 2023, 1964), (182, 590, 183, 589), (189, 2185, 190, 2184), (186, 448, 187, 447), (184, 2383, 185, 2384), (181, 2008, 182, 2009), (180, 2440, 181, 2439), (179, 1411, 180, 1410), (178, 351, 179, 352), (1085, 587, 1086, 586), (1084, 353, 1085, 354), (345, 1718, 346, 1719), (346, 218, 347, 217), (344, 1411, 345, 1412), (343, 2440, 344, 2441), (341, 2007, 342, 2006), (339, 2379, 340, 2378), (340, 453, 341, 454), (338, 2191, 339, 2192), (342, 1198, 343, 1197), (337, 1682, 338, 1683), (334, 1562, 335, 1561), (335, 1094, 336, 1095), (333, 1322, 334, 1323), (332, 365, 333, 366), (336, 595, 337, 596), (331, 1767, 332, 1766), (323, 2107, 324, 2106), (354, 586, 355, 585), (1055, 893, 1056, 892), (1714, 221, 1715, 222), (1054, 2610, 1055, 2609), (219, 1580, 220, 1581), (1716, 1580, 1717, 1579), (177, 1579, 178, 1578), (1601, 2100, 1602, 2101), (1598, 1765, 1599, 1766), (1597, 601, 1598, 600), (1596, 368, 1597, 367), (1595, 1325, 1596, 1324), (1594, 1098, 1595, 1097), (1593, 1558, 1594, 1559), (1592, 1684, 1593, 1683), (1584, 1193, 1585, 1194), (1591, 2193, 1592, 2192), (1588, 456, 1589, 455), (1590, 2377, 1591, 2378), (1589, 2004, 1590, 2005), (1587, 2443, 1588, 2442), (1586, 1414, 1587, 1413), (1583, 216, 1584, 217), (1585, 1721, 1586, 1720), (347, 1167, 348, 1166), (1582, 1165, 1583, 1166), (1056, 2583, 1057, 2584), (1307, 1080, 1308, 1081), (1432, 1062, 1433, 1061), (1427, 2509, 1428, 2508), (1426, 692, 1427, 691), (1424, 2367, 1425, 2368), (1423, 1693, 1424, 1692), (1421, 2201, 1422, 2200), (1418, 2448, 1419, 2447), (1417, 461, 1418, 460), (1057, 866, 1058, 867), (2216, 1064, 2217, 1063), (2211, 2511, 2212, 2510), (2209, 695, 2210, 694), (2207, 2364, 2208, 2365), (2206, 1696, 2207, 1695), (2210, 1459, 2211, 1460), (2205, 469, 2206, 468), (1052, 716, 1053, 715), (2465, 1063, 2466, 1062), (2460, 2510, 2461, 2509), (2459, 693, 2460, 692), (2457, 2366, 2458, 2367), (2456, 1694, 2457, 1693), (2451, 2203, 2452, 2202), (2455, 1464, 2456, 1465), (2454, 468, 2455, 467), (1059, 2467, 1060, 2466), (874, 475, 875, 476), (873, 1457, 874, 1456), (867, 1064, 868, 1065), (1058, 2218, 1059, 2217), (2591, 474, 2592, 475), (2590, 1458, 2591, 1457), (2584, 1065, 2585, 1066), (1077, 1306, 1078, 1307), (176, 1305, 177, 1306), (1715, 1304, 1716, 1305), (220, 1304, 221, 1303), (891, 1067, 892, 1066), (886, 1455, 887, 1456), (885, 477, 886, 476), (884, 1704, 885, 1703), (883, 2356, 884, 2357), (882, 1979, 883, 1980), (881, 232, 882, 233), (878, 1181, 879, 1182), (1978, 2356, 1979, 2355), (1982, 1180, 1983, 1179), (1976, 1705, 1977, 1706), (1975, 478, 1976, 479), (1973, 1453, 1974, 1452), (1969, 1070, 1970, 1071), (1053, 572, 1054, 573), (2340, 575, 2341, 576), (1967, 574, 1968, 575), (714, 574, 715, 573), (2610, 572, 2611, 571), (893, 571, 894, 570), (2582, 569, 2583, 570), (865, 568, 866, 569), (2219, 567, 2220, 566), (2468, 568, 2469, 567), (159, 564, 160, 565), (496, 564, 497, 563), (2608, 1068, 2609, 1067), (713, 1069, 714, 1068), (709, 1972, 710, 1973), (708, 1451, 709, 1452), (706, 480, 707, 479), (705, 1707, 706, 1706), (702, 1177, 703, 1178), (703, 2352, 704, 2353), (2350, 1176, 2351, 1175), (2348, 1707, 2349, 1708), (2347, 480, 2348, 481), (2345, 1451, 2346, 1450), (2342, 1071, 2343, 1072), (493, 1429, 494, 1428), (492, 2462, 493, 2461), (491, 2213, 492, 2212), (487, 872, 488, 873), (489, 2588, 490, 2589), (484, 2604, 485, 2603), (486, 888, 487, 887), (483, 1974, 484, 1975), (482, 708, 483, 707), (481, 2346, 482, 2347), (485, 1454, 486, 1455), (1431, 1792, 1432, 1793), (2464, 1791, 2465, 1792), (2215, 1790, 2216, 1791), (868, 1790, 869, 1789), (2585, 1789, 2586, 1788), (2607, 1786, 2608, 1787), (890, 1787, 891, 1788), (1968, 1784, 1969, 1783), (712, 1785, 713, 1786), (2341, 1783, 2342, 1782), (2343, 170, 2344, 171), (711, 169, 712, 168), (1970, 169, 1971, 170), (889, 167, 890, 166), (2606, 168, 2607, 167), (2586, 165, 2587, 166), (869, 164, 870, 165), (2214, 164, 2215, 163), (2463, 163, 2464, 162), (1430, 162, 1431, 161), (1169, 1303, 1170, 1302), (1168, 1581, 1169, 1582), (1167, 349, 1168, 348), (1781, 576, 1782, 577), (1775, 2017, 1776, 2016), (1773, 2389, 1774, 2388), (1774, 1403, 1775, 1404), (1772, 2431, 1773, 2432), (1769, 442, 1770, 443), (1770, 2181, 1771, 2182), (1767, 193, 1768, 192), (1771, 1213, 1772, 1212), (1768, 1673, 1769, 1674), (1170, 109, 1171, 110), (224, 107, 225, 108), (1711, 107, 1712, 106), (174, 106, 175, 105), (1075, 105, 1076, 104), (579, 103, 580, 102), (1778, 101, 1779, 102), (809, 258, 810, 259), (1668, 261, 1669, 262), (2178, 257, 2179, 258), (437, 260, 438, 261), (2427, 256, 2428, 257), (1484, 256, 1485, 255), (1397, 254, 1398, 255), (1218, 254, 1219, 253), (2393, 253, 2394, 252), (2020, 252, 2021, 251), (2284, 250, 2285, 249), (99, 250, 100, 251), (578, 247, 579, 248), (1779, 249, 1780, 248), (1073, 246, 1074, 247), (173, 244, 174, 245), (1710, 243, 1711, 244), (225, 243, 226, 242), (1172, 242, 1173, 241), (1845, 241, 1846, 240), (2544, 996, 2545, 995), (2545, 778, 2546, 779), (2543, 52, 2544, 53), (2542, 1904, 2543, 1903), (2541, 960, 2542, 961), (2540, 676, 2541, 675), (2538, 812, 2539, 811), (2539, 1671, 2540, 1670), (2536, 2180, 2537, 2179), (2537, 441, 2538, 440), (2534, 2430, 2535, 2429), (2533, 1401, 2534, 1400), (2535, 1214, 2536, 1215), (2532, 2391, 2533, 2392), (2531, 2018, 2532, 2019), (2530, 2281, 2531, 2282), (2524, 245, 2525, 246), (2526, 104, 2527, 103), (2527, 581, 2528, 580), (2529, 1776, 2530, 1777), (2525, 1075, 2526, 1074), (2523, 173, 2524, 172), (2521, 1709, 2522, 1708), (2519, 1174, 2520, 1175), (1729, 1998, 1730, 1999), (206, 2000, 207, 1999), (1156, 1998, 1157, 1997), (117, 1996, 118, 1997), (1836, 1996, 1837, 1995), (1425, 1994, 1426, 1995), (2458, 1993, 2459, 1994), (2208, 1991, 2209, 1992), (1461, 1993, 1462, 1992), (471, 1990, 472, 1991), (1321, 364, 1322, 365), (1319, 1675, 1320, 1674), (1317, 1210, 1318, 1211), (1320, 191, 1321, 192), (1318, 2184, 1319, 2183), (1316, 446, 1317, 445), (1315, 2433, 1316, 2432), (1311, 1407, 1312, 1406), (1314, 2387, 1315, 2388), (1313, 2014, 1314, 2015), (1312, 584, 1313, 583), (2102, 2271, 2103, 2272), (327, 2273, 328, 2272), (1603, 2270, 1604, 2271), (1281, 2269, 1282, 2268), (606, 2269, 607, 2270), (376, 2265, 377, 2266), (2081, 2267, 2082, 2266), (1144, 2268, 1145, 2267), (1107, 2264, 1108, 2265), (1548, 2264, 1549, 2263), (1335, 2262, 1336, 2263), (118, 2261, 119, 2262), (1834, 2260, 1835, 2259), (1571, 584, 1572, 585), (1570, 2014, 1571, 2013), (1569, 2387, 1570, 2386), (1572, 1407, 1573, 1408), (1568, 2433, 1569, 2434), (1567, 446, 1568, 447), (1564, 2185, 1565, 2186), (1566, 188, 1567, 187), (1565, 1209, 1566, 1208), (1563, 1676, 1564, 1677), (1562, 364, 1563, 363), (577, 1852, 578, 1853), (1072, 1851, 1073, 1852), (171, 1850, 172, 1851), (1709, 1848, 1710, 1849), (2522, 1849, 2523, 1850), (226, 1848, 227, 1847), (1173, 1847, 1174, 1846), (1780, 1854, 1781, 1853), (1784, 1069, 1785, 1070), (1981, 235, 1982, 234), (704, 229, 705, 230), (2349, 229, 2350, 228), (2520, 227, 2521, 228), (1449, 2345, 1450, 2344), (1447, 710, 1448, 711), (1448, 1972, 1449, 1971), (1445, 888, 1446, 889), (1446, 2605, 1447, 2606), (1442, 2590, 1443, 2589), (1444, 872, 1445, 871), (1440, 2213, 1441, 2214), (1439, 2462, 1440, 2463), (1438, 1429, 1439, 1430), (1443, 488, 1444, 489), (495, 1436, 496, 1437), (160, 1436, 161, 1435), (1060, 1434, 1061, 1433), (19, 848, 20, 849), (20, 2238, 21, 2237), (21, 142, 22, 143), (23, 400, 24, 401), (25, 1527, 26, 1526), (24, 631, 25, 632), (27, 1255, 28, 1254), (28, 2056, 29, 2055), (29, 1630, 30, 1631), (22, 1359, 23, 1360), (26, 2131, 27, 2132), (30, 506, 31, 505), (31, 301, 32, 300), (33, 1825, 34, 1824), (35, 1012, 36, 1013), (545, 19, 546, 18), (924, 16, 925, 15), (781, 17, 782, 16), (990, 13, 991, 14), (57, 15, 58, 14), (2161, 12, 2162, 13), (1897, 10, 1898, 11), (1660, 11, 1661, 12), (2417, 8, 2418, 9), (966, 10, 967, 9), (668, 7, 669, 8), (1392, 3, 1393, 4), (267, 7, 268, 6), (1494, 6, 1495, 5), (431, 4, 432, 5), (801, 2, 802, 3), (2330, 1, 2331, 2), (1576, 1080, 1577, 1079), (2489, 1938, 2490, 1939), (2488, 2547, 2489, 2548), (2490, 847, 2491, 848), (2491, 2239, 2492, 2238), (2492, 141, 2493, 142), (2493, 398, 2494, 399), (2494, 629, 2495, 630), (2496, 1530, 2497, 1529), (2495, 1259, 2496, 1258), (2497, 2059, 2498, 2058), (2498, 1353, 2499, 1354), (2499, 1628, 2500, 1629), (2500, 2127, 2501, 2128), (2501, 507, 2502, 506), (2502, 302, 2503, 301), (2503, 33, 2504, 32), (2504, 1824, 2505, 1823), (2505, 1014, 2506, 1015), (2506, 760, 2507, 759), (2507, 945, 2508, 944), (1854, 2339, 1855, 2340), (2021, 2336, 2022, 2337), (2394, 2335, 2395, 2336), (1793, 1434, 1794, 1435), (1794, 566, 1795, 565), (1795, 2220, 1796, 2221), (1796, 2295, 1797, 2296), (434, 1491, 435, 1492), (2177, 1486, 2178, 1487), (807, 1488, 808, 1489), (2426, 1485, 2427, 1486), (1398, 1483, 1399, 1484), (1217, 1483, 1218, 1482), (2392, 1482, 2393, 1481), (2282, 1480, 2283, 1479), (2019, 1481, 2020, 1480), (2528, 1477, 2529, 1478), (1777, 1479, 1778, 1478), (581, 1476, 582, 1477), (1076, 1475, 1077, 1476), (175, 1474, 176, 1475), (222, 1474, 223, 1473), (1713, 1472, 1714, 1473), (1171, 1471, 1172, 1470), (1285, 2097, 1286, 2096), (1287, 1763, 1288, 1762), (1280, 607, 1281, 608), (1286, 369, 1287, 370), (1288, 1325, 1289, 1326), (1290, 1558, 1291, 1557), (1289, 1098, 1290, 1099), (1293, 1726, 1294, 1727), (1300, 216, 1301, 215), (1292, 2002, 1293, 2001), (1291, 2375, 1292, 2374), (1294, 1687, 1295, 1688), (1295, 2196, 1296, 2197), (1296, 457, 1297, 458), (1297, 2444, 1298, 2445), (1298, 1415, 1299, 1416), (1299, 1193, 1300, 1192), (1301, 1165, 1302, 1164), (2142, 1805, 2143, 1806), (1367, 1806, 1368, 1807), (1514, 1804, 1515, 1803), (411, 1802, 412, 1803), (642, 1801, 643, 1802), (1245, 1801, 1246, 1800), (2046, 1800, 2047, 1799), (1639, 1798, 1640, 1799), (290, 1798, 291, 1797), (81, 2148, 82, 2149), (83, 1372, 84, 1373), (84, 1512, 85, 1511), (85, 414, 86, 415), (86, 645, 87, 646), (87, 1243, 88, 1242), (88, 2044, 89, 2043), (89, 1642, 90, 1643), (90, 288, 91, 287), (91, 2581, 92, 2580), (92, 895, 93, 896), (93, 2612, 94, 2613), (94, 717, 95, 718), (95, 1858, 96, 1859), (96, 1050, 97, 1049), (97, 1965, 98, 1964), (100, 2284, 101, 2283), (98, 2338, 99, 2337), (2597, 1178, 2598, 1179), (2599, 230, 2600, 231), (2598, 2353, 2599, 2354), (2601, 1705, 2602, 1704), (2602, 478, 2603, 477), (2600, 1977, 2601, 1978), (2604, 1453, 2605, 1454), (1185, 700, 1186, 701), (1186, 2517, 1187, 2518), (288, 863, 289, 864), (1641, 863, 1642, 862), (2044, 861, 2045, 862), (1243, 860, 1244, 861), (644, 860, 645, 859), (413, 859, 414, 858), (1512, 857, 1513, 858), (1371, 857, 1372, 856), (2146, 856, 2147, 855), (1032, 854, 1033, 853), (2313, 855, 2314, 854), (928, 851, 929, 852), (546, 849, 547, 850), (2559, 916, 2560, 917), (2560, 1950, 2561, 1949), (2561, 2169, 2562, 2168), (544, 2486, 545, 2485), (1940, 2487, 1941, 2488), (2549, 2486, 2550, 2487), (17, 2485, 18, 2484), (741, 2483, 742, 2482), (852, 2481, 853, 2482), (926, 2484, 927, 2483), (2312, 2479, 2313, 2480), (1031, 2480, 1032, 2481), (2145, 2478, 2146, 2479), (1370, 2477, 1371, 2478), (1513, 2477, 1514, 2476), (412, 2475, 413, 2476), (643, 2474, 644, 2475), (1244, 2474, 1245, 2473), (2045, 2473, 2046, 2472), (1640, 2471, 1641, 2472), (289, 2471, 290, 2470)]",friend,"[(458, 43, 459, 44), (45, 460, 46, 461), (75, 94, 76, 95), (247, 69, 248, 68), (78, 262, 79, 261), (73, 304, 74, 305), (340, 70, 341, 69), (79, 366, 80, 367), (382, 71, 383, 72), (532, 68, 533, 67), (80, 548, 81, 547), (77, 562, 78, 563), (74, 610, 75, 609), (82, 644, 83, 643), (76, 655, 77, 656), (252, 105, 253, 106), (282, 102, 283, 101), (305, 96, 306, 97), (344, 97, 345, 98), (373, 103, 374, 102), (540, 103, 541, 104), (569, 99, 570, 98), (608, 96, 609, 95), (632, 99, 633, 100), (663, 101, 664, 100), (158, 296, 159, 295), (298, 162, 299, 161), (162, 615, 163, 616), (160, 329, 161, 330), (167, 472, 168, 473), (194, 303, 195, 304), (197, 611, 198, 610), (213, 642, 214, 643), (253, 286, 254, 287), (246, 340, 247, 339), (244, 383, 245, 384), (249, 535, 250, 534), (250, 575, 251, 576), (248, 628, 249, 627), (245, 0, 246, 1), (277, 254, 278, 255), (310, 258, 311, 257), (349, 259, 350, 258), (371, 256, 372, 257), (542, 256, 543, 255), (561, 262, 562, 263), (604, 259, 605, 260), (639, 261, 640, 260), (654, 263, 655, 264), (276, 314, 277, 313), (279, 373, 280, 372), (375, 285, 376, 284), (538, 283, 539, 284), (278, 541, 279, 542), (280, 662, 281, 661), (299, 616, 300, 617), (297, 328, 298, 329), (300, 475, 301, 476), (346, 307, 347, 308), (567, 307, 568, 306), (633, 308, 634, 309), (309, 660, 310, 661), (326, 474, 327, 473), (380, 341, 381, 342), (531, 339, 532, 338), (345, 568, 346, 569), (347, 635, 348, 634), (351, 368, 352, 369), (352, 546, 353, 545), (348, 659, 349, 660), (539, 374, 540, 375), (560, 366, 561, 365), (602, 370, 603, 369), (640, 367, 641, 368), (378, 535, 379, 536), (377, 575, 378, 574), (379, 628, 380, 629), (381, 669, 382, 668), (588, 471, 589, 472), (536, 573, 537, 574), (533, 627, 534, 626), (530, 1, 531, 2), (559, 548, 560, 549), (601, 544, 602, 545), (641, 547, 642, 546), (563, 606, 564, 607), (566, 635, 567, 636), (564, 658, 565, 657), (638, 606, 639, 605), (607, 657, 608, 656), (637, 658, 638, 659), (336, 445, 337, 446), (239, 444, 240, 445), (241, 191, 242, 190), (337, 189, 338, 188), (331, 392, 332, 393), (233, 398, 234, 399), (312, 544, 313, 543), (311, 370, 312, 371), (159, 585, 160, 584), (296, 586, 297, 585), (122, 396, 123, 395), (116, 442, 117, 441), (114, 193, 115, 194), (113, 72, 114, 73), (111, 571, 112, 570), (110, 631, 111, 632), (112, 343, 113, 344), (104, 286, 105, 285), (107, 377, 108, 376), (109, 665, 110, 664), (108, 537, 109, 538), (106, 251, 107, 252), (86, 416, 87, 415), (646, 418, 647, 417), (555, 418, 556, 419), (357, 417, 358, 416), (529, 384, 530, 385), (528, 244, 529, 243), (524, 117, 525, 118), (527, 193, 528, 192), (525, 442, 526, 443), (520, 393, 521, 394), (387, 526, 388, 527), (388, 116, 389, 115), (389, 441, 390, 440), (386, 191, 387, 192), (385, 242, 386, 243), (335, 12, 336, 13), (238, 11, 239, 12), (391, 9, 392, 8), (119, 11, 120, 10), (522, 9, 523, 10), (6, 523, 7, 524), (5, 119, 6, 118), (7, 391, 8, 390), (3, 240, 4, 241), (4, 444, 5, 443), (2, 189, 3, 190), (667, 342, 668, 343), (669, 70, 0, 71), (665, 573, 666, 572), (666, 629, 667, 630), (662, 282, 663, 281), (477, 613, 478, 612), (476, 301, 477, 302), (93, 264, 94, 265), (53, 469, 54, 468), (121, 518, 122, 519), (235, 517, 236, 516), (394, 519, 395, 520), (14, 515, 15, 516), (332, 522, 333, 521), (155, 592, 156, 593), (166, 588, 167, 587), (55, 590, 56, 591), (333, 120, 334, 121), (230, 127, 231, 128), (334, 238, 335, 237), (169, 324, 170, 325), (154, 322, 155, 321), (51, 323, 52, 322), (597, 316, 598, 317), (224, 326, 225, 325), (129, 320, 130, 321), (403, 318, 404, 319), (20, 319, 21, 320), (510, 318, 511, 317), (66, 188, 67, 187), (65, 446, 66, 447), (62, 518, 63, 517), (64, 13, 65, 14), (60, 397, 61, 398), (58, 125, 59, 126), (63, 237, 64, 236), (157, 56, 158, 57), (581, 232, 582, 233), (583, 125, 584, 124), (579, 401, 580, 400), (580, 18, 581, 17), (578, 513, 579, 514), (577, 449, 578, 448), (576, 185, 577, 186), (625, 187, 626, 186), (624, 447, 625, 448), (623, 515, 624, 514), (622, 15, 623, 16), (619, 396, 620, 397), (618, 123, 619, 124), (621, 235, 622, 234), (630, 571, 631, 572), (620, 62, 621, 61), (350, 604, 351, 603), (275, 600, 276, 601), (511, 596, 512, 597), (19, 595, 20, 594), (402, 596, 403, 595), (128, 594, 129, 593), (228, 591, 229, 592), (214, 81, 215, 82), (206, 462, 207, 461), (215, 559, 216, 558), (212, 353, 213, 354), (211, 275, 212, 274), (496, 554, 497, 553), (494, 359, 495, 360), (495, 648, 496, 649), (493, 88, 494, 89), (492, 270, 493, 269), (229, 157, 230, 156), (130, 153, 131, 154), (404, 151, 405, 152), (21, 152, 22, 153), (508, 150, 509, 149), (428, 459, 429, 460), (423, 272, 424, 273), (422, 356, 423, 355), (419, 556, 420, 557), (420, 646, 421, 645), (421, 85, 422, 84), (226, 470, 227, 469), (132, 465, 133, 466), (405, 462, 406, 463), (22, 463, 23, 464), (505, 457, 506, 456), (506, 487, 507, 488), (27, 483, 28, 482), (409, 485, 410, 484), (135, 481, 136, 480), (222, 479, 223, 480), (453, 148, 454, 149), (454, 425, 455, 426), (452, 210, 453, 209), (451, 599, 452, 598), (450, 315, 451, 316), (430, 203, 431, 204), (509, 208, 510, 209), (26, 202, 27, 201), (407, 205, 408, 204), (136, 200, 137, 199), (221, 198, 222, 199), (481, 201, 482, 200), (196, 437, 197, 438), (478, 435, 479, 436), (223, 435, 224, 434), (134, 433, 135, 434), (408, 429, 409, 430), (25, 432, 26, 433), (507, 427, 508, 426), (486, 458, 487, 457), (586, 166, 587, 165), (327, 164, 328, 165), (613, 475, 614, 474), (617, 331, 618, 330), (614, 163, 615, 164), (439, 303, 440, 302), (436, 611, 437, 612), (438, 195, 439, 196), (150, 207, 151, 208), (490, 414, 491, 413), (271, 414, 272, 415), (16, 400, 17, 399), (582, 59, 583, 60), (92, 219, 93, 220), (265, 221, 266, 220), (653, 218, 654, 219), (364, 217, 365, 218), (549, 217, 550, 216), (294, 57, 295, 58), (292, 231, 293, 232), (293, 127, 294, 126), (290, 402, 291, 401), (291, 19, 292, 18), (289, 512, 290, 513), (288, 450, 289, 449), (287, 184, 288, 185), (85, 357, 86, 356), (550, 141, 551, 142), (363, 141, 364, 140), (652, 140, 653, 139), (266, 137, 267, 138), (91, 139, 92, 138), (649, 361, 650, 360), (636, 565, 637, 566), (551, 32, 552, 33), (362, 32, 363, 31), (651, 31, 652, 30), (267, 28, 268, 29), (90, 30, 91, 29), (410, 504, 411, 503), (89, 500, 90, 501), (268, 502, 269, 501), (650, 499, 651, 500), (361, 498, 362, 499), (552, 498, 553, 497), (455, 489, 456, 488), (38, 492, 39, 491), (37, 270, 38, 271), (39, 412, 40, 413), (36, 88, 37, 87), (34, 648, 35, 647), (35, 359, 36, 358), (33, 554, 34, 555), (183, 315, 184, 314), (182, 599, 183, 600), (181, 210, 182, 211), (179, 425, 180, 424), (180, 148, 181, 147), (177, 41, 178, 40), (178, 489, 179, 490), (464, 49, 465, 50), (227, 55, 228, 54), (131, 50, 132, 51), (23, 48, 24, 49), (406, 47, 407, 48), (504, 42, 505, 41), (427, 44, 428, 45), (205, 47, 206, 46), (485, 43, 486, 42), (143, 645, 144, 644), (144, 84, 145, 83), (142, 557, 143, 558), (145, 355, 146, 354), (483, 174, 484, 175), (502, 175, 503, 176), (431, 173, 432, 172), (411, 177, 412, 176), (202, 173, 203, 174), (24, 172, 25, 171), (133, 171, 134, 170), (225, 168, 226, 169), (467, 53, 468, 52), (466, 324, 467, 323), (470, 589, 471, 590), (671, 273, 147, 677), (146, 680, 676, 681), (681, 676, 682, 675), (671, 679, 672, 680), (679, 673, 678, 672), (675, 682, 674, 274), (673, 677, 674, 678)]"
"unnamed link-0_filled(1,0)","[(156, 149, 157, 150), (210, 326, 211, 325), (281, 110, 282, 111), (326, 67, 327, 68), (327, 219, 328, 218), (126, 143, 127, 144), (167, 334, 168, 335), (0, 146, 1, 145), (309, 362, 310, 363), (193, 364, 194, 365), (86, 362, 87, 361), (82, 37, 83, 38), (196, 34, 197, 33), (311, 35, 312, 34), (261, 32, 262, 33), (255, 149, 256, 148), (30, 304, 31, 303), (24, 32, 25, 31), (23, 262, 24, 263), (43, 319, 44, 318), (42, 204, 43, 203), (39, 80, 40, 81), (133, 161, 134, 160), (260, 159, 261, 160), (308, 19, 309, 20), (194, 21, 195, 22), (87, 19, 88, 18), (22, 249, 23, 250), (310, 247, 311, 248), (195, 248, 196, 249), (85, 247, 86, 246), (360, 84, 361, 83), (355, 200, 356, 201), (357, 314, 358, 315), (359, 36, 360, 37), (340, 226, 341, 225), (245, 85, 246, 84), (241, 198, 242, 199), (243, 312, 244, 313), (244, 35, 245, 36), (365, 306, 366, 307), (250, 305, 251, 306), (263, 304, 264, 305), (282, 331, 283, 332), (72, 207, 73, 208), (71, 322, 72, 323), (242, 132, 243, 131), (358, 130, 359, 129), (38, 127, 39, 128), (313, 130, 314, 131), (197, 132, 198, 133), (81, 129, 82, 128), (142, 125, 143, 126), (79, 124, 80, 125), (199, 121, 200, 120), (315, 123, 316, 122), (40, 124, 41, 123), (356, 121, 357, 122), (240, 119, 241, 120), (232, 178, 233, 177), (347, 177, 348, 176), (50, 175, 51, 176), (328, 169, 329, 170), (212, 171, 213, 172), (65, 169, 66, 168), (231, 293, 232, 292), (346, 292, 347, 291), (51, 290, 52, 291), (329, 284, 330, 285), (213, 286, 214, 287), (64, 284, 65, 283), (62, 109, 63, 110), (214, 108, 215, 107), (332, 112, 333, 111), (52, 104, 53, 103), (345, 102, 346, 103), (230, 101, 231, 102), (112, 334, 113, 333), (170, 217, 171, 218), (285, 216, 286, 217), (338, 224, 339, 223), (108, 216, 109, 215), (113, 60, 114, 61), (280, 62, 281, 61), (166, 60, 167, 59), (366, 191, 367, 192), (251, 190, 252, 191), (264, 189, 265, 190), (29, 189, 30, 188), (28, 91, 29, 92), (265, 91, 266, 90), (252, 90, 253, 89), (367, 89, 0, 88), (116, 11, 117, 12), (275, 9, 276, 8), (7, 275, 8, 274), (118, 239, 119, 240), (117, 354, 118, 355), (115, 45, 116, 44), (114, 279, 115, 280), (162, 10, 163, 9), (164, 278, 165, 277), (165, 46, 166, 47), (163, 353, 164, 352), (161, 239, 162, 238), (272, 6, 273, 5), (278, 45, 279, 46), (276, 352, 277, 351), (273, 237, 274, 236), (154, 257, 155, 258), (14, 41, 15, 42), (10, 354, 11, 353), (6, 238, 7, 237), (137, 153, 138, 152), (256, 151, 257, 152), (20, 363, 21, 364), (17, 144, 18, 145), (153, 137, 154, 136), (221, 337, 222, 336), (211, 68, 212, 69), (341, 234, 342, 235), (337, 348, 338, 349), (335, 49, 336, 48), (226, 233, 227, 234), (222, 349, 223, 350), (220, 50, 221, 49), (224, 340, 225, 339), (58, 47, 59, 48), (57, 351, 58, 350), (56, 236, 57, 235), (16, 142, 17, 141), (1, 140, 2, 141), (269, 138, 270, 139), (302, 26, 303, 25), (301, 158, 302, 159), (300, 259, 301, 260), (299, 135, 300, 134), (298, 271, 299, 272), (297, 4, 298, 5), (296, 55, 297, 56), (293, 229, 294, 228), (295, 343, 296, 342), (294, 180, 295, 179), (173, 324, 174, 325), (288, 323, 289, 324), (106, 322, 107, 321), (13, 316, 14, 317), (76, 319, 77, 320), (192, 308, 193, 307), (187, 27, 188, 26), (186, 157, 187, 158), (185, 258, 186, 259), (184, 136, 185, 135), (183, 270, 184, 271), (182, 3, 183, 4), (181, 54, 182, 55), (178, 228, 179, 227), (180, 344, 181, 343), (320, 75, 321, 76), (15, 79, 16, 78), (105, 74, 106, 75), (287, 71, 288, 70), (172, 70, 173, 69), (206, 73, 207, 74), (100, 229, 101, 230), (99, 344, 100, 345), (98, 54, 99, 53), (96, 139, 97, 140), (97, 3, 98, 2), (94, 148, 95, 147), (93, 255, 94, 254), (95, 269, 96, 268), (92, 27, 93, 28), (174, 209, 175, 210), (289, 208, 290, 209), (104, 206, 105, 205), (77, 204, 78, 205), (12, 201, 13, 202), (317, 203, 318, 202), (266, 254, 267, 253), (267, 147, 268, 146), (66, 219, 67, 220), (63, 330, 64, 331), (150, 155, 151, 156)]",friend,"[(602, 629, 603, 630), (448, 628, 449, 627), (324, 626, 325, 625), (65, 623, 66, 622), (605, 423, 606, 422), (606, 300, 607, 299), (607, 246, 608, 247), (571, 411, 572, 410), (533, 140, 534, 141), (508, 376, 509, 375), (486, 411, 487, 412), (168, 505, 169, 506), (123, 511, 124, 510), (501, 117, 502, 116), (446, 423, 447, 424), (445, 300, 446, 301), (444, 246, 445, 245), (322, 425, 323, 426), (218, 416, 219, 415), (64, 427, 65, 428), (355, 416, 356, 417), (187, 413, 188, 412), (99, 414, 100, 415), (121, 377, 122, 376), (164, 377, 165, 378), (321, 302, 322, 303), (320, 244, 321, 243), (63, 304, 64, 305), (62, 242, 63, 241), (216, 453, 217, 454), (454, 215, 455, 216), (0, 409, 1, 410), (119, 166, 120, 167), (506, 167, 507, 168), (378, 532, 379, 531), (163, 530, 164, 531), (509, 529, 510, 528), (122, 530, 123, 529), (461, 75, 462, 74), (124, 145, 125, 146), (511, 144, 512, 145), (162, 144, 163, 143), (379, 142, 380, 143), (455, 598, 456, 599), (206, 590, 207, 589), (457, 331, 458, 330), (380, 161, 381, 162), (588, 159, 589, 160), (205, 158, 206, 159), (338, 158, 339, 157), (463, 153, 464, 152), (464, 389, 465, 390), (153, 388, 154, 389), (78, 387, 79, 388), (335, 386, 336, 387), (208, 382, 209, 381), (592, 386, 593, 385), (460, 521, 461, 522), (149, 518, 150, 519), (76, 519, 77, 520), (334, 517, 335, 518), (393, 525, 394, 524), (593, 517, 594, 516), (209, 513, 210, 512), (466, 133, 467, 134), (156, 131, 157, 132), (81, 132, 82, 133), (337, 130, 338, 131), (382, 128, 383, 127), (590, 130, 591, 129), (513, 127, 514, 126), (210, 126, 211, 125), (207, 550, 208, 551), (591, 544, 592, 545), (515, 546, 516, 547), (384, 545, 385, 546), (336, 544, 337, 543), (79, 543, 80, 542), (154, 542, 155, 541), (600, 451, 601, 452), (610, 228, 611, 227), (52, 278, 53, 277), (262, 413, 263, 414), (283, 407, 284, 406), (285, 569, 286, 568), (282, 489, 283, 490), (280, 105, 281, 106), (279, 183, 280, 182), (278, 361, 279, 362), (66, 585, 67, 586), (318, 579, 319, 580), (441, 580, 442, 581), (225, 577, 226, 576), (609, 579, 610, 578), (259, 572, 260, 573), (1, 570, 2, 571), (49, 6, 50, 7), (47, 215, 48, 214), (46, 598, 47, 597), (44, 329, 45, 330), (43, 72, 44, 73), (45, 456, 46, 457), (50, 400, 51, 399), (2, 488, 3, 487), (260, 486, 261, 485), (224, 481, 225, 482), (247, 481, 248, 480), (298, 479, 299, 480), (421, 478, 422, 479), (626, 476, 627, 475), (447, 477, 448, 476), (604, 477, 605, 478), (325, 475, 326, 474), (69, 473, 70, 472), (473, 201, 474, 200), (68, 201, 69, 202), (326, 199, 327, 200), (603, 197, 604, 196), (449, 198, 450, 199), (628, 197, 629, 198), (420, 196, 421, 195), (297, 195, 298, 194), (248, 193, 249, 194), (222, 192, 223, 191), (261, 188, 262, 189), (4, 185, 5, 186), (186, 101, 187, 102), (3, 103, 4, 102), (263, 101, 264, 100), (220, 97, 221, 98), (249, 95, 250, 94), (296, 93, 297, 94), (419, 92, 420, 93), (630, 92, 631, 91), (450, 90, 451, 89), (601, 90, 602, 91), (327, 89, 328, 88), (70, 88, 71, 87), (471, 86, 472, 87), (5, 359, 6, 358), (264, 358, 265, 357), (217, 356, 218, 357), (252, 354, 253, 353), (295, 350, 296, 351), (418, 349, 419, 350), (631, 349, 632, 348), (452, 348, 453, 347), (599, 346, 600, 347), (328, 346, 329, 345), (71, 345, 72, 344), (470, 343, 471, 344), (83, 340, 84, 341), (26, 408, 27, 407), (28, 568, 29, 567), (25, 488, 26, 489), (23, 104, 24, 105), (22, 184, 23, 183), (21, 360, 22, 361), (19, 8, 20, 9), (342, 41, 343, 42), (469, 42, 470, 43), (85, 40, 86, 41), (202, 40, 203, 39), (67, 38, 68, 39), (323, 36, 324, 37), (443, 32, 444, 33), (226, 30, 227, 29), (608, 32, 609, 31), (577, 31, 578, 30), (404, 282, 405, 281), (408, 570, 409, 569), (405, 490, 406, 491), (402, 103, 403, 104), (401, 185, 402, 184), (400, 359, 401, 360), (403, 25, 404, 24), (398, 7, 399, 8), (396, 214, 397, 213), (394, 596, 395, 595), (392, 331, 393, 332), (390, 73, 391, 74), (391, 458, 392, 459), (573, 258, 574, 259), (484, 258, 485, 257), (189, 256, 190, 257), (98, 256, 99, 255), (219, 254, 220, 255), (354, 254, 355, 253), (624, 37, 625, 38), (623, 584, 624, 585), (621, 559, 622, 558), (620, 499, 621, 500), (619, 114, 620, 115), (618, 174, 619, 173), (617, 370, 618, 371), (309, 369, 310, 368), (308, 175, 309, 176), (307, 113, 308, 112), (306, 498, 307, 497), (305, 560, 306, 561), (303, 583, 304, 582), (301, 35, 302, 34), (574, 641, 575, 0), (483, 641, 484, 640), (190, 639, 191, 640), (96, 636, 97, 635), (221, 638, 222, 639), (251, 635, 252, 634), (291, 636, 292, 637), (417, 632, 418, 633), (352, 634, 353, 633), (244, 33, 245, 34), (242, 581, 243, 582), (240, 562, 241, 561), (239, 496, 240, 497), (238, 111, 239, 112), (237, 177, 238, 176), (236, 367, 237, 368), (319, 443, 320, 442), (432, 370, 433, 369), (431, 174, 432, 175), (430, 114, 431, 113), (429, 499, 430, 498), (428, 559, 429, 560), (426, 584, 427, 583), (424, 36, 425, 35), (504, 169, 505, 170), (276, 372, 277, 371), (275, 172, 276, 173), (274, 116, 275, 115), (273, 501, 274, 500), (272, 557, 273, 558), (13, 557, 14, 556), (11, 502, 12, 503), (12, 117, 13, 118), (10, 172, 11, 171), (9, 372, 10, 373), (507, 269, 508, 268), (120, 270, 121, 269), (165, 270, 166, 271), (374, 268, 375, 267), (48, 265, 49, 266), (397, 266, 398, 267), (139, 534, 140, 535), (138, 588, 139, 587), (137, 205, 138, 204), (135, 82, 136, 83), (134, 467, 135, 468), (136, 339, 137, 340), (51, 21, 52, 20), (373, 18, 374, 19), (170, 18, 171, 17), (118, 15, 119, 16), (503, 16, 504, 17), (538, 342, 539, 341), (539, 469, 540, 468), (537, 85, 538, 84), (536, 203, 537, 204), (535, 586, 536, 587), (555, 15, 556, 14), (554, 271, 555, 272), (553, 532, 554, 533), (552, 142, 553, 141), (551, 161, 552, 160), (548, 383, 549, 384), (547, 514, 548, 515), (549, 128, 550, 129), (366, 235, 367, 236), (177, 235, 178, 234), (110, 233, 111, 234), (495, 232, 496, 233), (562, 232, 563, 231), (61, 230, 62, 231), (439, 228, 440, 229), (316, 229, 317, 230), (151, 463, 152, 462), (150, 78, 151, 77), (148, 334, 149, 333), (147, 594, 148, 595), (146, 211, 147, 212), (440, 318, 441, 317), (58, 314, 59, 313), (564, 315, 565, 316), (493, 315, 494, 314), (109, 313, 110, 312), (178, 311, 179, 312), (365, 311, 366, 310), (527, 213, 528, 212), (525, 597, 526, 596), (523, 332, 524, 333), (520, 75, 521, 76), (522, 459, 523, 460), (526, 396, 527, 395), (57, 437, 58, 436), (565, 438, 566, 439), (492, 438, 493, 437), (108, 436, 109, 435), (179, 434, 180, 435), (364, 434, 365, 433), (363, 616, 364, 617), (180, 616, 181, 615), (106, 613, 107, 614), (491, 612, 492, 613), (566, 612, 567, 611), (55, 614, 56, 615), (563, 60, 564, 61), (494, 60, 495, 59), (107, 57, 108, 56), (181, 54, 182, 55), (362, 54, 363, 53), (351, 294, 352, 295), (637, 290, 638, 291), (250, 293, 251, 294), (223, 289, 224, 288), (95, 292, 96, 293), (192, 290, 193, 289), (482, 287, 483, 288), (27, 285, 28, 284), (575, 287, 576, 286), (465, 643, 466, 540), (80, 156, 81, 649), (643, 652, 648, 653), (653, 648, 654, 647), (541, 651, 644, 652), (651, 645, 650, 644), (647, 654, 646, 655), (645, 656, 646, 650), (649, 655, 656, 155)]"
"unnamed link-0_filled(1,0)","[(39, 19, 40, 18), (127, 27, 128, 26), (202, 21, 203, 22), (220, 20, 221, 19), (86, 56, 87, 55), (161, 52, 162, 53), (264, 58, 265, 57), (92, 81, 93, 82), (123, 72, 124, 73), (153, 81, 154, 80), (201, 75, 202, 74), (222, 75, 223, 76), (271, 78, 272, 79), (119, 171, 120, 170), (120, 253, 121, 254), (206, 169, 207, 170), (205, 255, 206, 254), (214, 4, 215, 3), (70, 23, 71, 24), (252, 121, 253, 122), (251, 205, 252, 204), (247, 270, 248, 271), (250, 219, 251, 220), (244, 93, 245, 94), (245, 153, 246, 152), (246, 80, 247, 79), (249, 38, 250, 39), (248, 17, 249, 18), (173, 21, 174, 20), (176, 77, 177, 78), (178, 274, 179, 273), (172, 203, 173, 204), (171, 123, 172, 122), (263, 186, 264, 187), (160, 192, 161, 191), (85, 188, 86, 189), (197, 9, 198, 8), (189, 55, 190, 54), (190, 87, 191, 88), (192, 158, 193, 157), (193, 266, 194, 267), (228, 11, 229, 12), (217, 256, 218, 257), (216, 168, 217, 167), (269, 258, 270, 259), (268, 166, 269, 165), (211, 0, 212, 1), (1, 210, 2, 211), (299, 212, 0, 213), (294, 118, 295, 117), (2, 216, 3, 215), (6, 129, 7, 130), (4, 214, 5, 213), (49, 195, 50, 194), (44, 225, 45, 226), (46, 9, 47, 10), (83, 237, 84, 236), (159, 232, 160, 233), (262, 238, 263, 237), (261, 82, 262, 83), (162, 90, 163, 89), (53, 89, 54, 88), (14, 196, 15, 195), (13, 48, 14, 49), (12, 229, 13, 230), (37, 219, 38, 218), (51, 156, 52, 157), (128, 7, 129, 8), (69, 201, 70, 200), (131, 114, 132, 115), (130, 27, 131, 28), (50, 268, 51, 267), (209, 298, 210, 299), (32, 296, 33, 295), (34, 207, 35, 208), (297, 208, 298, 209), (116, 292, 117, 291), (29, 293, 30, 292), (5, 290, 6, 291), (47, 289, 48, 288), (196, 289, 197, 290), (59, 284, 60, 285), (239, 282, 240, 283), (10, 288, 11, 287), (35, 169, 36, 168), (155, 164, 156, 165), (90, 164, 91, 163), (15, 167, 16, 166), (16, 257, 17, 258), (91, 260, 92, 261), (154, 260, 155, 259), (36, 255, 37, 256), (31, 119, 32, 118), (293, 31, 294, 30), (115, 29, 116, 28), (22, 73, 23, 74), (41, 76, 42, 77), (71, 124, 72, 125), (68, 223, 69, 224), (174, 222, 175, 221), (148, 66, 149, 65), (147, 274, 148, 275), (145, 180, 146, 181), (146, 95, 147, 96), (144, 244, 145, 243), (177, 150, 178, 151), (272, 151, 273, 152), (66, 150, 67, 149), (281, 240, 282, 241), (280, 184, 281, 183), (279, 60, 280, 61), (242, 144, 243, 143), (98, 141, 99, 142), (45, 136, 46, 137), (181, 142, 182, 143), (277, 140, 278, 141), (64, 140, 65, 139), (226, 137, 227, 138), (125, 132, 126, 133), (199, 135, 200, 134), (24, 133, 25, 134), (110, 135, 111, 136), (184, 284, 185, 283), (175, 41, 176, 40), (102, 241, 103, 242), (101, 183, 102, 182), (97, 277, 98, 276), (100, 61, 101, 62), (62, 99, 63, 100), (275, 97, 276, 96), (179, 95, 180, 94), (138, 107, 139, 108), (25, 113, 26, 112), (198, 111, 199, 112), (126, 114, 127, 113), (224, 110, 225, 109), (43, 109, 44, 108), (58, 105, 59, 106), (285, 107, 286, 106), (185, 105, 186, 104), (238, 103, 239, 104), (63, 278, 64, 279), (296, 34, 297, 33), (233, 56, 234, 57), (227, 287, 228, 286), (230, 266, 231, 265), (234, 188, 235, 187), (231, 158, 232, 159), (235, 85, 236, 84), (67, 42, 68, 43)]",friend,"[(45, 396, 46, 397), (92, 456, 93, 455), (90, 405, 91, 406), (88, 527, 89, 528), (276, 120, 277, 119), (420, 121, 421, 122), (541, 118, 542, 119), (183, 131, 184, 130), (237, 128, 238, 129), (440, 128, 441, 127), (2, 129, 3, 130), (393, 162, 394, 163), (185, 235, 186, 234), (186, 321, 187, 322), (187, 495, 188, 494), (231, 325, 232, 324), (443, 231, 444, 230), (224, 485, 225, 486), (0, 233, 1, 234), (279, 330, 280, 331), (419, 278, 420, 279), (442, 325, 443, 326), (625, 323, 0, 322), (418, 332, 419, 331), (540, 334, 541, 333), (361, 407, 362, 406), (360, 453, 361, 454), (364, 530, 365, 529), (450, 409, 451, 410), (411, 533, 412, 532), (617, 409, 618, 408), (413, 486, 414, 487), (414, 536, 415, 535), (417, 587, 418, 586), (444, 492, 445, 491), (449, 530, 450, 531), (534, 487, 535, 488), (483, 588, 484, 589), (624, 493, 625, 494), (619, 529, 620, 528), (538, 588, 539, 587), (614, 451, 615, 452), (620, 87, 621, 88), (615, 386, 616, 387), (613, 169, 614, 168), (367, 84, 368, 85), (359, 388, 360, 389), (358, 168, 359, 167), (456, 165, 457, 166), (454, 390, 455, 389), (458, 96, 459, 95), (93, 166, 94, 167), (91, 391, 92, 390), (427, 446, 428, 447), (429, 369, 430, 368), (430, 624, 431, 623), (428, 83, 429, 84), (433, 190, 434, 191), (26, 589, 27, 590), (25, 483, 26, 482), (23, 332, 24, 333), (21, 121, 22, 120), (24, 539, 25, 540), (20, 421, 21, 422), (439, 578, 440, 579), (3, 577, 4, 576), (182, 575, 183, 576), (238, 578, 239, 577), (381, 526, 382, 527), (387, 453, 388, 452), (383, 362, 384, 363), (385, 616, 386, 617), (382, 90, 383, 89), (380, 192, 381, 191), (235, 185, 236, 184), (574, 181, 575, 182), (131, 181, 132, 180), (495, 179, 496, 178), (241, 77, 242, 76), (570, 75, 571, 76), (135, 75, 136, 74), (499, 73, 500, 72), (501, 546, 502, 547), (137, 544, 138, 545), (568, 544, 569, 543), (243, 542, 244, 543), (177, 188, 178, 189), (173, 86, 174, 87), (174, 622, 175, 621), (172, 366, 173, 365), (171, 448, 172, 449), (175, 11, 176, 10), (498, 379, 499, 380), (134, 377, 135, 378), (571, 377, 572, 376), (240, 375, 241, 376), (496, 7, 497, 8), (132, 5, 133, 6), (573, 5, 574, 4), (236, 1, 237, 2), (481, 334, 482, 335), (480, 118, 481, 117), (479, 244, 480, 245), (477, 567, 478, 566), (476, 139, 477, 140), (474, 312, 475, 311), (473, 213, 474, 212), (470, 601, 471, 602), (472, 503, 473, 504), (69, 194, 70, 195), (71, 525, 72, 524), (70, 404, 71, 403), (68, 391, 69, 392), (67, 165, 68, 164), (536, 225, 537, 226), (415, 226, 416, 227), (28, 224, 29, 223), (115, 246, 116, 247), (113, 565, 114, 564), (105, 148, 106, 149), (109, 307, 110, 306), (104, 511, 105, 512), (103, 205, 104, 204), (107, 465, 108, 464), (9, 433, 10, 432), (239, 439, 240, 438), (572, 437, 573, 438), (133, 437, 134, 436), (497, 435, 498, 434), (176, 431, 177, 432), (343, 108, 344, 109), (349, 466, 350, 467), (346, 207, 347, 208), (345, 509, 346, 508), (342, 305, 343, 306), (344, 146, 345, 145), (341, 560, 342, 561), (340, 252, 341, 251), (339, 63, 340, 62), (110, 59, 111, 60), (250, 62, 251, 61), (561, 60, 562, 61), (143, 59, 144, 58), (309, 56, 310, 57), (505, 55, 506, 54), (210, 55, 211, 56), (338, 612, 339, 611), (111, 608, 112, 609), (249, 611, 250, 610), (562, 609, 563, 610), (142, 608, 143, 607), (308, 605, 309, 606), (507, 605, 508, 604), (208, 603, 209, 604), (57, 607, 58, 606), (596, 475, 597, 476), (598, 213, 599, 214), (599, 503, 600, 502), (597, 312, 598, 313), (595, 141, 596, 140), (594, 565, 595, 566), (592, 248, 593, 247), (593, 114, 594, 115), (590, 336, 591, 335), (63, 357, 64, 356), (252, 356, 253, 355), (559, 354, 560, 355), (147, 351, 148, 350), (303, 352, 304, 353), (509, 349, 510, 348), (206, 347, 207, 348), (462, 353, 463, 354), (106, 351, 107, 352), (220, 591, 221, 592), (221, 336, 222, 337), (219, 117, 220, 116), (218, 245, 219, 246), (216, 568, 217, 567), (215, 138, 216, 139), (214, 314, 215, 313), (209, 506, 210, 507), (217, 479, 218, 478), (228, 425, 229, 426), (489, 426, 490, 427), (581, 423, 582, 422), (14, 448, 15, 447), (13, 366, 14, 367), (11, 622, 12, 623), (12, 86, 13, 85), (8, 190, 9, 189), (583, 18, 584, 19), (488, 16, 489, 15), (227, 17, 228, 16), (205, 469, 206, 468), (510, 467, 511, 468), (304, 464, 305, 463), (146, 465, 147, 466), (557, 461, 558, 460), (254, 461, 255, 462), (64, 459, 65, 460), (199, 99, 200, 98), (513, 102, 514, 103), (298, 102, 299, 101), (152, 99, 153, 100), (556, 98, 557, 97), (259, 100, 260, 101), (65, 96, 66, 97), (124, 423, 125, 424), (122, 20, 123, 19), (123, 582, 124, 583), (253, 558, 254, 559), (280, 585, 281, 586), (285, 223, 286, 222), (284, 28, 285, 27), (283, 485, 284, 484), (282, 537, 283, 538), (281, 416, 282, 417), (374, 580, 375, 579), (373, 126, 374, 127), (370, 324, 371, 323), (369, 492, 370, 493), (371, 232, 372, 233), (372, 442, 373, 441), (144, 307, 145, 308), (256, 301, 257, 302), (299, 258, 300, 259), (512, 203, 513, 204), (149, 202, 150, 203), (255, 200, 256, 201), (302, 202, 303, 201), (555, 199, 556, 198), (44, 554, 45, 553), (39, 264, 40, 265), (43, 154, 44, 155), (300, 151, 301, 152), (257, 151, 258, 150), (320, 179, 321, 180), (318, 435, 319, 436), (319, 7, 320, 6), (317, 379, 318, 378), (316, 73, 317, 74), (314, 546, 315, 545), (329, 585, 330, 584), (328, 17, 329, 18), (327, 425, 328, 424), (22, 278, 23, 277), (242, 276, 243, 275), (569, 274, 570, 275), (136, 274, 137, 273), (315, 272, 316, 273), (500, 272, 501, 271), (196, 163, 197, 164), (195, 393, 196, 392), (193, 404, 194, 405), (192, 525, 193, 526), (158, 264, 159, 263), (155, 42, 156, 43), (394, 36, 395, 35), (197, 35, 198, 34), (66, 33, 67, 34), (94, 32, 95, 31), (457, 33, 458, 32), (357, 30, 358, 31), (612, 29, 613, 30), (522, 160, 523, 159), (520, 37, 521, 38), (521, 267, 522, 266), (260, 516, 261, 515), (157, 519, 158, 518), (40, 519, 41, 520), (297, 514, 298, 515), (401, 161, 402, 160), (399, 36, 400, 37), (400, 268, 401, 267), (397, 552, 398, 553), (600, 52, 601, 51), (471, 52, 472, 53), (516, 49, 517, 50), (261, 50, 262, 51), (153, 48, 154, 49), (294, 54, 295, 53), (554, 48, 555, 47), (395, 46, 396, 47), (551, 398, 552, 399), (550, 42, 551, 41), (549, 156, 550, 157), (547, 262, 548, 263), (548, 517, 549, 518), (169, 411, 170, 410), (533, 413, 534, 412), (384, 407, 385, 408), (270, 524, 271, 523), (268, 162, 269, 161), (265, 38, 266, 39), (269, 403, 270, 402), (170, 532, 171, 531), (78, 126, 79, 125), (77, 580, 78, 581), (79, 326, 80, 327), (80, 230, 81, 229), (81, 491, 82, 490), (82, 445, 83, 446), (504, 293, 505, 294), (469, 297, 470, 296), (602, 295, 603, 296), (211, 293, 212, 292), (310, 292, 311, 291), (141, 290, 142, 291), (563, 289, 564, 288), (248, 287, 249, 288), (112, 290, 113, 289), (337, 286, 338, 287), (618, 633, 627, 363), (619, 636, 632, 637), (637, 632, 638, 631), (627, 635, 628, 636), (635, 629, 634, 628), (631, 638, 630, 364), (629, 633, 630, 634)]"
"unnamed link-0_filled(1,0)","[(472, 324, 473, 323), (414, 201, 415, 202), (397, 113, 398, 112), (124, 376, 125, 375), (371, 114, 372, 115), (265, 202, 266, 203), (248, 112, 249, 111), (222, 115, 223, 116), (127, 117, 128, 116), (5, 495, 6, 494), (337, 185, 338, 184), (338, 165, 339, 166), (102, 113, 103, 114), (31, 466, 32, 467), (311, 38, 312, 39), (331, 481, 332, 480), (498, 353, 499, 354), (419, 273, 420, 272), (148, 270, 149, 269), (435, 64, 436, 65), (182, 486, 183, 485), (29, 166, 30, 167), (41, 308, 42, 309), (341, 464, 342, 465), (53, 446, 54, 447), (243, 393, 244, 392), (28, 131, 29, 132), (27, 367, 28, 366), (25, 99, 26, 98), (26, 218, 27, 217), (24, 401, 25, 402), (23, 252, 24, 253), (251, 22, 252, 23), (400, 21, 401, 22), (221, 17, 222, 16), (99, 21, 100, 20), (369, 19, 370, 18), (128, 15, 129, 16), (181, 14, 182, 15), (129, 485, 130, 484), (370, 481, 371, 482), (100, 479, 101, 480), (220, 483, 221, 484), (399, 479, 400, 478), (250, 478, 251, 477), (203, 262, 204, 263), (79, 268, 80, 269), (199, 416, 200, 417), (197, 266, 198, 267), (198, 84, 199, 83), (193, 150, 194, 151), (493, 350, 494, 351), (297, 451, 298, 450), (301, 48, 302, 49), (368, 219, 369, 220), (155, 423, 156, 422), (156, 77, 157, 78), (152, 272, 153, 271), (327, 255, 328, 254), (324, 404, 325, 403), (321, 216, 322, 217), (322, 97, 323, 98), (320, 365, 321, 366), (319, 133, 320, 132), (318, 168, 319, 167), (332, 19, 333, 20), (352, 495, 353, 496), (43, 208, 44, 209), (456, 210, 457, 209), (306, 208, 307, 207), (17, 483, 18, 482), (309, 140, 310, 141), (459, 138, 460, 139), (40, 142, 41, 141), (39, 356, 40, 357), (458, 360, 459, 359), (310, 358, 311, 357), (42, 89, 43, 90), (457, 91, 458, 90), (307, 89, 308, 88), (454, 407, 455, 408), (45, 409, 46, 408), (305, 410, 306, 411), (453, 258, 454, 259), (46, 260, 47, 259), (304, 261, 305, 262), (260, 179, 261, 180), (409, 178, 410, 179), (92, 176, 93, 175), (361, 173, 362, 172), (134, 169, 135, 170), (303, 180, 304, 181), (455, 176, 456, 177), (44, 178, 45, 177), (270, 150, 271, 149), (80, 147, 81, 148), (420, 154, 421, 153), (183, 337, 184, 336), (130, 336, 131, 335), (367, 334, 368, 335), (101, 330, 102, 331), (218, 333, 219, 334), (398, 330, 399, 329), (249, 329, 250, 328), (475, 327, 476, 326), (476, 254, 477, 253), (473, 403, 474, 402), (470, 215, 471, 216), (471, 96, 472, 97), (469, 364, 470, 365), (468, 134, 469, 133), (467, 169, 468, 168), (188, 421, 189, 422), (190, 273, 191, 274), (187, 79, 188, 78), (189, 154, 190, 155), (151, 192, 152, 193), (82, 196, 83, 195), (267, 196, 268, 197), (418, 191, 419, 192), (117, 302, 118, 303), (118, 48, 119, 47), (119, 452, 120, 453), (230, 452, 231, 451), (232, 49, 233, 50), (231, 301, 232, 300), (298, 380, 299, 379), (51, 376, 52, 377), (448, 378, 449, 377), (378, 450, 379, 449), (381, 50, 382, 51), (380, 300, 381, 299), (445, 122, 446, 123), (54, 122, 55, 121), (295, 120, 296, 121), (226, 123, 227, 124), (348, 491, 349, 492), (349, 9, 350, 8), (296, 230, 297, 229), (52, 227, 53, 228), (447, 229, 448, 228), (110, 440, 111, 439), (109, 60, 110, 61), (108, 290, 109, 289), (443, 394, 444, 395), (56, 394, 57, 393), (292, 391, 293, 392), (499, 5, 500, 4), (294, 108, 295, 107), (55, 106, 56, 107), (444, 106, 445, 105), (241, 290, 242, 291), (240, 60, 241, 59), (239, 440, 240, 441), (442, 245, 443, 246), (57, 245, 58, 244), (293, 242, 294, 243), (390, 291, 391, 292), (389, 59, 390, 58), (388, 441, 389, 442), (3, 501, 4, 500), (257, 288, 258, 289), (256, 62, 257, 61), (255, 438, 256, 439), (406, 287, 407, 288), (405, 63, 406, 62), (404, 437, 405, 438), (503, 496, 504, 497), (95, 437, 96, 436), (94, 63, 95, 64), (93, 287, 94, 286), (497, 504, 498, 505), (374, 226, 375, 225), (362, 434, 363, 433), (363, 66, 364, 67), (360, 284, 361, 283), (325, 475, 326, 474), (137, 282, 138, 283), (135, 69, 136, 68), (136, 431, 137, 432), (213, 435, 214, 434), (214, 65, 215, 66), (212, 286, 213, 285), (211, 175, 212, 174), (173, 284, 174, 285), (170, 68, 171, 67), (171, 432, 172, 433), (428, 463, 429, 464), (70, 466, 71, 465), (280, 461, 281, 462), (162, 426, 163, 425), (163, 74, 164, 75), (161, 277, 162, 276), (274, 160, 275, 159), (76, 157, 77, 158), (423, 159, 424, 158), (264, 0, 265, 513), (413, 1, 414, 0), (204, 511, 205, 512), (206, 411, 207, 412), (210, 92, 211, 91), (342, 34, 343, 33), (460, 37, 461, 38), (281, 37, 282, 36), (69, 32, 70, 33), (429, 35, 430, 34), (139, 358, 140, 359), (146, 81, 147, 82), (144, 418, 145, 417), (143, 3, 144, 2), (145, 194, 146, 195), (427, 314, 428, 315), (30, 317, 31, 318), (72, 316, 73, 315), (278, 313, 279, 314), (339, 316, 340, 317), (85, 201, 86, 200), (86, 1, 87, 2), (84, 415, 85, 416), (71, 340, 72, 341), (430, 344, 431, 343), (506, 501, 507, 502), (508, 87, 509, 88), (507, 143, 508, 142), (510, 205, 511, 206), (509, 413, 510, 412), (512, 264, 513, 263), (486, 186, 487, 185), (487, 164, 488, 165), (488, 74, 489, 73), (489, 426, 490, 427), (490, 277, 491, 278), (312, 347, 313, 348), (35, 345, 36, 344), (462, 345, 463, 346), (279, 347, 280, 346), (7, 492, 8, 493), (10, 276, 11, 275), (9, 161, 10, 160), (11, 425, 12, 424), (12, 75, 13, 76), (13, 186, 14, 187), (246, 387, 247, 388), (395, 386, 396, 387), (104, 386, 105, 385), (125, 382, 126, 383), (224, 384, 225, 383), (373, 385, 374, 384), (355, 502, 356, 503), (351, 6, 352, 7), (354, 506, 355, 505), (247, 238, 248, 239), (396, 237, 397, 238), (103, 237, 104, 236), (223, 235, 224, 234), (126, 233, 127, 234), (372, 236, 373, 235)]",friend,"[(514, 622, 515, 621), (427, 624, 428, 625), (161, 620, 162, 621), (535, 263, 536, 262), (539, 142, 540, 143), (261, 535, 262, 534), (530, 254, 531, 253), (144, 531, 145, 532), (35, 532, 36, 533), (424, 517, 425, 518), (512, 164, 513, 163), (430, 512, 431, 511), (166, 510, 167, 509), (167, 432, 168, 433), (429, 164, 430, 165), (257, 410, 258, 411), (412, 255, 413, 256), (145, 409, 146, 408), (36, 408, 37, 407), (385, 121, 386, 120), (137, 266, 138, 267), (38, 259, 39, 260), (265, 138, 266, 139), (256, 39, 257, 40), (147, 260, 148, 261), (41, 254, 42, 255), (228, 62, 229, 61), (171, 58, 172, 59), (146, 38, 147, 37), (31, 141, 32, 140), (168, 598, 169, 597), (507, 594, 508, 595), (434, 596, 435, 595), (433, 346, 434, 347), (508, 348, 509, 347), (169, 344, 170, 345), (296, 456, 297, 455), (294, 209, 295, 210), (106, 212, 107, 211), (104, 453, 105, 454), (571, 455, 572, 454), (569, 212, 570, 213), (371, 209, 372, 208), (370, 457, 371, 458), (3, 211, 4, 210), (1, 456, 2, 457), (0, 610, 1, 609), (505, 83, 506, 82), (435, 80, 436, 81), (59, 78, 60, 79), (172, 77, 173, 78), (230, 80, 231, 79), (383, 559, 384, 558), (379, 114, 380, 115), (369, 609, 370, 608), (283, 383, 284, 382), (645, 368, 0, 369), (7, 567, 8, 566), (282, 559, 283, 560), (570, 106, 571, 105), (103, 573, 104, 572), (102, 612, 103, 611), (148, 478, 149, 477), (544, 476, 545, 475), (398, 471, 399, 472), (133, 470, 134, 471), (27, 472, 28, 473), (252, 530, 253, 529), (249, 414, 250, 415), (251, 42, 252, 43), (250, 479, 251, 480), (286, 116, 287, 115), (5, 108, 6, 109), (297, 610, 298, 611), (248, 639, 249, 640), (481, 643, 482, 642), (149, 639, 150, 638), (94, 547, 95, 548), (90, 130, 91, 129), (93, 395, 94, 394), (91, 272, 92, 273), (88, 22, 89, 21), (84, 230, 85, 229), (89, 176, 90, 177), (85, 60, 86, 61), (81, 436, 82, 437), (83, 505, 84, 504), (413, 479, 414, 478), (415, 641, 416, 640), (411, 41, 412, 40), (25, 99, 26, 98), (132, 100, 133, 99), (395, 97, 396, 96), (469, 101, 470, 100), (45, 483, 46, 482), (44, 644, 45, 643), (267, 475, 268, 474), (270, 97, 271, 98), (14, 158, 15, 157), (281, 156, 282, 157), (387, 153, 388, 152), (122, 154, 123, 153), (553, 150, 554, 151), (243, 154, 244, 155), (527, 644, 528, 645), (525, 484, 526, 485), (555, 247, 556, 246), (121, 244, 122, 245), (386, 245, 387, 246), (279, 243, 280, 242), (15, 240, 16, 241), (193, 529, 194, 528), (191, 480, 192, 481), (506, 438, 507, 437), (503, 63, 504, 62), (496, 180, 497, 179), (502, 227, 503, 228), (497, 18, 498, 19), (494, 276, 495, 275), (492, 389, 493, 390), (495, 126, 496, 127), (489, 555, 490, 554), (490, 152, 491, 151), (488, 247, 489, 248), (486, 189, 487, 190), (24, 132, 25, 131), (276, 125, 277, 126), (2, 296, 3, 295), (636, 492, 637, 491), (637, 552, 638, 553), (634, 124, 635, 123), (635, 389, 636, 388), (633, 278, 634, 279), (631, 17, 632, 16), (628, 224, 629, 223), (632, 181, 633, 182), (627, 442, 628, 443), (626, 67, 627, 68), (358, 494, 359, 493), (360, 551, 361, 552), (357, 125, 358, 124), (359, 391, 360, 390), (356, 277, 357, 278), (354, 18, 355, 17), (350, 226, 351, 225), (355, 180, 356, 181), (348, 439, 349, 440), (349, 64, 350, 65), (592, 64, 593, 63), (593, 439, 594, 438), (586, 178, 587, 177), (591, 226, 592, 227), (587, 20, 588, 21), (584, 274, 585, 273), (583, 392, 584, 393), (585, 128, 586, 129), (582, 550, 583, 549), (589, 500, 590, 501), (321, 623, 322, 622), (314, 352, 315, 351), (317, 67, 318, 66), (316, 442, 317, 441), (309, 179, 310, 178), (315, 224, 316, 225), (310, 19, 311, 20), (307, 275, 308, 274), (306, 391, 307, 392), (308, 127, 309, 128), (305, 551, 306, 550), (311, 498, 312, 499), (92, 579, 93, 580), (548, 582, 549, 581), (130, 577, 131, 578), (393, 580, 394, 581), (271, 579, 272, 578), (23, 576, 24, 577), (197, 575, 198, 574), (468, 575, 469, 576), (239, 427, 240, 426), (236, 513, 237, 514), (235, 163, 236, 162), (238, 624, 239, 623), (232, 344, 233, 343), (233, 598, 234, 599), (53, 603, 54, 602), (56, 341, 57, 342), (55, 618, 56, 619), (485, 524, 486, 525), (616, 216, 617, 215), (615, 450, 616, 451), (204, 565, 205, 566), (205, 111, 206, 110), (206, 376, 207, 375), (207, 290, 208, 291), (203, 9, 204, 8), (187, 556, 188, 557), (186, 120, 187, 119), (185, 385, 186, 384), (183, 280, 184, 281), (175, 23, 176, 22), (170, 232, 171, 231), (184, 155, 185, 156), (182, 242, 183, 241), (614, 468, 615, 467), (326, 463, 327, 464), (538, 33, 539, 34), (135, 29, 136, 28), (327, 203, 328, 202), (613, 198, 614, 199), (404, 537, 405, 538), (263, 543, 264, 542), (141, 540, 142, 541), (32, 541, 33, 542), (536, 405, 537, 406), (26, 398, 27, 397), (134, 400, 135, 399), (269, 396, 270, 397), (546, 95, 547, 96), (196, 101, 197, 102), (190, 641, 191, 642), (74, 600, 75, 599), (75, 342, 76, 343), (68, 625, 69, 626), (70, 165, 71, 166), (71, 511, 72, 510), (72, 431, 73, 432), (76, 57, 77, 58), (73, 235, 74, 234), (409, 258, 410, 259), (402, 144, 403, 143), (403, 35, 404, 34), (406, 533, 407, 534), (573, 612, 574, 613), (425, 159, 426, 158), (516, 159, 517, 160), (518, 423, 519, 424), (13, 423, 14, 422), (381, 421, 382, 420), (284, 419, 285, 420), (117, 419, 118, 418), (560, 421, 561, 422), (487, 417, 488, 416), (116, 523, 117, 524), (285, 523, 286, 522), (380, 521, 381, 522), (561, 521, 562, 520), (12, 519, 13, 520), (458, 290, 459, 289), (460, 111, 461, 112), (459, 376, 460, 377), (462, 9, 463, 10), (461, 565, 462, 564), (11, 53, 12, 52), (562, 51, 563, 52), (378, 50, 379, 49), (113, 51, 114, 50), (287, 48, 288, 49), (526, 47, 527, 48), (192, 43, 193, 44), (483, 47, 484, 46), (291, 333, 292, 332), (374, 331, 375, 332), (6, 329, 7, 330), (109, 330, 110, 331), (567, 329, 568, 328), (333, 293, 334, 292), (334, 373, 335, 374), (335, 4, 336, 5), (336, 107, 337, 108), (337, 569, 338, 568), (340, 617, 341, 618), (338, 201, 339, 202), (339, 465, 340, 464), (54, 326, 55, 325), (160, 324, 161, 323), (237, 320, 238, 321), (515, 322, 516, 323), (428, 320, 429, 319), (69, 319, 70, 318), (596, 346, 597, 345), (601, 324, 602, 325), (600, 620, 601, 619), (603, 11, 604, 10), (604, 563, 605, 564), (606, 378, 607, 377), (607, 288, 608, 289), (605, 113, 606, 112), (293, 372, 294, 373), (194, 367, 195, 368), (30, 366, 31, 365), (401, 367, 402, 366), (139, 365, 140, 364), (264, 363, 265, 364), (476, 362, 477, 361), (543, 362, 544, 363), (213, 200, 214, 201), (214, 466, 215, 465), (216, 174, 217, 173), (217, 87, 218, 86), (219, 590, 220, 591), (218, 501, 219, 502), (221, 353, 222, 352), (220, 313, 221, 314), (222, 630, 223, 629), (545, 305, 546, 304), (473, 302, 474, 303), (136, 301, 137, 302), (268, 304, 269, 303), (29, 300, 30, 301), (400, 299, 401, 300), (195, 299, 196, 298), (440, 65, 441, 66), (443, 630, 444, 631), (444, 353, 445, 354), (445, 313, 446, 312), (446, 500, 447, 499), (447, 589, 448, 588), (448, 87, 449, 88), (449, 174, 450, 175), (451, 466, 452, 467), (452, 200, 453, 199), (188, 417, 189, 647), (557, 653, 558, 119), (647, 656, 652, 657), (657, 652, 658, 651), (418, 655, 648, 656), (655, 649, 654, 648), (649, 118, 650, 654), (651, 658, 650, 653)]"
"unnamed link-0_filled(1,0)","[(253, 53, 254, 52), (403, 95, 404, 94), (463, 96, 464, 97), (133, 2, 134, 3), (147, 1, 148, 0), (405, 184, 406, 185), (462, 182, 463, 181), (256, 229, 257, 230), (402, 360, 403, 359), (464, 361, 465, 362), (316, 225, 317, 226), (196, 346, 197, 345), (410, 354, 411, 353), (409, 188, 410, 189), (453, 193, 454, 192), (451, 348, 452, 349), (466, 400, 467, 399), (247, 261, 248, 260), (454, 66, 455, 65), (455, 214, 456, 215), (282, 438, 283, 437), (254, 314, 255, 313), (456, 328, 457, 327), (398, 150, 399, 149), (178, 152, 179, 151), (363, 150, 364, 151), (99, 152, 100, 153), (434, 257, 435, 258), (435, 23, 436, 22), (436, 284, 437, 283), (444, 269, 445, 270), (420, 272, 421, 271), (203, 267, 204, 266), (79, 272, 80, 273), (338, 265, 339, 266), (142, 465, 143, 466), (139, 98, 140, 99), (141, 362, 142, 363), (140, 180, 141, 179), (143, 401, 144, 400), (305, 45, 306, 44), (245, 34, 246, 35), (445, 40, 446, 41), (421, 43, 422, 42), (200, 40, 201, 39), (78, 43, 79, 44), (340, 37, 341, 38), (429, 50, 430, 51), (427, 231, 428, 230), (428, 311, 429, 312), (210, 159, 211, 160), (69, 159, 70, 158), (331, 161, 332, 160), (264, 337, 265, 338), (258, 439, 259, 440), (261, 19, 262, 18), (36, 335, 37, 336), (33, 262, 34, 263), (31, 442, 32, 443), (32, 18, 33, 17), (48, 289, 49, 290), (232, 292, 233, 291), (309, 290, 310, 291), (280, 334, 281, 333), (46, 27, 47, 28), (234, 30, 235, 29), (307, 28, 308, 29), (457, 134, 458, 135), (404, 138, 405, 137), (357, 136, 358, 137), (145, 149, 146, 148), (467, 147, 0, 146), (13, 39, 14, 38), (21, 439, 22, 438), (16, 268, 17, 267), (11, 343, 12, 342), (328, 214, 329, 213), (297, 334, 298, 335), (294, 259, 295, 260), (293, 440, 294, 441), (295, 21, 296, 20), (332, 280, 333, 279), (70, 278, 71, 277), (209, 278, 210, 279), (166, 415, 167, 416), (165, 451, 166, 450), (163, 194, 164, 195), (167, 85, 168, 84), (164, 348, 165, 347), (161, 6, 162, 7), (255, 286, 256, 287), (419, 303, 420, 302), (446, 301, 447, 302), (199, 301, 200, 300), (80, 303, 81, 304), (341, 298, 342, 299), (12, 300, 13, 299), (14, 241, 15, 242), (339, 243, 340, 242), (77, 237, 78, 236), (201, 240, 202, 241), (443, 239, 444, 238), (422, 237, 423, 238), (418, 386, 419, 385), (447, 384, 448, 385), (198, 384, 199, 383), (81, 386, 82, 387), (343, 382, 344, 383), (10, 382, 11, 381), (113, 163, 114, 162), (114, 8, 115, 7), (110, 349, 111, 350), (108, 85, 109, 86), (112, 194, 113, 193), (111, 452, 112, 453), (109, 415, 110, 414), (417, 121, 418, 120), (448, 119, 449, 120), (197, 119, 198, 118), (82, 121, 83, 122), (344, 117, 345, 118), (9, 117, 10, 116), (373, 169, 374, 168), (379, 9, 380, 8), (377, 346, 378, 347), (374, 83, 375, 84), (378, 196, 379, 195), (376, 449, 377, 450), (375, 417, 376, 416), (3, 213, 4, 212), (4, 67, 5, 68), (5, 330, 6, 331), (1, 144, 2, 145), (310, 431, 311, 432), (49, 430, 50, 431), (231, 433, 232, 432), (183, 139, 184, 138), (189, 326, 190, 327), (190, 216, 191, 215), (191, 64, 192, 65), (182, 462, 183, 461), (185, 406, 186, 407), (355, 409, 356, 408), (354, 188, 355, 187), (360, 459, 361, 460), (350, 64, 351, 63), (351, 216, 352, 217), (352, 326, 353, 325), (281, 208, 282, 209), (296, 208, 297, 207), (15, 202, 16, 203), (263, 205, 264, 204), (35, 207, 36, 206), (90, 408, 91, 407), (89, 187, 90, 186), (86, 62, 87, 61), (87, 218, 88, 219), (88, 324, 89, 323), (95, 460, 96, 461), (92, 135, 93, 136), (154, 178, 155, 177), (320, 175, 321, 176), (223, 173, 224, 172), (56, 171, 57, 172), (122, 169, 123, 170), (387, 170, 388, 171), (401, 459, 402, 458), (411, 324, 412, 325), (412, 218, 413, 217), (413, 62, 414, 63), (173, 369, 174, 368), (388, 372, 389, 371), (123, 373, 124, 372), (57, 371, 58, 370), (222, 369, 223, 370), (318, 368, 319, 367), (156, 365, 157, 366), (91, 356, 92, 357), (270, 41, 271, 42), (268, 240, 269, 239), (273, 304, 274, 305), (274, 56, 275, 55), (275, 224, 276, 225), (276, 318, 277, 317), (101, 395, 102, 394), (155, 397, 156, 396), (322, 393, 323, 394), (364, 398, 365, 397), (221, 391, 222, 390), (176, 395, 177, 396), (58, 389, 59, 390), (115, 380, 116, 381), (243, 337, 244, 336), (244, 205, 245, 206), (248, 442, 249, 441), (246, 19, 247, 20), (235, 77, 236, 76), (45, 74, 46, 75), (306, 75, 307, 76), (54, 74, 55, 73), (226, 71, 227, 72), (315, 73, 316, 72), (211, 69, 212, 68), (329, 66, 330, 67), (106, 126, 107, 125), (391, 128, 392, 129), (366, 132, 367, 131), (157, 133, 158, 132), (319, 130, 320, 131), (220, 128, 221, 127), (59, 126, 60, 127), (174, 129, 175, 130), (287, 312, 288, 313), (285, 229, 286, 228), (288, 51, 289, 52), (284, 23, 285, 24), (124, 108, 125, 107), (180, 98, 181, 97), (60, 106, 61, 105), (219, 104, 220, 105), (321, 103, 322, 102), (153, 100, 154, 101), (358, 93, 359, 94), (392, 104, 393, 103), (25, 314, 26, 315), (24, 228, 25, 227), (26, 53, 27, 54), (433, 427, 434, 426), (249, 424, 250, 425), (292, 426, 293, 425), (30, 424, 31, 423), (47, 253, 48, 252), (308, 252, 309, 251), (233, 250, 234, 251)]",friend,"[(514, 622, 515, 621), (427, 624, 428, 625), (161, 620, 162, 621), (535, 263, 536, 262), (539, 142, 540, 143), (261, 535, 262, 534), (530, 254, 531, 253), (144, 531, 145, 532), (35, 532, 36, 533), (424, 517, 425, 518), (512, 164, 513, 163), (430, 512, 431, 511), (166, 510, 167, 509), (167, 432, 168, 433), (429, 164, 430, 165), (257, 410, 258, 411), (412, 255, 413, 256), (145, 409, 146, 408), (36, 408, 37, 407), (385, 121, 386, 120), (137, 266, 138, 267), (38, 259, 39, 260), (265, 138, 266, 139), (256, 39, 257, 40), (147, 260, 148, 261), (41, 254, 42, 255), (228, 62, 229, 61), (171, 58, 172, 59), (146, 38, 147, 37), (31, 141, 32, 140), (168, 598, 169, 597), (507, 594, 508, 595), (434, 596, 435, 595), (433, 346, 434, 347), (508, 348, 509, 347), (169, 344, 170, 345), (296, 456, 297, 455), (294, 209, 295, 210), (106, 212, 107, 211), (104, 453, 105, 454), (571, 455, 572, 454), (569, 212, 570, 213), (371, 209, 372, 208), (370, 457, 371, 458), (3, 211, 4, 210), (1, 456, 2, 457), (0, 610, 1, 609), (505, 83, 506, 82), (435, 80, 436, 81), (59, 78, 60, 79), (172, 77, 173, 78), (230, 80, 231, 79), (383, 559, 384, 558), (379, 114, 380, 115), (369, 609, 370, 608), (283, 383, 284, 382), (645, 368, 0, 369), (7, 567, 8, 566), (282, 559, 283, 560), (570, 106, 571, 105), (103, 573, 104, 572), (102, 612, 103, 611), (148, 478, 149, 477), (544, 476, 545, 475), (398, 471, 399, 472), (133, 470, 134, 471), (27, 472, 28, 473), (252, 530, 253, 529), (249, 414, 250, 415), (251, 42, 252, 43), (250, 479, 251, 480), (557, 118, 558, 119), (286, 116, 287, 115), (5, 108, 6, 109), (297, 610, 298, 611), (248, 639, 249, 640), (481, 643, 482, 642), (149, 639, 150, 638), (94, 547, 95, 548), (90, 130, 91, 129), (93, 395, 94, 394), (91, 272, 92, 273), (88, 22, 89, 21), (84, 230, 85, 229), (89, 176, 90, 177), (85, 60, 86, 61), (81, 436, 82, 437), (413, 479, 414, 478), (415, 641, 416, 640), (411, 41, 412, 40), (25, 99, 26, 98), (132, 100, 133, 99), (395, 97, 396, 96), (469, 101, 470, 100), (45, 483, 46, 482), (44, 644, 45, 643), (267, 475, 268, 474), (270, 97, 271, 98), (14, 158, 15, 157), (281, 156, 282, 157), (387, 153, 388, 152), (122, 154, 123, 153), (553, 150, 554, 151), (243, 154, 244, 155), (527, 644, 528, 645), (525, 484, 526, 485), (555, 247, 556, 246), (121, 244, 122, 245), (386, 245, 387, 246), (279, 243, 280, 242), (15, 240, 16, 241), (193, 529, 194, 528), (191, 480, 192, 481), (506, 438, 507, 437), (496, 180, 497, 179), (502, 227, 503, 228), (497, 18, 498, 19), (494, 276, 495, 275), (492, 389, 493, 390), (495, 126, 496, 127), (489, 555, 490, 554), (490, 152, 491, 151), (488, 247, 489, 248), (486, 189, 487, 190), (24, 132, 25, 131), (276, 125, 277, 126), (2, 296, 3, 295), (636, 492, 637, 491), (637, 552, 638, 553), (634, 124, 635, 123), (635, 389, 636, 388), (633, 278, 634, 279), (631, 17, 632, 16), (628, 224, 629, 223), (632, 181, 633, 182), (627, 442, 628, 443), (626, 67, 627, 68), (358, 494, 359, 493), (360, 551, 361, 552), (357, 125, 358, 124), (359, 391, 360, 390), (356, 277, 357, 278), (354, 18, 355, 17), (350, 226, 351, 225), (355, 180, 356, 181), (348, 439, 349, 440), (349, 64, 350, 65), (592, 64, 593, 63), (593, 439, 594, 438), (586, 178, 587, 177), (591, 226, 592, 227), (587, 20, 588, 21), (584, 274, 585, 273), (583, 392, 584, 393), (585, 128, 586, 129), (582, 550, 583, 549), (589, 500, 590, 501), (321, 623, 322, 622), (314, 352, 315, 351), (317, 67, 318, 66), (316, 442, 317, 441), (309, 179, 310, 178), (315, 224, 316, 225), (310, 19, 311, 20), (307, 275, 308, 274), (306, 391, 307, 392), (308, 127, 309, 128), (305, 551, 306, 550), (311, 498, 312, 499), (92, 579, 93, 580), (548, 582, 549, 581), (130, 577, 131, 578), (393, 580, 394, 581), (271, 579, 272, 578), (23, 576, 24, 577), (197, 575, 198, 574), (468, 575, 469, 576), (239, 427, 240, 426), (236, 513, 237, 514), (235, 163, 236, 162), (238, 624, 239, 623), (232, 344, 233, 343), (233, 598, 234, 599), (53, 603, 54, 602), (56, 341, 57, 342), (55, 618, 56, 619), (485, 524, 486, 525), (616, 216, 617, 215), (615, 450, 616, 451), (204, 565, 205, 566), (205, 111, 206, 110), (206, 376, 207, 375), (207, 290, 208, 291), (203, 9, 204, 8), (187, 556, 188, 557), (186, 120, 187, 119), (185, 385, 186, 384), (183, 280, 184, 281), (175, 23, 176, 22), (170, 232, 171, 231), (184, 155, 185, 156), (182, 242, 183, 241), (614, 468, 615, 467), (326, 463, 327, 464), (538, 33, 539, 34), (135, 29, 136, 28), (327, 203, 328, 202), (613, 198, 614, 199), (404, 537, 405, 538), (263, 543, 264, 542), (141, 540, 142, 541), (32, 541, 33, 542), (536, 405, 537, 406), (26, 398, 27, 397), (134, 400, 135, 399), (269, 396, 270, 397), (546, 95, 547, 96), (196, 101, 197, 102), (190, 641, 191, 642), (74, 600, 75, 599), (75, 342, 76, 343), (68, 625, 69, 626), (70, 165, 71, 166), (71, 511, 72, 510), (72, 431, 73, 432), (76, 57, 77, 58), (73, 235, 74, 234), (409, 258, 410, 259), (402, 144, 403, 143), (403, 35, 404, 34), (406, 533, 407, 534), (573, 612, 574, 613), (425, 159, 426, 158), (516, 159, 517, 160), (518, 423, 519, 424), (13, 423, 14, 422), (381, 421, 382, 420), (284, 419, 285, 420), (117, 419, 118, 418), (560, 421, 561, 422), (188, 417, 189, 418), (487, 417, 488, 416), (116, 523, 117, 524), (285, 523, 286, 522), (380, 521, 381, 522), (561, 521, 562, 520), (12, 519, 13, 520), (458, 290, 459, 289), (460, 111, 461, 112), (459, 376, 460, 377), (462, 9, 463, 10), (461, 565, 462, 564), (11, 53, 12, 52), (562, 51, 563, 52), (378, 50, 379, 49), (113, 51, 114, 50), (287, 48, 288, 49), (526, 47, 527, 48), (192, 43, 193, 44), (483, 47, 484, 46), (291, 333, 292, 332), (374, 331, 375, 332), (6, 329, 7, 330), (109, 330, 110, 331), (567, 329, 568, 328), (333, 293, 334, 292), (334, 373, 335, 374), (335, 4, 336, 5), (336, 107, 337, 108), (337, 569, 338, 568), (340, 617, 341, 618), (338, 201, 339, 202), (339, 465, 340, 464), (54, 326, 55, 325), (160, 324, 161, 323), (237, 320, 238, 321), (515, 322, 516, 323), (428, 320, 429, 319), (69, 319, 70, 318), (596, 346, 597, 345), (601, 324, 602, 325), (600, 620, 601, 619), (603, 11, 604, 10), (604, 563, 605, 564), (606, 378, 607, 377), (607, 288, 608, 289), (605, 113, 606, 112), (293, 372, 294, 373), (194, 367, 195, 368), (30, 366, 31, 365), (401, 367, 402, 366), (139, 365, 140, 364), (264, 363, 265, 364), (476, 362, 477, 361), (543, 362, 544, 363), (213, 200, 214, 201), (214, 466, 215, 465), (216, 174, 217, 173), (217, 87, 218, 86), (219, 590, 220, 591), (218, 501, 219, 502), (221, 353, 222, 352), (220, 313, 221, 314), (222, 630, 223, 629), (545, 305, 546, 304), (473, 302, 474, 303), (136, 301, 137, 302), (268, 304, 269, 303), (29, 300, 30, 301), (400, 299, 401, 300), (195, 299, 196, 298), (440, 65, 441, 66), (443, 630, 444, 631), (444, 353, 445, 354), (445, 313, 446, 312), (446, 500, 447, 499), (447, 589, 448, 588), (448, 87, 449, 88), (449, 174, 450, 175), (451, 466, 452, 467), (452, 200, 453, 199), (83, 505, 647, 504), (503, 63, 504, 653), (647, 656, 652, 657), (657, 652, 658, 651), (84, 655, 648, 656), (655, 649, 654, 648), (651, 658, 650, 659), (649, 660, 650, 654), (659, 660, 62, 653)]"
"Regina_Triangulation(1,0)","[(57, 534, 58, 535), (316, 130, 317, 129), (155, 624, 156, 625), (610, 237, 611, 238), (261, 771, 262, 770), (313, 376, 314, 377), (588, 379, 589, 380), (762, 486, 763, 485), (488, 766, 489, 765), (518, 770, 519, 769), (17, 768, 18, 769), (711, 71, 712, 70), (430, 78, 431, 77), (422, 699, 423, 700), (317, 593, 318, 592), (593, 319, 594, 318), (423, 758, 424, 759), (700, 759, 701, 760), (82, 758, 83, 757), (96, 34, 97, 33), (698, 481, 699, 482), (83, 481, 84, 480), (421, 482, 422, 483), (325, 182, 326, 183), (319, 595, 320, 594), (30, 407, 31, 408), (27, 682, 28, 683), (602, 179, 603, 180), (596, 322, 597, 321), (802, 731, 803, 732), (801, 454, 802, 455), (229, 728, 230, 729), (225, 448, 226, 449), (130, 596, 131, 595), (131, 321, 132, 320), (2, 505, 3, 506), (232, 274, 233, 273), (262, 15, 263, 16), (519, 16, 520, 17), (521, 493, 522, 492), (266, 496, 267, 495), (178, 603, 179, 604), (464, 763, 465, 764), (465, 486, 466, 487), (208, 605, 209, 606), (204, 174, 205, 173), (202, 333, 203, 334), (303, 333, 304, 332), (302, 203, 303, 204), (301, 172, 302, 173), (300, 610, 301, 609), (29, 429, 30, 428), (35, 703, 36, 702), (28, 79, 29, 80), (32, 100, 33, 99), (507, 0, 508, 1), (161, 765, 162, 764), (160, 488, 161, 487), (159, 41, 160, 40), (468, 22, 469, 21), (157, 20, 158, 21), (41, 767, 42, 766), (42, 490, 43, 489), (37, 22, 38, 23), (743, 19, 744, 18), (741, 490, 742, 491), (742, 767, 743, 768), (153, 352, 154, 353), (677, 694, 678, 695), (400, 697, 401, 698), (104, 692, 105, 691), (434, 696, 435, 695), (709, 691, 710, 690), (73, 692, 74, 693), (650, 315, 651, 316), (649, 128, 650, 129), (648, 591, 649, 592), (652, 378, 653, 377), (314, 651, 315, 652), (312, 185, 313, 186), (589, 127, 590, 126), (587, 654, 588, 655), (583, 190, 584, 191), (236, 611, 237, 612), (244, 454, 245, 453), (243, 731, 244, 730), (234, 335, 235, 336), (626, 354, 627, 353), (621, 158, 622, 159), (620, 39, 621, 40), (622, 20, 623, 19), (619, 467, 620, 466), (618, 761, 619, 762), (617, 484, 618, 485), (272, 803, 273, 804), (350, 771, 351, 772), (351, 261, 352, 260), (241, 274, 242, 275), (242, 232, 243, 231), (247, 556, 248, 557), (784, 613, 785, 614), (780, 164, 781, 163), (775, 495, 776, 494), (778, 9, 779, 10), (774, 266, 775, 265), (772, 349, 773, 350), (278, 452, 279, 451), (276, 730, 277, 729), (275, 231, 276, 230), (355, 631, 356, 630), (106, 72, 107, 71), (95, 704, 96, 705), (97, 426, 98, 427), (85, 697, 86, 696), (628, 151, 629, 152), (359, 146, 360, 147), (478, 680, 479, 679), (479, 403, 480, 402), (474, 101, 475, 102), (477, 432, 478, 433), (473, 706, 474, 707), (476, 76, 477, 75), (470, 416, 471, 415), (342, 8, 343, 7), (512, 675, 513, 676), (403, 680, 404, 681), (67, 674, 68, 675), (714, 674, 715, 673), (433, 679, 434, 678), (483, 420, 484, 421), (760, 419, 761, 420), (23, 419, 24, 418), (92, 414, 93, 413), (36, 417, 37, 418), (756, 682, 757, 681), (755, 405, 756, 404), (751, 100, 752, 101), (754, 431, 755, 432), (750, 705, 751, 706), (753, 77, 754, 76), (747, 415, 748, 414), (748, 471, 749, 472), (688, 470, 689, 469), (685, 34, 686, 35), (693, 89, 694, 88), (687, 416, 688, 417), (684, 426, 685, 425), (686, 704, 687, 703), (683, 80, 684, 81), (410, 476, 411, 475), (409, 753, 410, 752), (408, 31, 409, 32), (411, 103, 412, 102), (406, 430, 407, 429), (412, 708, 413, 707), (405, 78, 406, 79), (511, 398, 512, 399), (250, 392, 251, 391), (248, 113, 249, 114), (724, 449, 725, 450), (64, 440, 65, 439), (510, 438, 511, 437), (68, 714, 69, 713), (515, 711, 516, 710), (513, 72, 514, 73), (69, 109, 70, 108), (712, 107, 713, 108), (514, 106, 515, 105), (427, 98, 428, 99), (124, 189, 125, 190), (660, 122, 661, 121), (656, 188, 657, 187), (659, 384, 660, 385), (577, 331, 578, 330), (573, 605, 574, 604), (576, 175, 577, 176), (381, 189, 382, 188), (257, 357, 258, 356), (326, 598, 327, 597), (193, 383, 194, 382), (194, 658, 195, 657), (192, 123, 193, 124), (249, 669, 250, 668), (779, 462, 780, 463), (162, 463, 163, 464), (268, 457, 269, 458), (180, 569, 181, 570), (599, 571, 600, 570), (133, 569, 134, 568), (372, 571, 373, 572), (328, 568, 329, 567), (647, 566, 648, 567), (145, 252, 146, 253), (258, 149, 259, 150), (360, 252, 361, 251), (346, 267, 347, 268), (347, 496, 348, 497), (345, 459, 346, 458), (338, 167, 339, 168), (13, 520, 14, 521), (14, 263, 15, 264), (12, 491, 13, 492), (10, 43, 11, 44), (8, 462, 9, 461), (5, 164, 6, 165), (191, 582, 192, 583), (655, 586, 656, 587), (125, 585, 126, 584), (380, 585, 381, 586), (564, 582, 565, 581), (288, 580, 289, 579), (217, 580, 218, 581), (150, 629, 151, 630), (254, 634, 255, 633), (218, 200, 219, 199), (286, 201, 287, 202), (563, 198, 564, 199), (658, 196, 659, 195), (122, 197, 123, 198), (383, 197, 384, 196), (385, 310, 386, 311), (120, 310, 121, 309), (661, 308, 662, 309), (562, 308, 563, 307), (287, 305, 288, 304), (219, 306, 220, 307), (200, 305, 201, 306), (447, 224, 448, 225), (446, 282, 447, 281), (445, 559, 446, 558), (443, 666, 444, 667), (444, 116, 445, 115), (442, 389, 443, 390), (6, 342, 7, 341), (61, 389, 62, 388), (59, 116, 60, 117), (60, 666, 61, 665), (58, 559, 59, 560), (56, 283, 57, 284), (55, 223, 56, 222), (793, 220, 794, 221), (794, 286, 795, 285), (792, 562, 793, 561), (791, 662, 792, 663), (790, 120, 791, 119), (789, 386, 790, 387), (725, 226, 726, 227), (723, 281, 724, 280), (722, 558, 723, 557), (720, 667, 721, 668), (721, 115, 722, 114), (719, 390, 720, 391), (776, 739, 777, 740), (11, 741, 12, 740), (344, 736, 345, 735), (45, 739, 46, 738), (269, 734, 270, 735), (460, 737, 461, 738), (634, 254, 635, 253), (365, 788, 366, 789), (140, 788, 141, 787), (639, 786, 640, 787), (66, 397, 67, 398), (715, 397, 716, 396), (436, 400, 437, 399), (572, 369, 573, 370), (183, 375, 184, 374), (209, 369, 210, 368), (601, 370, 602, 371), (297, 366, 298, 367), (169, 336, 170, 337), (171, 239, 172, 238), (329, 646, 330, 647), (575, 644, 576, 645), (176, 646, 177, 645), (205, 643, 206, 642), (608, 641, 609, 642), (299, 640, 300, 641), (542, 810, 543, 809), (612, 808, 613, 807), (168, 805, 169, 806), (235, 171, 236, 170), (334, 239, 335, 240), (81, 26, 82, 27), (701, 25, 702, 24), (424, 26, 425, 25), (284, 221, 285, 222), (653, 213, 654, 212), (565, 216, 566, 217), (378, 214, 379, 213), (590, 215, 591, 216), (127, 214, 128, 215), (311, 210, 312, 211), (395, 632, 396, 633), (392, 148, 393, 147), (393, 358, 394, 359), (394, 256, 395, 255), (636, 66, 637, 65), (142, 63, 143, 64), (363, 63, 364, 62), (361, 718, 362, 719), (144, 718, 145, 717), (635, 716, 636, 717), (504, 3, 505, 4), (501, 340, 502, 341), (503, 167, 504, 166), (499, 271, 500, 270), (498, 733, 499, 734), (497, 456, 498, 457), (362, 441, 363, 442), (143, 441, 144, 440), (637, 438, 638, 439), (549, 502, 550, 503), (553, 733, 554, 732), (554, 456, 555, 455), (552, 271, 553, 272), (548, 165, 549, 166), (550, 340, 551, 339), (547, 5, 548, 4), (638, 542, 639, 541), (141, 540, 142, 541), (364, 540, 365, 539), (117, 665, 118, 664), (112, 259, 113, 260), (109, 355, 110, 354), (111, 152, 112, 153), (110, 628, 111, 627), (38, 468, 39, 467), (93, 472, 94, 473), (672, 631, 673, 632), (669, 149, 670, 148), (670, 357, 671, 358), (671, 257, 672, 256), (689, 747, 690, 746), (94, 749, 95, 750), (156, 745, 157, 746), (623, 745, 624, 744), (186, 212, 187, 211), (184, 323, 185, 324), (181, 598, 182, 599), (327, 133, 328, 132), (337, 807, 338, 806), (509, 616, 510, 617), (543, 615, 544, 614), (810, 616, 811, 615), (785, 808, 786, 809), (508, 545, 509, 546), (811, 545, 0, 544), (324, 373, 325, 374), (375, 322, 376, 323), (371, 600, 372, 601), (298, 140, 299, 139), (207, 136, 208, 137), (607, 139, 608, 138), (177, 134, 178, 135), (574, 136, 575, 135), (367, 296, 368, 297), (137, 295, 138, 294), (606, 296, 607, 295), (206, 293, 207, 294), (174, 291, 175, 292), (578, 290, 579, 289), (331, 291, 332, 290), (643, 292, 644, 293), (532, 224, 533, 223), (533, 282, 534, 283), (535, 560, 536, 561), (536, 664, 537, 663), (537, 118, 538, 119), (538, 388, 539, 387), (1, 782, 2, 783), (546, 781, 547, 782), (506, 784, 507, 783), (74, 90, 75, 89), (708, 91, 709, 92), (103, 90, 104, 91), (435, 86, 436, 87), (676, 88, 677, 87), (401, 85, 402, 84), (264, 524, 265, 523), (625, 516, 626, 517), (154, 518, 155, 517), (452, 799, 453, 800), (245, 801, 246, 800), (727, 796, 728, 797), (277, 799, 278, 798), (228, 797, 229, 798), (54, 796, 55, 795), (240, 53, 241, 54), (233, 53, 234, 52), (804, 52, 805, 51), (500, 50, 501, 49), (551, 50, 552, 51), (343, 48, 344, 49), (736, 48, 737, 47), (459, 47, 460, 46), (777, 45, 778, 44), (227, 531, 228, 530), (726, 532, 727, 531), (279, 528, 280, 529), (246, 527, 247, 528), (450, 530, 451, 529), (555, 526, 556, 527), (348, 525, 349, 526), (773, 525, 774, 524), (493, 523, 494, 522)]",friend,"[(42, 50, 43, 49), (39, 192, 40, 193), (187, 44, 188, 45), (48, 189, 49, 190), (35, 23, 36, 22), (33, 62, 34, 63), (34, 176, 35, 175), (41, 188, 42, 189), (11, 88, 12, 89), (164, 87, 165, 88), (73, 87, 74, 86), (100, 85, 101, 86), (147, 21, 148, 20), (146, 174, 147, 173), (145, 64, 146, 65), (109, 1, 110, 0), (67, 224, 68, 225), (170, 224, 171, 223), (18, 222, 19, 221), (104, 150, 105, 149), (71, 152, 72, 153), (166, 152, 167, 151), (13, 151, 14, 150), (206, 90, 207, 89), (200, 225, 201, 0), (208, 163, 209, 164), (207, 10, 208, 11), (137, 85, 138, 84), (129, 222, 130, 223), (136, 153, 137, 154), (134, 107, 135, 108), (135, 71, 136, 70), (133, 168, 134, 169), (132, 15, 133, 16), (17, 204, 18, 205), (130, 204, 131, 203), (169, 202, 170, 203), (68, 202, 69, 201), (112, 125, 113, 126), (102, 166, 103, 165), (101, 72, 102, 73), (110, 199, 111, 200), (69, 108, 70, 109), (167, 107, 168, 106), (123, 114, 124, 115), (14, 106, 15, 105), (16, 131, 17, 132), (171, 128, 172, 129), (66, 128, 67, 127), (220, 20, 221, 19), (219, 173, 220, 172), (218, 65, 219, 66), (61, 38, 62, 39), (176, 38, 177, 37), (23, 37, 24, 36), (24, 9, 25, 10), (177, 8, 178, 9), (60, 8, 61, 7), (25, 162, 26, 163), (178, 161, 179, 162), (59, 161, 60, 160), (80, 28, 81, 27), (79, 181, 80, 180), (78, 57, 79, 58), (58, 77, 59, 78), (179, 77, 180, 76), (26, 76, 27, 75), (209, 75, 210, 74), (6, 56, 7, 55), (5, 182, 6, 183), (4, 29, 5, 30), (214, 142, 215, 141), (124, 144, 125, 143), (1, 140, 2, 141), (83, 139, 84, 138), (159, 57, 160, 56), (158, 181, 159, 182), (157, 28, 158, 29), (154, 139, 155, 140), (82, 99, 83, 100), (3, 97, 4, 96), (155, 99, 156, 98), (122, 93, 123, 94), (212, 97, 213, 98), (197, 143, 198, 142), (196, 95, 197, 96), (195, 31, 196, 30), (194, 184, 195, 183), (193, 54, 194, 55), (190, 47, 191, 48), (126, 218, 127, 217), (198, 216, 199, 215), (156, 211, 157, 212), (2, 213, 3, 214), (81, 211, 82, 210), (50, 44, 51, 43), (191, 40, 192, 41), (32, 121, 33, 122), (185, 120, 186, 121), (52, 120, 53, 119), (46, 52, 47, 51), (45, 186, 46, 187), (90, 21, 91, 22), (91, 174, 92, 175), (92, 64, 93, 63), (113, 144, 114, 145), (111, 216, 112, 217), (115, 95, 116, 94), (116, 31, 117, 32), (117, 184, 118, 185), (118, 54, 119, 53), (205, 148, 227, 149), (103, 13, 104, 233), (227, 236, 232, 237), (237, 232, 238, 231), (206, 235, 228, 236), (235, 229, 234, 228), (231, 238, 230, 239), (229, 240, 230, 234), (239, 240, 12, 233)]"
"unnamed link-1_filled(1,0)","[(129, 36, 130, 37), (127, 242, 128, 243), (128, 224, 129, 223), (0, 331, 1, 332), (173, 17, 174, 16), (114, 143, 115, 144), (333, 368, 334, 369), (349, 334, 350, 335), (369, 134, 0, 135), (332, 136, 333, 135), (225, 34, 226, 35), (216, 249, 217, 250), (318, 256, 319, 255), (319, 49, 320, 48), (108, 258, 109, 257), (109, 51, 110, 50), (116, 326, 117, 325), (148, 49, 149, 50), (149, 256, 150, 257), (138, 201, 139, 202), (329, 201, 330, 200), (120, 200, 121, 199), (268, 117, 269, 118), (45, 113, 46, 112), (214, 111, 215, 112), (252, 114, 253, 113), (269, 326, 270, 327), (47, 323, 48, 322), (212, 321, 213, 322), (253, 144, 254, 145), (213, 147, 214, 146), (46, 145, 47, 146), (271, 143, 272, 142), (206, 217, 207, 218), (202, 65, 203, 66), (207, 249, 208, 248), (205, 43, 206, 42), (55, 273, 56, 272), (57, 65, 58, 64), (56, 193, 57, 194), (53, 44, 54, 45), (52, 216, 53, 215), (54, 251, 55, 252), (43, 251, 44, 250), (4, 336, 5, 335), (203, 193, 204, 192), (204, 273, 205, 274), (198, 268, 199, 267), (261, 275, 262, 274), (262, 191, 263, 192), (263, 67, 264, 66), (260, 41, 261, 42), (259, 219, 260, 218), (258, 247, 259, 248), (67, 353, 68, 352), (219, 357, 220, 356), (246, 357, 247, 358), (40, 355, 41, 356), (12, 359, 13, 360), (190, 353, 191, 354), (275, 355, 276, 354), (3, 351, 4, 350), (336, 69, 337, 70), (340, 221, 341, 222), (341, 245, 342, 244), (339, 39, 340, 38), (337, 189, 338, 188), (338, 277, 339, 278), (278, 345, 279, 346), (187, 347, 188, 346), (37, 345, 38, 344), (243, 343, 244, 342), (222, 343, 223, 344), (279, 130, 280, 131), (186, 132, 187, 131), (227, 73, 228, 72), (224, 282, 225, 281), (226, 185, 227, 186), (33, 185, 34, 184), (35, 280, 36, 281), (31, 74, 32, 75), (351, 367, 352, 366), (2, 367, 3, 368), (180, 95, 181, 96), (195, 270, 196, 271), (29, 96, 30, 97), (28, 180, 29, 179), (23, 288, 24, 289), (75, 30, 76, 31), (284, 27, 285, 28), (183, 33, 184, 32), (26, 79, 27, 80), (182, 73, 183, 74), (285, 79, 286, 78), (21, 302, 22, 303), (176, 307, 177, 308), (177, 161, 178, 160), (25, 165, 26, 164), (305, 162, 306, 163), (70, 347, 71, 348), (71, 132, 72, 133), (76, 181, 77, 182), (167, 236, 168, 237), (20, 234, 21, 233), (289, 22, 290, 23), (283, 178, 284, 179), (282, 98, 283, 97), (290, 302, 291, 301), (291, 234, 292, 235), (286, 165, 287, 166), (228, 94, 229, 93), (232, 304, 233, 303), (229, 166, 230, 167), (158, 18, 159, 17), (310, 19, 311, 20), (98, 15, 99, 16), (168, 313, 169, 314), (169, 155, 170, 154), (171, 104, 172, 105), (101, 87, 102, 86), (156, 85, 157, 86), (309, 83, 310, 82), (170, 89, 171, 90), (297, 89, 298, 88), (308, 175, 309, 176), (159, 175, 160, 174), (99, 172, 100, 173), (296, 104, 297, 103), (298, 155, 299, 156), (299, 313, 300, 312), (300, 236, 301, 235), (100, 296, 101, 295), (157, 294, 158, 295), (311, 293, 312, 292), (163, 304, 164, 305), (87, 103, 88, 102), (90, 153, 91, 154), (92, 316, 93, 315), (91, 239, 92, 238), (51, 208, 52, 209), (320, 211, 321, 212), (147, 211, 148, 210), (110, 209, 111, 210), (237, 314, 238, 315), (239, 153, 240, 152), (240, 105, 241, 106), (241, 15, 242, 14), (358, 11, 359, 12), (107, 11, 108, 10), (150, 9, 151, 10), (316, 8, 317, 7), (123, 8, 124, 9), (133, 7, 134, 6), (348, 6, 349, 5), (254, 324, 255, 323), (13, 126, 14, 127), (106, 126, 107, 125), (151, 124, 152, 125), (317, 123, 318, 122), (194, 141, 195, 142), (196, 116, 197, 115), (197, 325, 198, 324), (136, 1, 137, 2), (328, 59, 329, 60), (119, 60, 120, 61), (139, 59, 140, 58), (62, 327, 63, 328), (63, 141, 64, 140), (61, 118, 62, 119), (330, 265, 331, 266), (137, 265, 138, 264), (121, 266, 122, 267), (287, 231, 288, 230), (24, 231, 25, 232), (77, 95, 78, 94), (81, 307, 82, 306), (80, 161, 81, 162), (83, 18, 84, 19), (84, 294, 85, 293), (360, 245, 361, 246), (361, 221, 362, 220), (362, 39, 363, 40), (363, 277, 364, 276), (364, 189, 365, 190), (365, 69, 366, 68)]",friend,"[(42, 50, 43, 49), (39, 192, 40, 193), (187, 44, 188, 45), (48, 189, 49, 190), (35, 23, 36, 22), (33, 62, 34, 63), (34, 176, 35, 175), (41, 188, 42, 189), (11, 88, 12, 89), (164, 87, 165, 88), (73, 87, 74, 86), (100, 85, 101, 86), (147, 21, 148, 20), (146, 174, 147, 173), (145, 64, 146, 65), (109, 1, 110, 0), (67, 224, 68, 225), (170, 224, 171, 223), (18, 222, 19, 221), (104, 150, 105, 149), (71, 152, 72, 153), (166, 152, 167, 151), (13, 151, 14, 150), (206, 90, 207, 89), (200, 225, 201, 0), (205, 148, 206, 149), (208, 163, 209, 164), (207, 10, 208, 11), (137, 85, 138, 84), (129, 222, 130, 223), (136, 153, 137, 154), (134, 107, 135, 108), (135, 71, 136, 70), (133, 168, 134, 169), (132, 15, 133, 16), (17, 204, 18, 205), (130, 204, 131, 203), (169, 202, 170, 203), (68, 202, 69, 201), (103, 13, 104, 12), (112, 125, 113, 126), (102, 166, 103, 165), (101, 72, 102, 73), (110, 199, 111, 200), (167, 107, 168, 106), (123, 114, 124, 115), (14, 106, 15, 105), (16, 131, 17, 132), (171, 128, 172, 129), (66, 128, 67, 127), (220, 20, 221, 19), (219, 173, 220, 172), (218, 65, 219, 66), (61, 38, 62, 39), (176, 38, 177, 37), (23, 37, 24, 36), (24, 9, 25, 10), (177, 8, 178, 9), (60, 8, 61, 7), (25, 162, 26, 163), (178, 161, 179, 162), (59, 161, 60, 160), (80, 28, 81, 27), (79, 181, 80, 180), (78, 57, 79, 58), (58, 77, 59, 78), (179, 77, 180, 76), (26, 76, 27, 75), (209, 75, 210, 74), (6, 56, 7, 55), (5, 182, 6, 183), (4, 29, 5, 30), (214, 142, 215, 141), (124, 144, 125, 143), (83, 139, 84, 138), (159, 57, 160, 56), (158, 181, 159, 182), (157, 28, 158, 29), (154, 139, 155, 140), (82, 99, 83, 100), (3, 97, 4, 96), (155, 99, 156, 98), (122, 93, 123, 94), (212, 97, 213, 98), (197, 143, 198, 142), (196, 95, 197, 96), (195, 31, 196, 30), (194, 184, 195, 183), (193, 54, 194, 55), (190, 47, 191, 48), (126, 218, 127, 217), (198, 216, 199, 215), (156, 211, 157, 212), (2, 213, 3, 214), (81, 211, 82, 210), (50, 44, 51, 43), (191, 40, 192, 41), (32, 121, 33, 122), (185, 120, 186, 121), (52, 120, 53, 119), (46, 52, 47, 51), (45, 186, 46, 187), (90, 21, 91, 22), (91, 174, 92, 175), (92, 64, 93, 63), (113, 144, 114, 145), (111, 216, 112, 217), (115, 95, 116, 94), (116, 31, 117, 32), (117, 184, 118, 185), (118, 54, 119, 53), (227, 140, 2, 141), (69, 108, 70, 233), (227, 236, 232, 237), (237, 232, 238, 231), (1, 235, 228, 236), (235, 229, 234, 228), (231, 238, 230, 239), (229, 240, 230, 234), (239, 240, 109, 233)]"
"unnamed link-0_filled(1,0)","[(72, 88, 73, 87), (283, 160, 284, 161), (158, 7, 159, 8), (0, 5, 1, 6), (182, 267, 183, 268), (161, 282, 162, 283), (265, 255, 266, 254), (263, 106, 264, 107), (266, 56, 267, 55), (125, 271, 126, 270), (124, 58, 125, 57), (123, 257, 124, 256), (122, 103, 123, 104), (9, 156, 10, 157), (74, 130, 75, 129), (76, 235, 77, 236), (112, 244, 113, 243), (202, 276, 203, 275), (188, 167, 189, 168), (77, 166, 78, 167), (201, 164, 202, 165), (274, 165, 275, 166), (96, 106, 97, 105), (94, 253, 95, 254), (92, 53, 93, 54), (88, 72, 89, 71), (127, 86, 128, 87), (126, 74, 127, 73), (83, 235, 84, 234), (85, 128, 86, 129), (81, 201, 82, 200), (82, 274, 83, 273), (271, 131, 272, 130), (272, 233, 273, 234), (136, 227, 137, 228), (24, 222, 25, 221), (58, 132, 59, 131), (59, 232, 60, 233), (258, 134, 259, 133), (257, 230, 258, 231), (137, 100, 138, 101), (30, 98, 31, 97), (121, 99, 122, 98), (264, 96, 265, 95), (226, 100, 227, 99), (228, 135, 229, 136), (102, 230, 103, 229), (101, 134, 102, 135), (119, 262, 120, 263), (28, 261, 29, 262), (225, 260, 226, 261), (138, 260, 139, 259), (142, 47, 143, 48), (25, 43, 26, 42), (222, 44, 223, 43), (113, 45, 114, 44), (66, 94, 67, 93), (67, 55, 68, 54), (65, 253, 66, 252), (64, 107, 65, 108), (115, 60, 116, 61), (223, 62, 224, 63), (26, 63, 27, 64), (140, 62, 141, 61), (143, 246, 144, 247), (23, 243, 24, 242), (220, 242, 221, 241), (45, 244, 46, 245), (114, 142, 115, 141), (111, 22, 112, 23), (110, 219, 111, 220), (224, 117, 225, 118), (27, 118, 28, 119), (139, 117, 140, 116), (248, 218, 249, 217), (249, 21, 250, 20), (247, 144, 248, 145), (245, 46, 246, 47), (49, 217, 50, 216), (50, 20, 51, 19), (48, 145, 49, 146), (146, 199, 147, 200), (18, 198, 19, 197), (215, 199, 216, 198), (171, 151, 172, 150), (169, 16, 170, 17), (170, 211, 171, 212), (172, 193, 173, 194), (195, 215, 196, 214), (196, 18, 197, 17), (194, 147, 195, 148), (180, 92, 181, 91), (181, 68, 182, 69), (177, 169, 178, 168), (218, 22, 219, 21), (213, 148, 214, 149), (155, 10, 156, 11), (149, 212, 150, 213), (12, 208, 13, 207), (13, 154, 14, 155), (157, 204, 158, 205), (8, 206, 9, 205), (191, 174, 192, 175), (84, 76, 85, 75), (41, 109, 42, 108), (40, 251, 41, 252), (39, 52, 40, 53), (38, 179, 39, 180), (151, 192, 152, 193), (14, 190, 15, 189), (209, 191, 210, 190), (206, 12, 207, 11), (208, 153, 209, 154), (210, 175, 211, 176), (15, 176, 16, 177), (152, 174, 153, 173), (159, 80, 160, 81), (6, 80, 7, 79), (203, 79, 204, 78), (163, 276, 164, 277), (281, 3, 282, 2), (279, 286, 280, 287), (285, 280, 286, 281), (1, 285, 2, 284), (277, 162, 278, 163), (4, 287, 5, 0), (3, 279, 4, 278), (231, 133, 232, 132), (237, 178, 238, 179), (238, 51, 239, 52), (239, 250, 240, 251), (240, 110, 241, 109), (34, 184, 35, 183), (236, 188, 237, 187), (89, 187, 90, 186), (269, 184, 270, 185), (70, 185, 71, 186), (90, 38, 91, 37), (69, 36, 70, 37), (120, 29, 121, 30), (268, 35, 269, 36), (56, 33, 57, 34), (255, 32, 256, 33), (104, 32, 105, 31)]",friend,"[(42, 50, 43, 49), (39, 192, 40, 193), (187, 44, 188, 45), (35, 23, 36, 22), (33, 62, 34, 63), (34, 176, 35, 175), (41, 188, 42, 189), (11, 88, 12, 89), (164, 87, 165, 88), (73, 87, 74, 86), (100, 85, 101, 86), (147, 21, 148, 20), (146, 174, 147, 173), (145, 64, 146, 65), (109, 1, 110, 0), (67, 224, 68, 225), (170, 224, 171, 223), (18, 222, 19, 221), (104, 150, 105, 149), (71, 152, 72, 153), (166, 152, 167, 151), (13, 151, 14, 150), (206, 90, 207, 89), (200, 225, 201, 0), (205, 148, 206, 149), (208, 163, 209, 164), (207, 10, 208, 11), (137, 85, 138, 84), (129, 222, 130, 223), (136, 153, 137, 154), (134, 107, 135, 108), (135, 71, 136, 70), (133, 168, 134, 169), (132, 15, 133, 16), (17, 204, 18, 205), (130, 204, 131, 203), (169, 202, 170, 203), (68, 202, 69, 201), (103, 13, 104, 12), (112, 125, 113, 126), (102, 166, 103, 165), (101, 72, 102, 73), (110, 199, 111, 200), (69, 108, 70, 109), (167, 107, 168, 106), (123, 114, 124, 115), (14, 106, 15, 105), (16, 131, 17, 132), (171, 128, 172, 129), (66, 128, 67, 127), (220, 20, 221, 19), (219, 173, 220, 172), (218, 65, 219, 66), (61, 38, 62, 39), (176, 38, 177, 37), (23, 37, 24, 36), (24, 9, 25, 10), (177, 8, 178, 9), (60, 8, 61, 7), (25, 162, 26, 163), (178, 161, 179, 162), (59, 161, 60, 160), (80, 28, 81, 27), (79, 181, 80, 180), (78, 57, 79, 58), (58, 77, 59, 78), (179, 77, 180, 76), (26, 76, 27, 75), (209, 75, 210, 74), (6, 56, 7, 55), (5, 182, 6, 183), (4, 29, 5, 30), (214, 142, 215, 141), (124, 144, 125, 143), (1, 140, 2, 141), (83, 139, 84, 138), (159, 57, 160, 56), (158, 181, 159, 182), (157, 28, 158, 29), (154, 139, 155, 140), (82, 99, 83, 100), (3, 97, 4, 96), (155, 99, 156, 98), (122, 93, 123, 94), (212, 97, 213, 98), (197, 143, 198, 142), (196, 95, 197, 96), (195, 31, 196, 30), (194, 184, 195, 183), (193, 54, 194, 55), (126, 218, 127, 217), (198, 216, 199, 215), (156, 211, 157, 212), (2, 213, 3, 214), (81, 211, 82, 210), (50, 44, 51, 43), (191, 40, 192, 41), (32, 121, 33, 122), (185, 120, 186, 121), (52, 120, 53, 119), (46, 52, 47, 51), (45, 186, 46, 187), (90, 21, 91, 22), (91, 174, 92, 175), (92, 64, 93, 63), (113, 144, 114, 145), (111, 216, 112, 217), (115, 95, 116, 94), (116, 31, 117, 32), (117, 184, 118, 185), (118, 54, 119, 53), (48, 189, 227, 190), (190, 233, 191, 48), (227, 236, 232, 237), (237, 232, 238, 231), (49, 235, 228, 236), (235, 229, 234, 228), (231, 238, 230, 239), (229, 240, 230, 234), (239, 240, 47, 233)]"
"unnamed link-2_filled(1,0)","[(177, 56, 178, 57), (57, 287, 58, 286), (404, 174, 405, 173), (176, 285, 177, 286), (268, 546, 269, 545), (406, 289, 407, 290), (277, 51, 278, 50), (535, 48, 536, 49), (279, 534, 280, 535), (47, 536, 48, 537), (525, 288, 526, 289), (41, 273, 42, 272), (243, 202, 244, 203), (294, 169, 295, 170), (282, 181, 283, 182), (52, 179, 53, 180), (531, 181, 532, 180), (405, 525, 406, 524), (267, 241, 268, 240), (530, 512, 531, 511), (538, 166, 539, 165), (537, 298, 538, 299), (543, 38, 544, 39), (184, 516, 185, 515), (187, 167, 188, 166), (186, 297, 187, 298), (46, 300, 47, 299), (45, 164, 46, 165), (53, 510, 54, 511), (65, 353, 66, 352), (61, 108, 62, 109), (63, 460, 64, 461), (356, 198, 357, 197), (90, 440, 91, 439), (95, 331, 96, 330), (94, 133, 95, 134), (93, 484, 94, 485), (96, 388, 97, 387), (62, 401, 63, 402), (329, 426, 330, 427), (369, 425, 370, 424), (66, 416, 67, 415), (91, 422, 92, 423), (481, 448, 482, 449), (485, 369, 486, 368), (480, 99, 481, 100), (130, 447, 131, 448), (135, 371, 136, 370), (129, 98, 130, 99), (334, 98, 335, 97), (327, 372, 328, 373), (333, 447, 334, 446), (92, 367, 93, 368), (575, 499, 576, 498), (568, 142, 569, 141), (565, 324, 566, 325), (365, 392, 366, 393), (376, 490, 377, 489), (375, 139, 376, 138), (373, 326, 374, 327), (361, 452, 362, 453), (441, 366, 442, 367), (444, 332, 445, 331), (443, 132, 444, 133), (442, 483, 443, 484), (445, 389, 446, 388), (440, 421, 441, 422), (463, 113, 464, 112), (454, 359, 455, 360), (400, 460, 401, 459), (402, 110, 403, 109), (398, 353, 399, 354), (244, 547, 245, 548), (190, 275, 191, 276), (189, 44, 190, 45), (258, 320, 259, 319), (257, 144, 258, 145), (254, 495, 255, 496), (256, 571, 257, 572), (276, 302, 277, 301), (278, 161, 279, 162), (283, 512, 284, 513), (18, 237, 19, 238), (14, 468, 15, 467), (12, 254, 13, 253), (17, 317, 18, 316), (16, 147, 17, 148), (13, 496, 14, 497), (15, 574, 16, 575), (10, 211, 11, 212), (11, 115, 12, 114), (5, 354, 6, 355), (546, 241, 547, 242), (569, 26, 570, 27), (492, 27, 493, 28), (143, 24, 144, 25), (321, 23, 322, 22), (260, 22, 261, 21), (232, 23, 233, 24), (486, 424, 487, 423), (482, 391, 483, 392), (259, 234, 260, 235), (320, 233, 321, 234), (140, 230, 141, 229), (491, 229, 492, 228), (567, 231, 568, 230), (134, 426, 135, 425), (131, 390, 132, 391), (332, 390, 333, 389), (292, 521, 293, 522), (188, 540, 189, 539), (55, 528, 56, 529), (245, 267, 246, 266), (116, 256, 117, 255), (239, 246, 240, 247), (471, 236, 472, 237), (472, 20, 473, 19), (2, 200, 3, 199), (457, 198, 458, 199), (105, 200, 106, 201), (399, 7, 400, 6), (64, 7, 65, 8), (357, 4, 358, 5), (106, 2, 107, 1), (456, 4, 457, 3), (215, 251, 216, 250), (178, 528, 179, 527), (313, 580, 314, 581), (148, 578, 149, 577), (499, 577, 500, 576), (312, 151, 313, 152), (309, 504, 310, 505), (153, 503, 154, 502), (470, 318, 471, 317), (469, 146, 470, 147), (466, 497, 467, 498), (468, 573, 469, 574), (403, 60, 404, 61), (58, 175, 59, 176), (174, 410, 175, 409), (287, 408, 288, 409), (526, 408, 527, 407), (37, 311, 38, 310), (35, 154, 36, 155), (36, 503, 37, 504), (33, 463, 34, 462), (32, 10, 33, 9), (34, 112, 35, 111), (31, 350, 32, 351), (196, 356, 197, 355), (194, 107, 195, 108), (195, 458, 196, 459), (271, 41, 272, 40), (170, 39, 171, 40), (293, 43, 294, 42), (171, 270, 172, 271), (291, 275, 292, 274), (0, 269, 1, 270), (581, 545, 0, 544), (295, 542, 296, 543), (167, 541, 168, 540), (518, 542, 519, 541), (520, 43, 521, 44), (522, 273, 523, 274), (519, 169, 520, 168), (517, 296, 518, 297), (413, 8, 414, 9), (414, 352, 415, 351), (411, 110, 412, 111), (412, 461, 413, 462), (410, 60, 411, 59), (113, 212, 114, 213), (121, 21, 122, 20), (120, 235, 121, 236), (117, 572, 118, 573), (115, 494, 116, 495), (118, 145, 119, 146), (119, 319, 120, 318), (328, 77, 329, 78), (136, 76, 137, 75), (371, 77, 372, 76), (488, 74, 489, 73), (87, 74, 88, 75), (437, 72, 438, 73), (451, 560, 452, 561), (102, 561, 103, 562), (362, 560, 363, 559), (395, 558, 396, 559), (418, 558, 419, 557), (69, 557, 70, 556), (28, 555, 29, 556), (342, 261, 343, 262), (343, 322, 344, 323), (344, 232, 345, 231), (347, 571, 348, 570), (345, 143, 346, 142), (346, 25, 347, 26), (348, 494, 349, 493), (349, 211, 350, 210), (150, 249, 151, 250), (465, 253, 466, 252), (500, 251, 501, 252), (314, 248, 315, 247), (579, 248, 580, 249), (262, 341, 263, 342), (78, 337, 79, 338), (428, 335, 429, 336), (564, 340, 565, 339), (385, 337, 386, 336), (384, 127, 385, 128), (429, 129, 430, 128), (563, 124, 564, 125), (79, 127, 80, 126), (263, 123, 264, 122), (203, 104, 204, 105), (204, 455, 205, 456), (205, 359, 206, 358), (206, 397, 207, 398), (208, 68, 209, 67), (207, 417, 208, 416), (209, 30, 210, 31), (201, 242, 202, 243), (562, 475, 563, 476), (383, 478, 384, 479), (430, 480, 431, 479), (80, 478, 81, 477), (264, 474, 265, 473), (420, 435, 421, 436), (393, 435, 394, 434), (71, 436, 72, 437), (364, 433, 365, 434), (449, 433, 450, 432), (100, 432, 101, 431), (386, 427, 387, 428), (548, 103, 549, 104), (550, 453, 551, 454), (549, 361, 550, 360), (551, 396, 552, 397), (553, 69, 554, 68), (552, 418, 553, 417), (554, 29, 555, 30), (265, 221, 266, 220), (238, 220, 239, 219), (315, 218, 316, 219), (578, 218, 579, 217), (501, 215, 502, 214), (149, 217, 150, 216), (464, 213, 465, 214), (172, 194, 173, 193), (290, 191, 291, 192), (523, 193, 524, 192), (438, 90, 439, 89), (487, 88, 488, 89), (137, 86, 138, 87), (325, 85, 326, 84), (374, 85, 375, 86), (338, 83, 339, 84), (125, 83, 126, 82), (476, 82, 477, 81), (505, 308, 506, 309), (506, 156, 507, 155), (507, 284, 508, 285), (508, 530, 509, 529), (514, 184, 515, 183), (509, 54, 510, 55), (152, 311, 153, 312), (158, 281, 159, 282), (159, 533, 160, 532), (156, 514, 157, 513), (157, 183, 158, 182), (162, 49, 163, 50), (163, 300, 164, 301), (303, 160, 304, 161), (302, 52, 303, 51), (306, 185, 307, 186), (304, 533, 305, 534), (307, 516, 308, 517), (305, 281, 306, 280), (101, 382, 102, 383), (450, 381, 451, 382), (363, 381, 364, 380), (394, 379, 395, 380), (419, 379, 420, 378), (70, 378, 71, 377), (221, 474, 222, 475), (222, 123, 223, 124), (223, 341, 224, 340), (225, 567, 226, 566), (224, 323, 225, 324), (226, 140, 227, 139), (227, 491, 228, 490)]",friend,"[(42, 50, 43, 49), (39, 192, 40, 193), (187, 44, 188, 45), (48, 189, 49, 190), (35, 23, 36, 22), (33, 62, 34, 63), (34, 176, 35, 175), (41, 188, 42, 189), (11, 88, 12, 89), (164, 87, 165, 88), (73, 87, 74, 86), (100, 85, 101, 86), (147, 21, 148, 20), (146, 174, 147, 173), (145, 64, 146, 65), (109, 1, 110, 0), (67, 224, 68, 225), (170, 224, 171, 223), (18, 222, 19, 221), (104, 150, 105, 149), (71, 152, 72, 153), (166, 152, 167, 151), (13, 151, 14, 150), (206, 90, 207, 89), (200, 225, 201, 0), (205, 148, 206, 149), (208, 163, 209, 164), (207, 10, 208, 11), (137, 85, 138, 84), (129, 222, 130, 223), (136, 153, 137, 154), (134, 107, 135, 108), (135, 71, 136, 70), (133, 168, 134, 169), (132, 15, 133, 16), (17, 204, 18, 205), (130, 204, 131, 203), (169, 202, 170, 203), (68, 202, 69, 201), (103, 13, 104, 12), (112, 125, 113, 126), (102, 166, 103, 165), (101, 72, 102, 73), (110, 199, 111, 200), (69, 108, 70, 109), (167, 107, 168, 106), (123, 114, 124, 115), (14, 106, 15, 105), (16, 131, 17, 132), (171, 128, 172, 129), (66, 128, 67, 127), (220, 20, 221, 19), (219, 173, 220, 172), (218, 65, 219, 66), (61, 38, 62, 39), (176, 38, 177, 37), (23, 37, 24, 36), (24, 9, 25, 10), (177, 8, 178, 9), (60, 8, 61, 7), (25, 162, 26, 163), (178, 161, 179, 162), (59, 161, 60, 160), (80, 28, 81, 27), (79, 181, 80, 180), (78, 57, 79, 58), (58, 77, 59, 78), (179, 77, 180, 76), (26, 76, 27, 75), (209, 75, 210, 74), (6, 56, 7, 55), (5, 182, 6, 183), (4, 29, 5, 30), (214, 142, 215, 141), (124, 144, 125, 143), (1, 140, 2, 141), (83, 139, 84, 138), (159, 57, 160, 56), (158, 181, 159, 182), (157, 28, 158, 29), (154, 139, 155, 140), (82, 99, 83, 100), (3, 97, 4, 96), (155, 99, 156, 98), (122, 93, 123, 94), (212, 97, 213, 98), (197, 143, 198, 142), (196, 95, 197, 96), (195, 31, 196, 30), (194, 184, 195, 183), (193, 54, 194, 55), (190, 47, 191, 48), (126, 218, 127, 217), (198, 216, 199, 215), (156, 211, 157, 212), (2, 213, 3, 214), (81, 211, 82, 210), (50, 44, 51, 43), (191, 40, 192, 41), (32, 121, 33, 122), (185, 120, 186, 121), (52, 120, 53, 119), (46, 52, 47, 51), (45, 186, 46, 187), (90, 21, 91, 22), (92, 64, 93, 63), (113, 144, 114, 145), (111, 216, 112, 217), (115, 95, 116, 94), (116, 31, 117, 32), (117, 184, 118, 185), (118, 54, 119, 53), (91, 227, 233, 175), (227, 236, 232, 237), (237, 232, 238, 231), (174, 235, 228, 236), (235, 229, 234, 228), (231, 238, 230, 239), (229, 240, 230, 234), (233, 239, 240, 92)]"
"unnamed link-4_filled(1,0)","[(752, 855, 753, 856), (445, 856, 446, 857), (91, 859, 92, 858), (755, 627, 756, 626), (753, 447, 754, 446), (754, 271, 755, 272), (756, 89, 757, 90), (216, 685, 217, 686), (450, 630, 451, 629), (90, 625, 91, 626), (505, 212, 506, 213), (214, 503, 215, 504), (448, 269, 449, 270), (100, 437, 101, 438), (94, 276, 95, 275), (457, 636, 458, 637), (912, 96, 913, 95), (913, 442, 914, 443), (911, 277, 912, 276), (910, 621, 911, 622), (729, 628, 730, 629), (88, 757, 89, 758), (787, 349, 788, 348), (470, 650, 471, 649), (733, 855, 734, 854), (330, 525, 331, 526), (513, 204, 514, 205), (831, 62, 832, 63), (245, 60, 246, 61), (656, 58, 657, 57), (22, 206, 23, 205), (25, 510, 26, 511), (211, 506, 212, 507), (29, 113, 30, 112), (210, 116, 211, 115), (688, 113, 689, 114), (796, 112, 797, 111), (739, 98, 740, 99), (738, 440, 739, 439), (795, 426, 796, 427), (690, 426, 691, 425), (209, 422, 210, 423), (27, 424, 28, 425), (26, 294, 27, 293), (208, 296, 209, 295), (691, 292, 692, 293), (740, 279, 741, 280), (206, 601, 207, 602), (23, 602, 24, 603), (24, 882, 25, 881), (207, 883, 208, 882), (909, 863, 910, 862), (731, 271, 732, 270), (767, 264, 768, 265), (953, 777, 0, 776), (952, 709, 953, 710), (765, 82, 766, 83), (719, 81, 720, 80), (947, 72, 948, 73), (764, 851, 765, 852), (720, 850, 721, 849), (948, 841, 949, 842), (716, 262, 717, 261), (949, 256, 950, 257), (623, 860, 624, 861), (711, 462, 712, 463), (771, 459, 772, 458), (951, 465, 952, 464), (703, 648, 704, 649), (778, 644, 779, 643), (0, 642, 1, 641), (64, 351, 65, 352), (833, 350, 834, 351), (248, 349, 249, 350), (653, 347, 654, 346), (474, 346, 475, 345), (698, 347, 699, 348), (511, 880, 512, 881), (512, 604, 513, 603), (509, 294, 510, 295), (508, 424, 509, 423), (507, 114, 508, 115), (936, 636, 937, 635), (937, 457, 938, 456), (933, 769, 934, 768), (931, 718, 932, 719), (932, 263, 933, 264), (930, 847, 931, 848), (929, 78, 930, 79), (781, 534, 782, 535), (705, 533, 706, 532), (468, 531, 469, 532), (646, 533, 647, 534), (251, 531, 252, 530), (836, 530, 837, 529), (67, 529, 68, 528), (66, 189, 67, 190), (835, 188, 836, 189), (250, 187, 251, 188), (647, 185, 648, 184), (469, 187, 470, 186), (704, 185, 705, 186), (782, 184, 783, 183), (65, 8, 66, 9), (834, 7, 835, 8), (249, 6, 250, 7), (650, 6, 651, 5), (472, 4, 473, 3), (701, 2, 702, 3), (785, 5, 786, 4), (630, 727, 631, 728), (451, 728, 452, 729), (853, 723, 854, 722), (84, 726, 85, 725), (762, 723, 763, 724), (793, 692, 794, 693), (794, 292, 795, 291), (792, 605, 793, 606), (791, 879, 792, 878), (63, 790, 64, 791), (832, 789, 833, 790), (247, 788, 248, 789), (651, 787, 652, 786), (471, 785, 472, 784), (702, 783, 703, 784), (473, 700, 474, 701), (61, 697, 62, 696), (652, 699, 653, 700), (246, 698, 247, 697), (830, 696, 831, 695), (694, 877, 695, 878), (693, 607, 694, 606), (482, 585, 483, 586), (50, 584, 51, 583), (664, 581, 665, 582), (234, 580, 235, 579), (819, 579, 820, 578), (891, 123, 892, 122), (886, 419, 887, 420), (884, 298, 885, 297), (879, 604, 880, 605), (815, 906, 816, 907), (230, 907, 231, 908), (668, 906, 669, 905), (45, 904, 46, 905), (488, 904, 489, 903), (356, 918, 357, 917), (353, 200, 354, 201), (355, 517, 356, 516), (742, 865, 743, 866), (741, 619, 742, 618), (920, 568, 921, 567), (921, 199, 922, 198), (908, 139, 909, 140), (919, 518, 920, 519), (15, 327, 16, 326), (10, 924, 11, 923), (12, 522, 13, 521), (11, 153, 12, 152), (9, 196, 10, 197), (13, 564, 14, 565), (328, 927, 329, 928), (522, 925, 523, 926), (153, 924, 154, 925), (197, 923, 198, 922), (563, 927, 564, 926), (381, 929, 382, 928), (327, 383, 328, 382), (199, 568, 200, 569), (151, 567, 152, 566), (520, 566, 521, 565), (329, 563, 330, 562), (154, 196, 155, 195), (150, 519, 151, 520), (228, 671, 229, 672), (852, 763, 853, 764), (627, 759, 628, 758), (449, 761, 450, 760), (730, 759, 731, 760), (190, 156, 191, 155), (523, 195, 524, 194), (527, 156, 528, 157), (526, 333, 527, 334), (191, 333, 192, 332), (193, 525, 194, 524), (638, 551, 639, 552), (460, 549, 461, 550), (773, 550, 774, 551), (712, 548, 713, 547), (257, 547, 258, 546), (842, 546, 843, 545), (74, 544, 75, 543), (71, 174, 72, 175), (840, 173, 841, 174), (255, 172, 256, 173), (710, 169, 711, 170), (775, 169, 776, 168), (463, 171, 464, 170), (640, 168, 641, 167), (331, 193, 332, 192), (726, 86, 727, 85), (452, 87, 453, 88), (631, 86, 632, 87), (848, 80, 849, 79), (1, 369, 2, 368), (633, 366, 634, 367), (454, 367, 455, 368), (766, 363, 767, 364), (721, 361, 722, 360), (850, 362, 851, 361), (81, 363, 82, 362), (352, 569, 353, 570), (732, 447, 733, 448), (358, 148, 359, 147), (93, 142, 94, 143), (443, 145, 444, 144), (274, 143, 275, 144), (622, 142, 623, 141), (861, 140, 862, 141), (817, 138, 818, 139), (232, 137, 233, 138), (667, 137, 668, 136), (46, 135, 47, 136), (487, 135, 488, 134), (486, 403, 487, 404), (47, 403, 48, 402), (666, 401, 667, 402), (233, 401, 234, 400), (818, 400, 819, 399), (863, 399, 864, 398), (620, 397, 621, 398), (277, 397, 278, 396), (440, 393, 441, 394), (96, 396, 97, 395), (359, 325, 360, 324), (92, 319, 93, 320), (444, 322, 445, 321), (273, 320, 274, 321), (624, 318, 625, 317), (859, 318, 860, 319), (811, 312, 812, 313), (229, 316, 230, 317), (670, 316, 671, 315), (43, 314, 44, 315), (490, 314, 491, 313), (392, 737, 393, 738), (146, 736, 147, 735), (915, 737, 916, 736), (323, 735, 324, 734), (272, 858, 273, 857), (107, 504, 108, 505), (431, 503, 432, 502), (286, 501, 287, 502), (611, 501, 612, 500), (872, 499, 873, 500), (825, 498, 826, 499), (240, 497, 241, 498), (659, 497, 660, 496), (54, 495, 55, 496), (479, 495, 480, 494), (812, 489, 813, 490), (674, 492, 675, 491), (571, 515, 572, 514), (570, 203, 571, 204), (390, 516, 391, 515), (389, 202, 390, 203), (672, 227, 673, 228), (816, 232, 817, 231), (475, 226, 476, 227), (59, 225, 60, 224), (654, 225, 655, 226), (244, 224, 245, 223), (829, 223, 830, 222), (876, 222, 877, 221), (608, 219, 609, 220), (289, 219, 290, 218), (430, 215, 431, 216), (106, 214, 107, 213), (673, 42, 674, 43), (813, 45, 814, 44), (476, 41, 477, 42), (58, 40, 59, 39), (655, 40, 656, 41), (243, 39, 244, 38), (828, 38, 829, 37), (875, 37, 876, 36), (609, 34, 610, 35), (288, 34, 289, 33), (428, 31, 429, 32), (109, 31, 110, 30), (28, 689, 29, 690), (108, 687, 109, 688), (429, 687, 430, 686), (287, 684, 288, 685), (610, 684, 611, 683), (873, 682, 874, 683), (826, 681, 827, 682), (241, 680, 242, 681), (658, 680, 659, 679), (55, 678, 56, 679), (478, 678, 479, 677), (814, 669, 815, 670), (492, 676, 493, 675), (493, 810, 494, 811), (676, 809, 677, 810), (477, 808, 478, 809), (56, 808, 57, 807), (657, 806, 658, 807), (242, 806, 243, 805), (827, 805, 828, 804), (874, 804, 875, 803), (607, 800, 608, 801), (290, 800, 291, 799), (427, 798, 428, 799), (110, 798, 111, 797), (35, 803, 36, 802), (220, 802, 221, 801), (600, 883, 601, 884), (599, 296, 600, 297), (598, 422, 599, 421), (597, 116, 598, 117), (596, 106, 597, 105), (595, 432, 596, 433), (594, 286, 595, 285), (593, 612, 594, 613), (592, 872, 593, 871), (591, 825, 592, 824), (590, 240, 591, 239), (588, 661, 589, 662), (587, 53, 588, 52), (586, 481, 587, 482), (322, 751, 323, 752), (914, 749, 915, 750), (145, 750, 146, 751), (394, 748, 395, 747), (97, 746, 98, 747), (441, 749, 442, 748), (278, 745, 279, 746), (619, 745, 620, 744), (864, 743, 865, 744), (311, 481, 312, 480), (308, 589, 309, 590), (310, 53, 311, 54), (309, 661, 310, 660), (307, 238, 308, 239), (306, 823, 307, 824), (305, 870, 306, 871), (304, 614, 305, 613), (303, 284, 304, 285), (302, 434, 303, 433), (301, 104, 302, 105), (300, 118, 301, 117), (299, 420, 300, 421), (298, 886, 299, 885), (357, 18, 358, 19), (391, 20, 392, 21), (148, 18, 149, 17), (916, 20, 917, 19), (325, 17, 326, 16), (418, 887, 419, 888), (414, 121, 415, 122), (417, 103, 418, 102), (416, 435, 417, 436), (415, 283, 416, 282), (413, 614, 414, 615), (412, 870, 413, 869), (411, 823, 412, 822), (410, 238, 411, 237), (409, 662, 410, 663), (406, 50, 407, 49), (407, 583, 408, 582), (405, 484, 406, 485), (132, 486, 133, 485), (133, 404, 134, 405), (129, 580, 130, 581), (131, 48, 132, 49), (130, 666, 131, 665), (128, 235, 129, 236), (127, 820, 128, 821), (125, 868, 126, 869), (123, 617, 124, 616), (120, 283, 121, 284), (119, 435, 120, 434), (118, 103, 119, 104), (124, 894, 125, 893), (217, 33, 218, 32), (902, 484, 903, 483), (901, 584, 902, 585), (900, 51, 901, 52), (898, 664, 899, 663), (897, 236, 898, 237), (896, 821, 897, 822), (894, 867, 895, 868), (892, 616, 893, 615), (890, 281, 891, 282), (889, 437, 890, 436), (888, 101, 889, 102), (899, 408, 900, 409), (895, 127, 896, 126), (577, 866, 578, 867), (576, 618, 577, 617), (575, 280, 576, 281), (573, 439, 574, 438), (574, 99, 575, 100), (572, 21, 573, 22), (950, 172, 951, 171), (945, 544, 946, 545), (380, 561, 381, 562), (378, 158, 379, 157), (377, 69, 378, 68), (376, 838, 377, 837), (374, 254, 375, 253), (369, 642, 370, 643), (373, 466, 374, 467), (371, 709, 372, 708), (370, 777, 371, 778), (73, 946, 74, 947), (843, 944, 844, 945), (258, 943, 259, 944), (713, 942, 714, 943), (774, 940, 775, 939), (461, 941, 462, 940), (639, 939, 640, 938), (179, 373, 180, 372), (182, 780, 183, 779), (180, 707, 181, 708), (178, 466, 179, 465), (181, 645, 182, 644), (177, 254, 178, 255), (176, 839, 177, 840), (175, 70, 176, 71), (542, 70, 543, 69), (541, 839, 542, 838), (539, 253, 540, 252), (536, 645, 537, 646), (538, 467, 539, 468), (537, 707, 538, 706), (535, 780, 536, 781), (540, 375, 541, 376), (379, 335, 380, 334), (201, 388, 202, 389), (517, 387, 518, 386), (354, 387, 355, 388), (918, 386, 919, 385), (149, 385, 150, 384), (14, 383, 15, 384), (160, 557, 161, 558), (158, 75, 159, 76), (159, 844, 160, 845), (161, 260, 162, 261), (162, 715, 163, 716), (163, 771, 164, 770), (166, 456, 167, 455), (165, 635, 166, 634), (164, 936, 165, 935), (548, 941, 549, 942), (554, 459, 555, 460), (552, 637, 553, 638), (553, 772, 554, 773), (555, 715, 556, 714), (556, 260, 557, 259), (560, 78, 561, 77), (558, 846, 559, 845), (265, 365, 266, 364), (266, 84, 267, 83), (267, 725, 268, 724), (268, 761, 269, 762), (335, 76, 336, 77), (336, 559, 337, 560), (337, 846, 338, 847), (339, 262, 340, 263), (338, 717, 339, 718), (340, 770, 341, 769), (341, 935, 342, 934), (343, 633, 344, 632), (344, 454, 345, 453), (342, 366, 343, 365)]",friend,"[(195, 287, 196, 286), (51, 172, 52, 173), (296, 172, 297, 171), (205, 171, 206, 170), (53, 264, 54, 265), (294, 264, 295, 263), (204, 262, 205, 261), (203, 86, 204, 87), (295, 84, 296, 85), (52, 84, 53, 83), (242, 156, 243, 155), (111, 146, 112, 147), (158, 97, 159, 98), (246, 101, 247, 102), (100, 139, 101, 140), (247, 139, 248, 138), (156, 142, 157, 141), (65, 165, 66, 164), (63, 255, 64, 254), (62, 93, 63, 94), (184, 202, 185, 201), (45, 197, 46, 196), (183, 293, 184, 292), (44, 288, 45, 287), (282, 163, 283, 164), (173, 190, 174, 191), (56, 189, 57, 190), (293, 187, 294, 186), (202, 186, 203, 185), (191, 162, 192, 163), (168, 279, 169, 280), (50, 281, 51, 282), (297, 281, 298, 280), (209, 277, 210, 276), (181, 272, 182, 273), (176, 80, 177, 79), (262, 86, 263, 85), (260, 208, 261, 207), (210, 71, 211, 72), (300, 69, 301, 70), (48, 68, 49, 67), (165, 67, 166, 66), (266, 187, 267, 188), (257, 69, 258, 68), (89, 70, 90, 71), (88, 278, 89, 277), (81, 189, 82, 188), (94, 61, 95, 62), (252, 60, 253, 59), (161, 59, 162, 58), (82, 56, 83, 55), (265, 54, 266, 55), (174, 57, 175, 58), (283, 64, 284, 65), (193, 60, 194, 61), (182, 28, 183, 27), (29, 80, 30, 81), (228, 78, 229, 77), (9, 79, 10, 78), (11, 268, 12, 269), (230, 269, 231, 270), (28, 268, 29, 267), (10, 177, 11, 178), (229, 178, 230, 179), (30, 176, 31, 175), (90, 301, 91, 302), (258, 300, 259, 299), (167, 299, 168, 298), (166, 49, 167, 50), (256, 47, 257, 48), (91, 47, 92, 46), (87, 208, 88, 209), (284, 255, 285, 256), (192, 253, 193, 254), (160, 252, 161, 251), (275, 201, 276, 200), (274, 292, 275, 291), (273, 27, 274, 26), (212, 289, 213, 290), (74, 25, 75, 26), (73, 290, 74, 291), (72, 199, 73, 200), (222, 3, 223, 4), (220, 154, 221, 153), (225, 249, 226, 248), (223, 141, 224, 140), (224, 99, 225, 100), (43, 23, 44, 22), (213, 24, 214, 25), (1, 155, 2, 154), (4, 246, 5, 245), (6, 138, 7, 137), (5, 102, 6, 103), (36, 114, 37, 113), (218, 117, 219, 118), (103, 119, 104, 118), (151, 116, 152, 117), (241, 114, 242, 115), (0, 115, 1, 116), (304, 23, 305, 24), (303, 288, 304, 289), (302, 197, 303, 198), (110, 20, 111, 19), (243, 3, 244, 2), (150, 0, 151, 309), (106, 307, 107, 308), (35, 142, 36, 143), (32, 249, 33, 250), (34, 157, 35, 158), (244, 222, 245, 221), (104, 217, 105, 218), (152, 220, 153, 219), (136, 119, 137, 120), (133, 227, 134, 226), (134, 8, 135, 7), (132, 31, 133, 32), (33, 99, 34, 98), (194, 96, 195, 95), (285, 93, 286, 92), (144, 21, 145, 22), (108, 42, 109, 41), (147, 40, 148, 41), (240, 37, 241, 38), (124, 108, 125, 107), (125, 148, 126, 149), (121, 216, 122, 217), (126, 40, 127, 39), (123, 306, 124, 307), (120, 135, 121, 136), (105, 236, 106, 237), (149, 239, 150, 238), (215, 235, 216, 234), (38, 239, 39, 240), (308, 238, 309, 237), (122, 235, 123, 236), (76, 234, 77, 233), (270, 231, 271, 232), (179, 232, 180, 233), (8, 227, 9, 228), (18, 110, 19, 109), (20, 145, 21, 146), (159, 130, 160, 131), (250, 131, 251, 132), (96, 130, 97, 129), (143, 128, 144, 129), (112, 128, 113, 127), (214, 16, 215, 15), (42, 17, 43, 18), (305, 17, 306, 16), (75, 15, 76, 14), (271, 12, 272, 13), (180, 13, 181, 14), (211, 198, 212, 199), (259, 278, 311, 279), (169, 317, 170, 206), (311, 320, 316, 321), (321, 316, 322, 315), (260, 319, 312, 320), (319, 313, 318, 312), (313, 207, 314, 318), (315, 322, 314, 317)]"
"unnamed link-0_filled(1,0)","[(55, 124, 56, 125), (44, 520, 45, 519), (62, 372, 63, 371), (186, 124, 187, 123), (363, 126, 364, 127), (508, 128, 509, 127), (132, 449, 133, 450), (217, 442, 218, 443), (220, 440, 221, 439), (285, 370, 286, 371), (294, 509, 295, 510), (20, 367, 21, 368), (428, 454, 429, 453), (441, 214, 442, 215), (129, 435, 130, 434), (21, 289, 22, 288), (148, 511, 149, 512), (149, 296, 150, 297), (145, 53, 146, 52), (120, 53, 121, 54), (116, 298, 117, 297), (117, 513, 118, 512), (118, 147, 119, 148), (467, 510, 468, 511), (468, 295, 469, 296), (465, 55, 466, 54), (408, 93, 409, 94), (407, 255, 408, 254), (112, 412, 113, 411), (121, 464, 122, 465), (70, 447, 71, 448), (425, 111, 426, 110), (102, 518, 103, 517), (103, 46, 104, 47), (99, 301, 100, 300), (100, 353, 101, 354), (430, 96, 431, 95), (113, 97, 114, 96), (135, 92, 136, 93), (74, 89, 75, 90), (143, 463, 144, 462), (73, 259, 74, 258), (134, 256, 135, 255), (431, 252, 432, 253), (364, 507, 365, 508), (429, 411, 430, 410), (133, 406, 134, 407), (71, 404, 72, 405), (356, 514, 357, 513), (357, 50, 358, 51), (349, 305, 350, 304), (451, 94, 452, 95), (450, 254, 451, 253), (452, 409, 453, 410), (454, 428, 455, 427), (114, 251, 115, 252), (249, 298, 250, 299), (246, 50, 247, 49), (247, 514, 248, 515), (69, 475, 70, 474), (131, 473, 132, 472), (432, 471, 433, 472), (446, 476, 447, 475), (68, 156, 69, 155), (130, 154, 131, 153), (433, 152, 434, 153), (445, 157, 446, 156), (438, 220, 439, 219), (443, 218, 444, 219), (366, 19, 367, 20), (290, 18, 291, 17), (58, 15, 59, 16), (505, 19, 506, 18), (183, 15, 184, 14), (1, 16, 2, 17), (326, 291, 327, 292), (324, 58, 325, 57), (323, 184, 324, 185), (325, 1, 326, 0), (322, 14, 323, 13), (12, 322, 13, 321), (11, 183, 12, 182), (8, 502, 9, 501), (9, 60, 10, 61), (10, 25, 11, 26), (6, 369, 7, 370), (7, 287, 8, 286), (287, 5, 288, 4), (368, 5, 369, 6), (22, 3, 23, 4), (56, 537, 57, 0), (503, 3, 504, 2), (185, 537, 186, 536), (119, 360, 120, 361), (466, 362, 467, 361), (146, 360, 147, 359), (51, 358, 52, 359), (248, 356, 249, 355), (150, 469, 151, 470), (104, 194, 105, 193), (207, 532, 208, 533), (209, 318, 210, 319), (31, 317, 32, 316), (347, 426, 348, 427), (305, 425, 306, 424), (43, 422, 44, 423), (520, 422, 521, 421), (195, 421, 196, 420), (384, 424, 385, 423), (348, 111, 349, 112), (306, 110, 307, 109), (41, 108, 42, 109), (522, 108, 523, 107), (196, 106, 197, 105), (387, 107, 388, 106), (389, 460, 390, 461), (198, 459, 199, 460), (523, 458, 524, 459), (40, 458, 41, 457), (307, 456, 308, 457), (346, 456, 347, 455), (390, 141, 391, 142), (199, 140, 200, 141), (524, 139, 525, 140), (39, 139, 40, 138), (308, 137, 309, 138), (345, 137, 346, 136), (88, 340, 89, 339), (86, 313, 87, 314), (85, 35, 86, 34), (84, 529, 85, 530), (80, 203, 81, 204), (83, 396, 84, 397), (394, 81, 395, 82), (202, 79, 203, 80), (527, 78, 528, 79), (36, 78, 37, 77), (311, 76, 312, 77), (342, 76, 343, 75), (72, 174, 73, 173), (343, 170, 344, 171), (310, 170, 311, 169), (37, 168, 38, 169), (525, 167, 526, 166), (200, 166, 201, 165), (391, 165, 392, 164), (67, 281, 68, 280), (344, 273, 345, 274), (309, 273, 310, 272), (38, 271, 39, 272), (526, 270, 527, 269), (201, 269, 202, 268), (393, 267, 394, 266), (264, 398, 265, 397), (267, 205, 268, 204), (263, 531, 264, 530), (262, 33, 263, 34), (261, 315, 262, 314), (259, 338, 260, 339), (82, 486, 83, 485), (265, 484, 266, 485), (341, 490, 342, 491), (312, 490, 313, 489), (35, 488, 36, 489), (528, 488, 529, 487), (206, 484, 207, 483), (400, 315, 401, 316), (399, 33, 400, 32), (398, 531, 399, 532), (392, 205, 393, 206), (395, 487, 396, 486), (481, 209, 482, 208), (482, 534, 483, 533), (479, 30, 480, 31), (480, 318, 481, 317), (328, 366, 329, 365), (161, 211, 162, 210), (163, 535, 164, 534), (160, 29, 161, 30), (162, 320, 163, 319), (380, 97, 381, 98), (378, 115, 379, 116), (379, 251, 380, 250), (381, 412, 382, 413), (377, 471, 378, 470), (376, 152, 377, 151), (375, 129, 376, 128), (374, 283, 375, 284), (373, 65, 374, 64), (281, 436, 282, 437), (282, 66, 283, 65), (277, 449, 278, 448), (279, 154, 280, 155), (278, 473, 279, 474), (276, 406, 277, 405), (275, 256, 276, 257), (274, 92, 275, 91), (270, 167, 271, 168), (327, 506, 328, 507), (289, 505, 290, 504), (61, 500, 62, 501), (26, 182, 27, 181), (23, 503, 24, 502), (24, 59, 25, 60), (197, 388, 198, 389), (521, 386, 522, 387), (42, 386, 43, 385), (303, 382, 304, 383), (350, 384, 351, 383), (402, 338, 403, 337), (477, 336, 478, 337), (284, 329, 285, 330), (157, 334, 158, 335), (444, 334, 445, 333), (63, 331, 64, 330), (437, 332, 438, 333), (372, 332, 373, 331), (419, 195, 420, 194), (417, 519, 418, 518), (418, 45, 419, 46), (413, 303, 414, 302), (414, 351, 415, 352), (191, 244, 192, 245), (515, 242, 516, 243), (48, 244, 49, 243), (299, 240, 300, 241), (98, 239, 99, 240), (415, 236, 416, 237), (354, 242, 355, 241), (237, 353, 238, 352), (235, 416, 236, 417), (234, 101, 235, 102), (238, 301, 239, 302), (232, 48, 233, 47), (233, 516, 234, 517), (231, 192, 232, 193), (230, 462, 231, 461), (229, 143, 230, 142), (228, 536, 229, 535), (222, 216, 223, 215), (227, 321, 228, 320), (440, 224, 441, 223), (216, 222, 217, 221), (293, 363, 294, 362), (292, 126, 293, 125), (226, 27, 227, 28), (211, 29, 212, 28), (496, 177, 497, 178), (498, 214, 499, 213), (499, 224, 500, 225), (497, 158, 498, 159), (491, 340, 492, 341), (495, 478, 496, 479), (494, 402, 495, 401), (493, 260, 494, 261), (492, 88, 493, 87), (179, 213, 180, 212), (180, 225, 181, 226), (178, 159, 179, 160), (176, 335, 177, 336), (175, 476, 176, 477), (174, 404, 175, 403), (172, 257, 173, 258), (171, 91, 172, 90), (66, 436, 67, 435), (245, 190, 246, 191), (463, 188, 464, 189), (144, 189, 145, 190), (122, 188, 123, 187)]",friend,"[(149, 97, 150, 96), (306, 209, 307, 210), (146, 363, 147, 364), (359, 103, 360, 102), (108, 354, 109, 353), (112, 78, 113, 77), (104, 45, 105, 46), (98, 366, 99, 365), (99, 149, 100, 148), (42, 103, 43, 104), (41, 89, 42, 88), (43, 359, 44, 358), (40, 144, 41, 143), (61, 334, 62, 335), (107, 320, 108, 321), (81, 323, 82, 322), (356, 318, 357, 317), (130, 330, 131, 329), (75, 115, 76, 114), (348, 116, 349, 115), (53, 324, 54, 325), (50, 138, 51, 137), (51, 126, 52, 127), (83, 125, 84, 124), (106, 123, 107, 124), (354, 122, 355, 121), (319, 122, 320, 123), (362, 145, 363, 146), (352, 339, 353, 340), (357, 45, 358, 44), (105, 65, 106, 64), (46, 64, 47, 63), (341, 68, 342, 69), (218, 93, 219, 94), (109, 341, 110, 340), (48, 336, 49, 335), (239, 298, 240, 299), (19, 80, 20, 81), (328, 165, 329, 166), (327, 297, 328, 296), (331, 129, 332, 128), (22, 135, 23, 136), (167, 135, 168, 134), (294, 133, 295, 134), (291, 117, 292, 116), (172, 113, 173, 114), (17, 111, 18, 110), (292, 56, 293, 55), (169, 54, 170, 55), (21, 53, 22, 52), (332, 59, 333, 60), (293, 327, 294, 326), (168, 325, 169, 326), (20, 324, 21, 323), (4, 228, 5, 227), (119, 15, 120, 14), (120, 68, 121, 67), (118, 175, 119, 176), (117, 287, 118, 286), (231, 1, 232, 0), (345, 288, 346, 289), (344, 174, 345, 173), (343, 16, 344, 17), (18, 351, 19, 352), (125, 337, 126, 336), (79, 350, 80, 351), (170, 350, 171, 349), (289, 346, 290, 347), (171, 77, 172, 76), (347, 74, 348, 75), (290, 73, 291, 74), (264, 306, 265, 305), (265, 33, 266, 32), (260, 277, 261, 278), (262, 5, 263, 6), (261, 227, 262, 226), (3, 207, 4, 206), (228, 207, 229, 208), (238, 164, 239, 163), (263, 156, 264, 157), (230, 254, 231, 253), (1, 254, 2, 255), (307, 253, 308, 252), (232, 376, 233, 375), (393, 374, 0, 375), (310, 372, 311, 371), (132, 295, 133, 296), (131, 167, 132, 166), (57, 164, 58, 165), (56, 298, 57, 297), (72, 287, 73, 288), (71, 175, 72, 174), (70, 15, 71, 16), (69, 342, 70, 343), (386, 161, 387, 162), (385, 301, 386, 300), (383, 10, 384, 11), (380, 222, 381, 221), (202, 223, 203, 224), (199, 7, 200, 6), (200, 280, 201, 279), (196, 31, 197, 32), (198, 303, 199, 304), (197, 159, 198, 158), (33, 210, 34, 211), (37, 371, 38, 370), (35, 251, 36, 250), (211, 389, 212, 388), (34, 390, 35, 389), (308, 392, 309, 391), (309, 234, 310, 235), (36, 235, 37, 236), (140, 333, 141, 334), (139, 60, 140, 61), (138, 50, 139, 49), (136, 128, 137, 127), (379, 189, 380, 188), (159, 195, 160, 194), (302, 193, 303, 194), (30, 195, 31, 196), (281, 193, 282, 192), (181, 190, 182, 191), (8, 192, 9, 191), (222, 189, 223, 190), (220, 274, 221, 273), (9, 270, 10, 271), (180, 272, 181, 271), (282, 269, 283, 270), (29, 267, 30, 266), (301, 269, 302, 268), (381, 272, 382, 273), (160, 267, 161, 268), (78, 112, 79, 111), (84, 48, 85, 47), (86, 141, 87, 142), (82, 337, 83, 338), (85, 62, 86, 63), (259, 185, 260, 184), (201, 182, 202, 183), (382, 180, 383, 179), (185, 259, 186, 258), (186, 203, 187, 204), (187, 379, 188, 378), (177, 13, 178, 12), (183, 224, 184, 225), (13, 242, 14, 243), (176, 242, 177, 241), (285, 240, 286, 241), (94, 219, 95, 220), (101, 91, 102, 90), (316, 92, 317, 91), (315, 100, 316, 101), (314, 362, 315, 361), (313, 145, 314, 144), (318, 66, 319, 65), (321, 339, 322, 338), (142, 87, 143, 88), (274, 377, 275, 378), (275, 205, 276, 204), (278, 226, 279, 225), (280, 7, 281, 8), (276, 257, 277, 258), (151, 376, 152, 377), (155, 209, 156, 208), (154, 230, 155, 229), (152, 255, 153, 256), (153, 2, 154, 3), (157, 305, 158, 304), (366, 98, 367, 97), (360, 89, 361, 90), (364, 147, 365, 148), (368, 312, 369, 311), (372, 234, 373, 233), (369, 39, 370, 38), (373, 392, 374, 393), (213, 163, 214, 162), (214, 299, 215, 300), (217, 178, 218, 179), (216, 12, 217, 11), (244, 96, 245, 95), (245, 150, 246, 151), (247, 313, 248, 312), (249, 237, 250, 236), (246, 367, 247, 368), (248, 40, 249, 39), (251, 390, 252, 391), (256, 206, 257, 205), (384, 283, 385, 284), (215, 285, 216, 284), (212, 27, 213, 28), (387, 29, 388, 28), (237, 26, 238, 27), (330, 24, 331, 23), (58, 26, 59, 25), (129, 24, 130, 25), (355, 66, 395, 67), (401, 244, 93, 243), (395, 404, 400, 405), (405, 400, 406, 399), (356, 403, 396, 404), (403, 397, 402, 396), (399, 406, 398, 407), (397, 408, 398, 402), (401, 407, 408, 92)]"
"unnamed link-0_filled(1,0)","[(57, 264, 58, 265), (49, 421, 50, 420), (54, 915, 55, 916), (51, 1071, 52, 1070), (48, 1296, 49, 1295), (53, 1486, 54, 1487), (56, 1644, 57, 1643), (50, 2121, 51, 2122), (61, 2285, 62, 2284), (164, 266, 165, 265), (172, 419, 173, 420), (168, 918, 169, 917), (170, 1069, 171, 1070), (173, 1294, 174, 1295), (169, 1489, 170, 1488), (167, 1640, 168, 1641), (171, 2123, 172, 2122), (161, 2282, 162, 2283), (631, 238, 632, 239), (692, 226, 693, 225), (226, 884, 227, 883), (1343, 224, 1344, 225), (1864, 227, 1865, 228), (1910, 244, 1911, 243), (240, 2100, 241, 2099), (242, 441, 243, 442), (572, 258, 573, 257), (750, 259, 751, 260), (273, 923, 274, 922), (269, 1638, 270, 1639), (1807, 257, 1808, 256), (1963, 260, 1964, 261), (254, 2291, 255, 2292), (355, 1274, 356, 1275), (582, 427, 583, 428), (628, 444, 629, 443), (699, 456, 700, 457), (741, 429, 742, 428), (1055, 407, 1056, 406), (1110, 456, 1111, 455), (1297, 423, 1298, 422), (1450, 451, 1451, 452), (1518, 389, 1519, 390), (1816, 429, 1817, 430), (1859, 455, 1860, 454), (1908, 439, 1909, 440), (1955, 427, 1956, 426), (2303, 439, 2304, 438), (872, 461, 873, 462), (1685, 463, 1686, 462), (2078, 467, 2079, 468), (2081, 460, 2082, 461), (552, 769, 553, 770), (636, 565, 637, 566), (689, 555, 690, 554), (1868, 555, 1869, 556), (1901, 567, 1902, 566), (579, 907, 580, 906), (578, 1079, 579, 1080), (571, 1310, 572, 1311), (576, 1478, 577, 1477), (575, 1650, 576, 1651), (573, 1809, 574, 1808), (581, 2115, 582, 2114), (569, 2288, 570, 2289), (637, 757, 638, 756), (633, 894, 634, 895), (630, 1330, 631, 1329), (635, 1800, 636, 1801), (629, 2098, 630, 2099), (632, 2308, 633, 2307), (688, 767, 689, 768), (697, 879, 698, 878), (696, 1113, 697, 1114), (693, 1342, 694, 1343), (695, 1445, 696, 1444), (690, 1790, 691, 1789), (698, 2086, 699, 2085), (694, 2321, 695, 0), (745, 908, 746, 909), (744, 1078, 745, 1077), (748, 1308, 749, 1307), (746, 1479, 747, 1480), (747, 1649, 748, 1648), (742, 2113, 743, 2114), (752, 2288, 753, 2287), (1869, 767, 1870, 766), (1900, 755, 1901, 756), (1787, 770, 1788, 771), (874, 1683, 875, 1684), (1112, 879, 1113, 880), (1341, 882, 1342, 883), (1445, 881, 1446, 880), (1865, 884, 1866, 885), (2320, 881, 2321, 882), (1078, 907, 1079, 908), (1302, 911, 1303, 912), (1483, 913, 1484, 912), (1814, 906, 1815, 905), (1904, 896, 1905, 895), (1958, 909, 1959, 910), (2267, 928, 2268, 929), (1029, 1528, 1030, 1529), (1300, 1074, 1301, 1073), (1527, 1030, 1528, 1031), (1082, 1654, 1083, 1653), (1813, 1080, 1814, 1081), (1957, 1077, 1958, 1076), (1068, 2123, 1069, 2124), (1858, 1110, 1859, 1109), (1111, 2086, 1112, 2087), (1303, 1482, 1304, 1483), (1306, 1648, 1307, 1647), (1804, 1313, 1805, 1314), (1960, 1306, 1961, 1305), (1299, 2118, 1300, 2119), (2190, 1276, 2191, 1275), (1312, 2290, 1313, 2289), (1863, 1341, 1864, 1340), (1909, 1324, 1910, 1325), (1331, 2311, 1332, 2310), (1860, 1447, 1861, 1448), (1446, 2088, 1447, 2087), (1476, 1651, 1477, 1652), (1811, 1479, 1812, 1478), (1959, 1480, 1960, 1481), (1492, 2128, 1493, 2127), (1810, 1649, 1811, 1650), (1961, 1647, 1962, 1646), (2271, 1633, 2272, 1632), (2074, 1691, 2075, 1692), (1867, 1790, 1868, 1791), (1902, 1802, 1903, 1801), (1815, 2113, 1816, 2112), (1805, 2290, 1806, 2291), (1861, 2088, 1862, 2089), (1862, 2320, 1863, 2319), (1907, 2103, 1908, 2102), (1905, 2306, 1906, 2307), (1956, 2115, 1957, 2116), (1964, 2286, 1965, 2285), (2251, 2150, 2252, 2151), (2304, 2103, 2305, 2104), (163, 1207, 164, 1206), (2278, 1209, 2279, 1210), (59, 1204, 60, 1205), (1962, 1201, 1963, 1202), (749, 1200, 750, 1201), (262, 1204, 263, 1203), (1308, 1199, 1309, 1200), (1475, 1197, 1476, 1196), (1081, 1194, 1082, 1195), (1652, 1195, 1653, 1196), (904, 1194, 905, 1193), (2110, 1192, 2111, 1191), (1809, 1199, 1810, 1198), (433, 1188, 434, 1189), (574, 1198, 575, 1197), (1912, 1188, 1913, 1187), (625, 1186, 626, 1187), (1857, 1176, 1858, 1177), (700, 1176, 701, 1175), (959, 1599, 960, 1598), (423, 741, 424, 740), (2119, 738, 2120, 739), (1298, 740, 1299, 739), (52, 736, 53, 735), (1072, 738, 1073, 737), (1487, 734, 1488, 735), (916, 733, 917, 734), (1641, 733, 1642, 732), (268, 729, 269, 730), (1215, 722, 1216, 723), (2277, 729, 2278, 728), (166, 731, 167, 732), (605, 720, 606, 721), (425, 1955, 426, 1954), (2116, 1953, 2117, 1954), (1304, 1950, 1305, 1949), (60, 1946, 61, 1945), (1075, 1953, 1076, 1952), (1481, 1950, 1482, 1951), (910, 1951, 911, 1952), (1645, 1949, 1646, 1948), (261, 1946, 262, 1947), (1202, 1947, 1203, 1948), (2283, 1945, 2284, 1944), (160, 1943, 161, 1944), (600, 1937, 601, 1938), (1942, 595, 1943, 596), (162, 594, 163, 593), (2281, 594, 2282, 595), (1205, 593, 1206, 592), (263, 591, 264, 590), (1644, 589, 1645, 590), (913, 589, 914, 588), (1484, 588, 1485, 587), (1074, 585, 1075, 586), (58, 591, 59, 592), (1301, 586, 1302, 587), (2117, 585, 2118, 584), (424, 583, 425, 584), (743, 580, 744, 581), (1812, 578, 1813, 577), (2071, 1694, 2072, 1695), (2068, 862, 2069, 861), (2066, 222, 2067, 221), (2065, 1346, 2066, 1347), (2063, 772, 2064, 773), (2062, 1786, 2063, 1785), (2060, 550, 2061, 549), (1706, 547, 1707, 548), (1703, 1784, 1704, 1785), (1702, 774, 1703, 773), (1700, 1350, 1701, 1349), (1701, 218, 1702, 219), (1698, 859, 1699, 860), (856, 218, 857, 217), (857, 1350, 858, 1351), (855, 774, 856, 775), (853, 1783, 854, 1782), (838, 532, 839, 531), (1083, 1474, 1084, 1475), (1654, 1473, 1655, 1474), (902, 1472, 903, 1471), (241, 1461, 242, 1460), (2305, 1464, 2306, 1465), (2101, 1463, 2102, 1462), (442, 1459, 443, 1460), (1906, 1464, 1907, 1463), (627, 1458, 628, 1459), (1309, 258, 1310, 259), (2292, 253, 2293, 254), (1085, 252, 1086, 253), (1656, 251, 1657, 252), (901, 251, 902, 250), (1469, 249, 1470, 248), (2108, 248, 2109, 247), (435, 244, 436, 245), (279, 2135, 280, 2134), (237, 2308, 238, 2309), (437, 2303, 438, 2302), (2105, 2300, 2106, 2301), (1466, 2299, 1467, 2300), (898, 2297, 899, 2298), (1659, 2295, 1660, 2294), (1088, 2296, 1089, 2295), (159, 111, 160, 110), (62, 109, 63, 110), (457, 1685, 458, 1684), (2084, 1681, 2085, 1682), (877, 1680, 878, 1681), (1114, 1680, 1115, 1679), (1443, 1678, 1444, 1679), (0, 1678, 1, 1677), (223, 1676, 224, 1677), (1344, 1676, 1345, 1675), (691, 1674, 692, 1675), (1866, 1674, 1867, 1673), (634, 1664, 635, 1663), (1903, 1662, 1904, 1663), (1999, 534, 2000, 535), (239, 1328, 240, 1329), (436, 1324, 437, 1323), (2104, 1321, 2105, 1322), (1465, 1320, 1466, 1321), (2301, 1323, 2302, 1322), (896, 1317, 897, 1318), (1661, 1317, 1662, 1316), (1091, 1319, 1092, 1318), (834, 2005, 835, 2006), (535, 1998, 536, 1999), (1717, 1997, 1718, 1996), (2050, 1993, 2051, 1994), (687, 1980, 688, 1981), (1870, 1980, 1871, 1979), (638, 1970, 639, 1969), (1899, 1968, 1900, 1969), (1777, 849, 1778, 848), (1773, 541, 1774, 540), (1770, 1715, 1771, 1716), (1767, 2049, 1768, 2048), (1768, 1995, 1769, 1996), (1756, 801, 1757, 802), (800, 1757, 801, 1758), (788, 1998, 789, 1997), (790, 2047, 791, 2048), (789, 1719, 790, 1718), (787, 536, 788, 537), (780, 847, 781, 848), (220, 1347, 221, 1348), (215, 855, 216, 854), (216, 775, 217, 776), (214, 1784, 215, 1783), (211, 551, 212, 550), (213, 1704, 214, 1705), (212, 2062, 213, 2061), (208, 1985, 209, 1986), (197, 157, 198, 156), (194, 493, 195, 494), (1931, 1840, 1932, 1841), (603, 1837, 604, 1836), (165, 1827, 166, 1826), (2280, 1829, 2281, 1830), (1207, 1829, 1208, 1828), (266, 1828, 267, 1827), (1642, 1825, 1643, 1826), (914, 1824, 915, 1823), (1485, 1823, 1486, 1822), (1071, 1820, 1072, 1821), (736, 1821, 737, 1822), (2120, 1820, 2121, 1819), (421, 1818, 422, 1819), (1296, 1817, 1297, 1818), (55, 1824, 56, 1825), (626, 1100, 627, 1099), (1911, 1098, 1912, 1099), (245, 1096, 246, 1097), (434, 1098, 435, 1097), (2106, 1095, 2107, 1096), (1467, 1094, 1468, 1095), (2298, 1094, 2299, 1093), (897, 1090, 898, 1091), (1319, 1093, 1320, 1092), (1658, 1088, 1659, 1087), (111, 159, 112, 158), (305, 1034, 306, 1035), (302, 385, 303, 386), (304, 1524, 305, 1523), (2199, 1619, 2200, 1618), (2198, 939, 2199, 940), (2197, 2257, 2198, 2256), (2196, 2145, 2197, 2146), (2194, 289, 2195, 290), (2193, 1508, 2194, 1509), (2192, 400, 2193, 399), (2191, 1049, 2192, 1048), (1397, 95, 1398, 94), (1375, 29, 1376, 28), (1374, 1759, 1375, 1760), (1373, 799, 1374, 798), (1368, 145, 1369, 146), (1369, 2009, 1370, 2008), (1366, 527, 1367, 528), (1144, 191, 1145, 192), (1140, 28, 1141, 27), (1139, 1760, 1140, 1761), (1138, 798, 1139, 797), (1133, 2007, 1134, 2006), (1135, 148, 1136, 149), (1128, 529, 1129, 530), (1127, 1365, 1128, 1364), (1418, 154, 1419, 153), (1416, 491, 1417, 492), (1415, 197, 1416, 196), (1396, 127, 1397, 128), (2213, 1178, 2214, 1179), (350, 2196, 351, 2195), (1290, 1160, 1291, 1159), (415, 1159, 416, 1158), (2128, 1155, 2129, 1156), (1064, 1158, 1065, 1157), (1493, 1156, 1494, 1157), (272, 1153, 273, 1154), (921, 1154, 922, 1155), (1635, 1153, 1636, 1152), (2274, 1152, 2275, 1151), (1212, 1149, 1213, 1150), (725, 1151, 726, 1150), (1833, 1148, 1834, 1149), (598, 1143, 599, 1144), (1938, 1148, 1939, 1147), (1377, 1143, 1378, 1142), (31, 1147, 32, 1146), (190, 1145, 191, 1146), (525, 1927, 526, 1926), (526, 1845, 527, 1846), (520, 611, 521, 612), (521, 1222, 522, 1223), (519, 1627, 520, 1626), (518, 931, 519, 932), (517, 2265, 518, 2264), (516, 2137, 517, 2138), (515, 282, 516, 283), (514, 1501, 515, 1502), (512, 408, 513, 407), (513, 1057, 514, 1056), (511, 1283, 512, 1282), (1378, 193, 1379, 194), (32, 189, 33, 190), (1940, 187, 1941, 188), (597, 193, 598, 192), (1831, 187, 1832, 186), (730, 181, 731, 182), (1208, 184, 1209, 183), (2279, 184, 2280, 185), (267, 183, 268, 182), (1639, 180, 1640, 181), (918, 180, 919, 179), (1489, 179, 1490, 178), (1067, 176, 1068, 177), (2124, 178, 2125, 177), (418, 175, 419, 176), (1293, 174, 1294, 175), (616, 1922, 617, 1921), (1225, 1925, 1226, 1924), (1622, 1923, 1623, 1924), (935, 1923, 936, 1922), (2261, 1920, 2262, 1921), (2140, 1920, 2141, 1919), (285, 1919, 286, 1918), (1504, 1918, 1505, 1917), (403, 1916, 404, 1917), (1052, 1915, 1053, 1916), (1279, 1914, 1280, 1915), (981, 1185, 982, 1184), (980, 1101, 981, 1102), (979, 1457, 980, 1456), (978, 445, 979, 446), (976, 2096, 977, 2095), (974, 1333, 975, 1334), (975, 2312, 976, 2313), (973, 235, 974, 234), (972, 892, 973, 891), (971, 1666, 972, 1667), (970, 1798, 971, 1797), (969, 563, 970, 562), (968, 759, 969, 760), (967, 1972, 968, 1973), (1981, 686, 1982, 687), (553, 685, 554, 684), (768, 685, 769, 686), (1788, 684, 1789, 683), (1345, 682, 1346, 683), (222, 682, 223, 681), (1, 680, 2, 681), (1695, 678, 1696, 679), (2070, 680, 2071, 679), (1589, 1971, 1590, 1970), (1588, 758, 1589, 757), (1587, 564, 1588, 565), (1586, 1799, 1587, 1800), (1585, 1665, 1586, 1664), (1584, 893, 1585, 894), (1583, 236, 1584, 237), (1582, 2310, 1583, 2309), (1581, 1331, 1582, 1330), (1580, 2097, 1581, 2098), (1579, 445, 1580, 444), (1578, 1457, 1579, 1458), (1577, 1101, 1578, 1100), (1576, 1185, 1577, 1186), (2064, 1875, 2065, 1876), (1699, 1879, 1700, 1878), (219, 1876, 220, 1877), (1348, 1878, 1349, 1877), (1786, 1873, 1787, 1874), (771, 1875, 772, 1874), (551, 1872, 552, 1873), (1982, 1872, 1983, 1871), (1292, 48, 1293, 47), (417, 47, 418, 46), (2125, 44, 2126, 45), (1066, 46, 1067, 45), (1490, 43, 1491, 44), (270, 41, 271, 42), (919, 42, 920, 43), (1637, 41, 1638, 40), (2276, 40, 2277, 39), (1210, 37, 1211, 38), (727, 39, 728, 38), (1830, 35, 1831, 36), (599, 30, 600, 31), (1941, 35, 1942, 34), (185, 36, 186, 37), (2022, 1283, 2023, 1284), (2020, 1057, 2021, 1058), (2021, 408, 2022, 409), (2019, 1501, 2020, 1500), (2018, 282, 2019, 281), (2017, 2137, 2018, 2136), (2016, 2265, 2017, 2266), (2015, 931, 2016, 930), (2014, 1627, 2015, 1628), (2012, 1222, 2013, 1221), (2013, 611, 2014, 610), (2009, 1843, 2010, 1842), (2010, 1929, 2011, 1930), (1136, 831, 1137, 832), (1371, 830, 1372, 831), (1932, 829, 1933, 830), (1839, 829, 1840, 828), (718, 827, 719, 828), (607, 825, 608, 824), (1219, 827, 1220, 826), (1630, 823, 1631, 824), (926, 822, 927, 821), (2269, 822, 2270, 823), (2132, 820, 2133, 819), (277, 821, 278, 820), (1497, 819, 1498, 818), (411, 816, 412, 817), (1060, 817, 1061, 818), (1286, 815, 1287, 816), (1285, 1743, 1286, 1742), (1059, 1741, 1060, 1740), (410, 1742, 411, 1741), (1498, 1739, 1499, 1740), (278, 1737, 279, 1738), (2133, 1738, 2134, 1739), (2268, 1736, 2269, 1735), (927, 1736, 928, 1737), (1629, 1735, 1630, 1734), (1218, 1731, 1219, 1732), (608, 1733, 609, 1734), (719, 1731, 720, 1730), (1838, 1729, 1839, 1730), (1933, 1729, 1934, 1728), (1372, 1728, 1373, 1727), (1137, 1727, 1138, 1726), (1134, 2039, 1135, 2040), (1370, 2037, 1371, 2038), (1930, 2035, 1931, 2036), (1841, 2037, 1842, 2036), (717, 2034, 718, 2035), (609, 2033, 610, 2032), (1220, 2034, 1221, 2033), (1628, 2031, 1629, 2032), (929, 2031, 930, 2030), (2266, 2029, 2267, 2030), (2135, 2029, 2136, 2028), (280, 2028, 281, 2027), (1499, 2027, 1500, 2026), (409, 2024, 410, 2025), (1058, 2025, 1059, 2026), (1284, 2023, 1285, 2024), (814, 1287, 815, 1288), (813, 412, 814, 413), (812, 1061, 813, 1062), (810, 2132, 811, 2131), (811, 1497, 812, 1496), (809, 277, 810, 276), (807, 2270, 808, 2271), (808, 926, 809, 925), (806, 1631, 807, 1632), (805, 1217, 806, 1216), (803, 605, 804, 604), (804, 721, 805, 722), (802, 1838, 803, 1837), (799, 1934, 800, 1935), (1354, 2238, 1355, 2237), (849, 2234, 850, 2235), (779, 2237, 780, 2236), (1778, 2235, 1779, 2236), (544, 2233, 545, 2234), (1709, 2233, 1710, 2232), (2057, 2230, 2058, 2231), (1986, 2230, 1987, 2229), (207, 2228, 208, 2229), (108, 1966, 109, 1965), (106, 752, 107, 751), (105, 570, 106, 571), (103, 1806, 104, 1807), (102, 255, 103, 256), (104, 1312, 105, 1311), (107, 2287, 108, 2286), (99, 1472, 100, 1473), (101, 1085, 102, 1084), (100, 1656, 101, 1655), (98, 903, 99, 904), (96, 2111, 97, 2112), (95, 431, 96, 430), (97, 1192, 98, 1193), (1353, 1029, 1354, 1028), (850, 1025, 851, 1026), (778, 1028, 779, 1027), (1779, 1026, 1780, 1027), (545, 1024, 546, 1025), (1708, 1024, 1709, 1023), (2056, 1021, 2057, 1022), (1987, 1021, 1988, 1020), (206, 1019, 207, 1020), (1758, 1936, 1759, 1935), (1754, 1835, 1755, 1836), (1755, 602, 1756, 603), (1752, 724, 1753, 723), (1753, 1214, 1754, 1215), (1750, 1634, 1751, 1633), (1749, 924, 1750, 925), (1751, 2273, 1752, 2272), (1748, 275, 1749, 276), (1746, 1495, 1747, 1496), (1747, 2130, 1748, 2131), (1745, 1063, 1746, 1062), (1744, 414, 1745, 413), (1743, 1289, 1744, 1288), (205, 1539, 206, 1538), (1988, 1537, 1989, 1538), (2055, 1537, 2056, 1536), (1710, 1535, 1711, 1536), (543, 1535, 544, 1534), (1776, 1534, 1777, 1533), (781, 1532, 782, 1533), (846, 1532, 847, 1531), (1355, 1530, 1356, 1531), (1552, 1182, 1553, 1181), (1551, 1104, 1552, 1105), (1550, 1454, 1551, 1453), (1549, 448, 1550, 449), (1548, 2094, 1549, 2093), (1546, 1335, 1547, 1336), (1547, 2314, 1548, 2315), (1545, 233, 1546, 232), (1544, 890, 1545, 889), (1543, 1668, 1544, 1669), (1542, 1796, 1543, 1795), (1541, 561, 1542, 560), (1540, 761, 1541, 762), (1539, 1974, 1540, 1975), (2188, 1184, 2189, 1183), (2187, 1102, 2188, 1103), (2186, 1456, 2187, 1455), (2185, 446, 2186, 447), (2183, 2097, 2184, 2096), (2181, 1332, 2182, 1333), (2182, 2311, 2183, 2312), (2180, 236, 2181, 235), (2179, 893, 2180, 892), (2178, 1665, 2179, 1666), (2177, 1799, 2178, 1798), (2176, 564, 2177, 563), (2175, 758, 2176, 759), (2174, 1971, 2175, 1972), (1356, 380, 1357, 379), (845, 378, 846, 379), (782, 378, 783, 377), (1775, 376, 1776, 377), (542, 375, 543, 376), (1711, 375, 1712, 374), (2054, 373, 2055, 374), (1989, 373, 1990, 372), (204, 371, 205, 372), (202, 2174, 203, 2173), (1991, 2172, 1992, 2173), (2052, 2172, 2053, 2171), (1713, 2170, 1714, 2171), (539, 2169, 540, 2168), (1772, 2170, 1773, 2169), (785, 2166, 786, 2167), (841, 2165, 842, 2164), (1360, 2163, 1361, 2164), (1359, 1603, 1360, 1602), (843, 1600, 844, 1601), (784, 1600, 785, 1599), (1771, 1594, 1772, 1595), (538, 1595, 539, 1596), (1714, 1594, 1715, 1593), (2051, 1592, 2052, 1593), (1992, 1592, 1993, 1591), (201, 1590, 202, 1591), (1367, 77, 1368, 76), (1132, 76, 1133, 75), (112, 63, 113, 64), (1419, 68, 1420, 69), (198, 65, 199, 66), (1167, 356, 1168, 357), (1168, 1554, 1169, 1553), (1165, 983, 1166, 982), (1166, 2190, 1167, 2189), (1164, 1575, 1165, 1576), (1162, 1914, 1163, 1913), (1161, 129, 1162, 128), (1160, 93, 1161, 94), (1289, 511, 1290, 510), (414, 510, 415, 509), (1063, 509, 1064, 508), (2129, 506, 2130, 507), (1494, 507, 1495, 508), (274, 505, 275, 506), (2273, 503, 2274, 502), (923, 504, 924, 505), (1634, 504, 1635, 503), (1213, 500, 1214, 501), (724, 502, 725, 501), (601, 498, 602, 499), (1834, 499, 1835, 500), (1936, 498, 1937, 497), (1376, 496, 1377, 495), (1141, 495, 1142, 494), (125, 1191, 126, 1190), (122, 250, 123, 249), (126, 431, 127, 432), (124, 2110, 125, 2109), (123, 1471, 124, 1470), (118, 2293, 119, 2294), (121, 901, 122, 900), (117, 1314, 118, 1315), (119, 1086, 120, 1087), (120, 1657, 121, 1658), (116, 1804, 117, 1803), (115, 569, 116, 568), (114, 753, 115, 754), (113, 1966, 114, 1967), (1361, 649, 1362, 648), (840, 647, 841, 648), (786, 646, 787, 645), (537, 644, 538, 645), (1716, 644, 1717, 643), (2049, 640, 2050, 641), (1994, 642, 1995, 641), (1769, 642, 1770, 643), (200, 639, 201, 640), (88, 133, 89, 134), (92, 1281, 93, 1282), (91, 1054, 92, 1055), (90, 405, 91, 406), (89, 1503, 90, 1502), (87, 285, 88, 284), (86, 2140, 87, 2139), (85, 2262, 86, 2263), (84, 934, 85, 933), (82, 1623, 83, 1624), (81, 1225, 82, 1224), (83, 615, 84, 614), (77, 1845, 78, 1844), (78, 1927, 79, 1928), (674, 1033, 675, 1034), (672, 383, 673, 384), (673, 1525, 674, 1524), (671, 2242, 672, 2243), (668, 2162, 669, 2161), (670, 954, 671, 953), (669, 1604, 670, 1605), (199, 1899, 200, 1898), (1357, 1886, 1358, 1887), (2167, 1596, 2168, 1597), (2157, 1609, 2158, 1608), (2155, 948, 2156, 949), (459, 2082, 460, 2083), (458, 873, 459, 874), (2083, 877, 2084, 876), (1682, 875, 1683, 876), (791, 1896, 792, 1897), (2073, 1443, 2074, 1442), (1766, 1898, 1767, 1897), (2077, 1116, 2078, 1117), (464, 2079, 465, 2080), (1687, 2080, 1688, 2081), (867, 2077, 868, 2076), (1163, 624, 1164, 625), (1278, 624, 1279, 623), (1051, 623, 1052, 622), (402, 622, 403, 621), (1505, 620, 1506, 621), (286, 619, 287, 620), (2141, 618, 2142, 619), (2260, 618, 2261, 617), (934, 615, 935, 616), (1624, 614, 1625, 613), (1217, 606, 1218, 607), (354, 1047, 355, 1048), (353, 398, 354, 399), (352, 1510, 353, 1509), (351, 291, 352, 290), (349, 2145, 350, 2144), (348, 2257, 349, 2258), (347, 939, 348, 938), (346, 1619, 347, 1620), (860, 3, 861, 4), (1697, 5, 1698, 4), (2067, 2, 2068, 3), (533, 1893, 534, 1892), (524, 79, 525, 80), (522, 142, 523, 141), (1327, 2100, 1328, 2101), (1325, 441, 1326, 440), (1326, 1461, 1327, 1462), (2007, 146, 2008, 147), (2004, 74, 2005, 73), (2000, 1893, 2001, 1894), (2184, 978, 2185, 977), (842, 1890, 843, 1889), (835, 74, 836, 75), (832, 150, 833, 149), (833, 2041, 834, 2040), (825, 1732, 826, 1733), (1722, 2043, 1723, 2044), (1725, 150, 1726, 151), (1724, 72, 1725, 71), (1719, 1894, 1720, 1895), (2046, 1896, 2047, 1895), (2041, 72, 2042, 73), (2038, 148, 2039, 147), (1170, 2211, 1171, 2212), (1554, 2209, 1555, 2210), (1273, 2209, 1274, 2208), (1046, 2208, 1047, 2207), (397, 2207, 398, 2206), (1510, 2205, 1511, 2206), (291, 2204, 292, 2205), (2146, 2203, 2147, 2204), (2255, 2203, 2256, 2202), (940, 2201, 941, 2202), (1617, 2201, 1618, 2200), (2240, 382, 2241, 381), (2238, 1529, 2239, 1530), (2231, 1023, 2232, 1022), (1616, 345, 1617, 346), (941, 345, 942, 344), (2254, 343, 2255, 344), (2147, 343, 2148, 342), (292, 342, 293, 341), (1512, 340, 1513, 339), (394, 337, 395, 338), (1043, 336, 1044, 337), (1270, 335, 1271, 336), (1559, 341, 1560, 340), (1171, 335, 1172, 334), (1574, 1277, 1575, 1278), (1573, 1050, 1574, 1051), (1572, 401, 1573, 402), (1571, 1507, 1572, 1506), (1570, 288, 1571, 287), (1569, 2143, 1570, 2142), (1568, 2259, 1569, 2260), (1567, 937, 1568, 936), (1566, 1621, 1567, 1622), (1169, 1004, 1170, 1005), (1561, 996, 1562, 997), (1271, 1003, 1272, 1002), (1044, 1002, 1045, 1001), (395, 1001, 396, 1000), (1513, 998, 1514, 999), (294, 997, 295, 998), (2148, 995, 2149, 996), (2253, 995, 2254, 994), (942, 993, 943, 994), (1615, 993, 1616, 992), (465, 1689, 466, 1688), (1614, 1565, 1615, 1566), (943, 1565, 944, 1564), (2252, 1563, 2253, 1564), (2149, 1563, 2150, 1562), (293, 1561, 294, 1560), (1511, 1559, 1512, 1558), (396, 1557, 397, 1558), (1045, 1556, 1046, 1557), (1272, 1555, 1273, 1556), (1439, 1264, 1440, 1265), (1438, 1037, 1439, 1038), (1436, 387, 1437, 388), (1437, 1521, 1438, 1520), (1435, 301, 1436, 300), (1431, 2159, 1432, 2158), (1434, 2245, 1435, 2246), (1433, 951, 1434, 950), (1432, 1607, 1433, 1608), (1427, 1130, 1428, 1131), (1430, 1363, 1431, 1364), (1429, 531, 1430, 530), (1425, 2002, 1426, 2003), (1426, 838, 1427, 837), (1424, 1721, 1425, 1722), (1423, 2045, 1424, 2044), (1421, 794, 1422, 795), (1420, 1764, 1421, 1763), (1417, 26, 1418, 27), (2011, 716, 2012, 717), (523, 715, 524, 714), (80, 713, 81, 714), (1925, 713, 1926, 712), (1851, 706, 1852, 707), (1612, 711, 1613, 712), (945, 711, 946, 710), (2249, 708, 2250, 709), (2152, 710, 2153, 709), (296, 708, 297, 707), (1516, 706, 1517, 705), (391, 704, 392, 705), (1040, 703, 1041, 704), (1267, 702, 1268, 703), (1174, 702, 1175, 701), (333, 2212, 334, 2213), (332, 1180, 333, 1179), (2153, 1848, 2154, 1849), (2248, 1850, 2249, 1849), (946, 1847, 947, 1848), (1611, 1847, 1612, 1846), (1129, 1428, 1130, 1429), (1126, 1610, 1127, 1609), (1124, 949, 1125, 950), (1123, 2247, 1124, 2246), (1125, 2156, 1126, 2157), (1122, 299, 1123, 300), (1120, 1519, 1121, 1520), (1121, 389, 1122, 388), (1119, 1039, 1120, 1038), (1118, 1266, 1119, 1265), (1172, 1235, 1173, 1236), (658, 1263, 659, 1264), (657, 1036, 658, 1037), (655, 386, 656, 387), (656, 1522, 657, 1521), (654, 302, 655, 301), (650, 2160, 651, 2159), (653, 2244, 654, 2245), (652, 952, 653, 951), (651, 1606, 652, 1607), (646, 1891, 647, 1892), (991, 1621, 992, 1620), (990, 937, 991, 938), (989, 2259, 990, 2258), (988, 2143, 989, 2144), (987, 288, 988, 289), (986, 1507, 987, 1508), (985, 401, 986, 400), (984, 1050, 985, 1049), (983, 1277, 984, 1276), (1605, 666, 1606, 667), (952, 666, 953, 665), (2243, 664, 2244, 665), (2160, 668, 2161, 667), (303, 663, 304, 662), (1522, 662, 1523, 661), (384, 663, 385, 664), (1035, 660, 1036, 661), (1262, 659, 1263, 660), (1888, 1602, 1889, 1601), (1890, 2165, 1891, 2166), (1887, 956, 1888, 957), (1885, 381, 1886, 380), (1883, 1526, 1884, 1527), (1884, 2240, 1885, 2239), (1882, 1032, 1883, 1031), (676, 1261, 677, 1262), (1880, 1260, 1881, 1259), (1351, 1259, 1352, 1258), (852, 1255, 853, 1256), (776, 1258, 777, 1257), (1781, 1256, 1782, 1257), (548, 1253, 549, 1254), (1705, 1255, 1706, 1254), (2059, 1252, 2060, 1253), (1983, 1251, 1984, 1250), (210, 1251, 211, 1252), (869, 468, 870, 469), (868, 1117, 869, 1118), (865, 1441, 866, 1440), (862, 2070, 863, 2069), (863, 1696, 864, 1697), (864, 678, 865, 677), (858, 1879, 859, 1880), (1686, 871, 1687, 872), (463, 870, 464, 871), (2075, 867, 2076, 866), (1693, 2072, 1694, 2073), (1692, 1441, 1693, 1442), (1690, 1116, 1691, 1115), (1689, 467, 1690, 466), (796, 151, 797, 152), (795, 71, 796, 70), (1762, 69, 1763, 70), (1761, 153, 1762, 152), (29, 497, 30, 496), (25, 154, 26, 155), (24, 68, 25, 67), (203, 967, 204, 966), (1990, 965, 1991, 966), (2053, 965, 2054, 964), (1712, 963, 1713, 964), (541, 963, 542, 962), (1774, 962, 1775, 961), (783, 958, 784, 959), (844, 958, 845, 957), (1358, 955, 1359, 956), (1597, 961, 1598, 960), (129, 1281, 130, 1280), (130, 1054, 131, 1053), (131, 405, 132, 404), (132, 1503, 133, 1504), (134, 283, 135, 284), (135, 2138, 136, 2139), (136, 2264, 137, 2263), (137, 932, 138, 933), (138, 1626, 139, 1625), (140, 1223, 141, 1224), (139, 612, 140, 613), (142, 716, 143, 715), (144, 1843, 145, 1844), (143, 1929, 144, 1928), (188, 1412, 189, 1411), (33, 1412, 34, 1413), (1379, 1414, 1380, 1415), (1939, 1410, 1940, 1411), (596, 1414, 597, 1413), (1832, 1410, 1833, 1409), (726, 1407, 727, 1408), (1211, 1409, 1212, 1408), (1636, 1405, 1637, 1406), (2275, 1406, 2276, 1407), (920, 1404, 921, 1403), (271, 1405, 272, 1404), (1491, 1403, 1492, 1402), (2126, 1402, 2127, 1401), (1065, 1400, 1066, 1401), (416, 1399, 417, 1400), (1291, 1398, 1292, 1399), (357, 1182, 358, 1183), (358, 1104, 359, 1103), (359, 1454, 360, 1455), (360, 448, 361, 447), (361, 2094, 362, 2095), (362, 2314, 363, 2313), (363, 1335, 364, 1334), (364, 233, 365, 234), (365, 890, 366, 891), (366, 1668, 367, 1667), (367, 1796, 368, 1797), (368, 561, 369, 562), (369, 761, 370, 760), (370, 1974, 371, 1973), (999, 338, 1000, 339), (1003, 2211, 1004, 2210), (1005, 1180, 1006, 1181), (1006, 1106, 1007, 1105), (1007, 1452, 1008, 1453), (1008, 450, 1009, 449), (1009, 2092, 1010, 2093), (1010, 2316, 1011, 2315), (1011, 1337, 1012, 1336), (1012, 231, 1013, 232), (1013, 888, 1014, 889), (1014, 1670, 1015, 1669), (1015, 1794, 1016, 1795), (1016, 559, 1017, 560), (1017, 763, 1018, 762), (1018, 1976, 1019, 1975), (1173, 1856, 1174, 1857), (1268, 1856, 1269, 1855), (1041, 1855, 1042, 1854), (392, 1854, 393, 1853), (1515, 1852, 1516, 1853), (297, 1850, 298, 1851), (469, 1267, 470, 1266), (470, 1040, 471, 1039), (471, 391, 472, 390), (472, 1517, 473, 1518), (473, 298, 474, 299), (475, 2154, 476, 2155), (474, 2248, 475, 2247), (476, 947, 477, 948), (477, 1611, 478, 1610), (478, 1366, 479, 1365), (479, 528, 480, 529), (480, 1132, 481, 1131), (481, 836, 482, 837), (482, 2004, 483, 2003), (483, 2042, 484, 2043), (484, 1724, 485, 1723), (488, 1765, 489, 1766), (486, 794, 487, 793), (487, 23, 488, 22), (489, 67, 490, 66), (490, 155, 491, 156), (485, 1422, 486, 1423), (492, 195, 493, 196), (1269, 1235, 1270, 1234), (1042, 1234, 1043, 1233), (393, 1233, 394, 1232), (1514, 1231, 1515, 1232), (295, 1230, 296, 1231), (2151, 1228, 2152, 1229), (2250, 1230, 2251, 1229), (944, 1227, 945, 1228), (1613, 1227, 1614, 1226), (2214, 331, 2215, 332), (2215, 1107, 2216, 1106), (2216, 1451, 2217, 1452), (2217, 451, 2218, 450), (2218, 2091, 2219, 2092), (2219, 2317, 2220, 2316), (2220, 1338, 2221, 1337), (2221, 230, 2222, 231), (2222, 887, 2223, 888), (2223, 1671, 2224, 1670), (2224, 1793, 2225, 1794), (2225, 558, 2226, 559), (2226, 764, 2227, 763), (2227, 1977, 2228, 1976), (432, 1396, 433, 1395), (1189, 1394, 1190, 1395), (246, 1393, 247, 1394), (2107, 1392, 2108, 1393), (1468, 1391, 1469, 1392), (899, 1390, 900, 1391), (1089, 1389, 1090, 1388), (2296, 1390, 2297, 1389), (1315, 1387, 1316, 1386), (1660, 1388, 1661, 1387), (1802, 1385, 1803, 1386), (567, 1384, 568, 1385), (754, 1384, 755, 1383), (1967, 1383, 1968, 1382), (64, 1382, 65, 1381), (157, 1380, 158, 1381), (318, 1977, 319, 1978), (319, 764, 320, 765), (320, 558, 321, 557), (321, 1793, 322, 1792), (322, 1671, 323, 1672), (323, 887, 324, 886), (324, 230, 325, 229), (325, 1338, 326, 1339), (326, 2317, 327, 2318), (327, 2091, 328, 2090), (329, 452, 330, 453), (328, 1450, 329, 1449), (330, 1107, 331, 1108), (209, 317, 210, 316), (1984, 317, 1985, 318), (2058, 316, 2059, 315), (1707, 314, 1708, 315), (546, 314, 547, 313), (1780, 312, 1781, 311), (851, 313, 852, 312), (777, 310, 778, 311), (1352, 309, 1353, 310), (1881, 308, 1882, 309), (675, 307, 676, 306), (5, 1261, 6, 1260), (6, 307, 7, 308), (7, 1033, 8, 1032), (8, 1525, 9, 1526), (9, 383, 10, 382), (10, 2242, 11, 2241), (11, 954, 12, 955), (12, 1604, 13, 1603), (15, 1363, 16, 1362), (13, 2162, 14, 2163), (14, 650, 15, 649), (16, 839, 17, 840), (17, 532, 18, 533), (18, 2002, 19, 2001), (19, 1721, 20, 1720), (20, 2045, 21, 2046), (21, 793, 22, 792), (23, 1764, 24, 1765), (1236, 1177, 1237, 1178), (1237, 1109, 1238, 1108), (1239, 1448, 1240, 1449), (1238, 454, 1239, 453), (1240, 2089, 1241, 2090), (1241, 2319, 1242, 2318), (1242, 1340, 1243, 1339), (1243, 228, 1244, 229), (1244, 885, 1245, 886), (1245, 1673, 1246, 1672), (1246, 1791, 1247, 1792), (1247, 556, 1248, 557), (1248, 766, 1249, 765), (1249, 1979, 1250, 1978)]",friend,"[(42, 249, 43, 250), (174, 223, 175, 224), (99, 221, 100, 220), (109, 216, 110, 217), (84, 218, 85, 217), (5, 219, 6, 218), (182, 215, 183, 216), (98, 177, 99, 178), (87, 9, 88, 8), (6, 86, 7, 85), (141, 12, 142, 13), (135, 237, 136, 236), (137, 192, 138, 193), (133, 29, 134, 28), (231, 25, 232, 24), (70, 176, 71, 175), (127, 170, 128, 171), (276, 174, 277, 173), (46, 171, 47, 172), (234, 165, 235, 166), (134, 163, 135, 164), (59, 165, 60, 164), (60, 27, 61, 28), (57, 195, 58, 194), (58, 235, 59, 236), (52, 12, 53, 11), (29, 160, 30, 161), (23, 231, 24, 230), (251, 227, 252, 226), (44, 228, 45, 227), (279, 224, 280, 225), (122, 226, 123, 225), (69, 222, 70, 223), (25, 133, 26, 132), (232, 132, 233, 131), (169, 128, 170, 129), (45, 127, 46, 126), (252, 126, 253, 125), (277, 124, 278, 125), (205, 187, 206, 186), (274, 68, 275, 67), (255, 68, 256, 69), (47, 66, 48, 67), (140, 53, 141, 54), (168, 66, 169, 65), (233, 62, 234, 63), (26, 61, 27, 62), (189, 112, 190, 113), (188, 82, 189, 81), (187, 205, 188, 204), (48, 273, 49, 274), (136, 269, 137, 270), (56, 272, 57, 271), (162, 268, 163, 267), (237, 268, 238, 269), (30, 265, 31, 266), (266, 162, 267, 161), (264, 31, 265, 32), (262, 192, 263, 191), (263, 238, 264, 239), (259, 11, 260, 10), (260, 90, 261, 89), (214, 111, 215, 112), (212, 84, 213, 83), (219, 178, 220, 179), (190, 19, 191, 20), (9, 16, 10, 17), (88, 17, 89, 18), (107, 19, 108, 18), (221, 97, 222, 96), (176, 97, 177, 98), (139, 90, 140, 91), (55, 93, 56, 92), (104, 92, 105, 91), (77, 116, 78, 117), (183, 111, 184, 110), (185, 82, 186, 83), (86, 179, 87, 180), (7, 180, 8, 181), (108, 182, 109, 181), (159, 22, 160, 23), (157, 118, 158, 119), (156, 76, 157, 75), (158, 200, 159, 199), (154, 210, 155, 209), (280, 41, 281, 42), (120, 44, 121, 43), (73, 38, 74, 39), (207, 36, 208, 37), (247, 40, 248, 41), (114, 79, 115, 80), (281, 248, 0, 249), (121, 251, 122, 250), (72, 245, 73, 246), (206, 243, 207, 244), (149, 228, 150, 229), (145, 273, 146, 272), (146, 168, 147, 167), (147, 65, 148, 64), (148, 129, 149, 130), (208, 156, 209, 155), (74, 154, 75, 153), (119, 150, 120, 151), (0, 152, 1, 151), (37, 210, 38, 211), (33, 200, 34, 201), (35, 76, 36, 77), (34, 118, 35, 117), (32, 22, 33, 21), (93, 144, 94, 145), (13, 142, 14, 143), (102, 144, 103, 143), (101, 50, 102, 51), (14, 52, 15, 51), (94, 50, 95, 49), (100, 257, 101, 258), (15, 259, 16, 258), (95, 257, 96, 256), (213, 184, 214, 185), (261, 106, 262, 107), (54, 103, 55, 104), (138, 106, 139, 105), (239, 21, 240, 20), (241, 80, 242, 81), (240, 114, 241, 113), (242, 203, 243, 204), (244, 211, 245, 212), (246, 3, 247, 4), (39, 2, 40, 3), (71, 5, 72, 4), (123, 278, 124, 279), (152, 2, 153, 1), (193, 271, 194, 270), (195, 167, 196, 166), (196, 64, 197, 63), (198, 229, 199, 230), (197, 130, 198, 131), (202, 116, 203, 115), (201, 78, 202, 79), (254, 283, 255, 276), (253, 289, 254, 173), (275, 292, 288, 293), (293, 288, 294, 287), (283, 291, 284, 292), (291, 285, 290, 284), (287, 294, 286, 295), (285, 296, 286, 290), (172, 295, 296, 289)]"
"unnamed link-0_filled(1,0)","[(10, 131, 11, 132), (11, 117, 12, 116), (160, 21, 161, 22), (37, 21, 38, 20), (86, 20, 87, 19), (87, 178, 88, 179), (38, 177, 39, 178), (159, 177, 160, 176), (9, 69, 10, 68), (0, 18, 1, 17), (66, 183, 67, 184), (114, 185, 115, 186), (133, 185, 134, 184), (49, 99, 50, 98), (181, 133, 182, 132), (180, 115, 181, 116), (182, 67, 183, 68), (130, 192, 131, 191), (127, 120, 128, 121), (189, 137, 190, 136), (188, 63, 189, 64), (186, 113, 187, 114), (4, 179, 5, 180), (3, 13, 4, 12), (117, 192, 118, 193), (134, 7, 135, 8), (187, 6, 188, 7), (112, 6, 113, 5), (65, 9, 66, 8), (16, 193, 17, 194), (13, 196, 14, 197), (194, 15, 195, 16), (165, 95, 166, 94), (164, 46, 165, 45), (163, 152, 164, 153), (14, 2, 15, 1), (34, 152, 35, 151), (33, 46, 34, 47), (32, 95, 33, 96), (83, 151, 84, 150), (82, 47, 83, 48), (81, 96, 82, 97), (18, 0, 19, 197), (122, 100, 123, 99), (123, 51, 124, 50), (121, 148, 122, 149), (195, 2, 196, 3), (31, 166, 32, 167), (77, 147, 78, 146), (75, 52, 76, 53), (76, 101, 77, 102), (71, 29, 72, 28), (72, 169, 73, 170), (104, 29, 105, 30), (55, 30, 56, 31), (144, 28, 145, 27), (69, 190, 70, 191), (145, 170, 146, 171), (54, 168, 55, 167), (103, 169, 104, 168), (175, 163, 176, 162), (174, 35, 175, 36), (173, 84, 174, 85), (172, 120, 173, 119), (100, 79, 101, 80), (51, 80, 52, 81), (147, 79, 148, 78), (25, 118, 26, 119), (24, 86, 25, 85), (23, 37, 24, 36), (22, 161, 23, 162), (92, 106, 93, 105), (93, 57, 94, 56), (91, 142, 92, 143), (43, 107, 44, 106), (44, 58, 45, 57), (42, 141, 43, 142), (108, 157, 109, 158), (59, 158, 60, 159), (139, 157, 140, 156), (155, 141, 156, 140), (153, 58, 154, 59), (154, 107, 155, 108), (138, 41, 139, 42), (60, 40, 61, 39), (109, 41, 110, 40), (137, 90, 138, 91), (61, 89, 62, 88), (110, 90, 111, 89), (102, 73, 103, 74), (53, 74, 54, 75), (143, 71, 144, 70), (135, 64, 136, 65), (111, 63, 112, 62), (171, 128, 172, 129), (26, 130, 27, 129), (149, 126, 150, 127), (48, 126, 49, 125), (97, 125, 98, 124)]",friend,"[(42, 249, 43, 250), (174, 223, 175, 224), (99, 221, 100, 220), (109, 216, 110, 217), (84, 218, 85, 217), (5, 219, 6, 218), (182, 215, 183, 216), (98, 177, 99, 178), (87, 9, 88, 8), (6, 86, 7, 85), (141, 12, 142, 13), (135, 237, 136, 236), (137, 192, 138, 193), (133, 29, 134, 28), (231, 25, 232, 24), (70, 176, 71, 175), (127, 170, 128, 171), (276, 174, 277, 173), (253, 172, 254, 173), (46, 171, 47, 172), (234, 165, 235, 166), (134, 163, 135, 164), (59, 165, 60, 164), (60, 27, 61, 28), (57, 195, 58, 194), (58, 235, 59, 236), (52, 12, 53, 11), (29, 160, 30, 161), (23, 231, 24, 230), (251, 227, 252, 226), (44, 228, 45, 227), (279, 224, 280, 225), (122, 226, 123, 225), (69, 222, 70, 223), (25, 133, 26, 132), (232, 132, 233, 131), (169, 128, 170, 129), (45, 127, 46, 126), (252, 126, 253, 125), (277, 124, 278, 125), (205, 187, 206, 186), (274, 68, 275, 67), (255, 68, 256, 69), (47, 66, 48, 67), (140, 53, 141, 54), (168, 66, 169, 65), (233, 62, 234, 63), (26, 61, 27, 62), (189, 112, 190, 113), (188, 82, 189, 81), (187, 205, 188, 204), (254, 275, 255, 276), (48, 273, 49, 274), (136, 269, 137, 270), (56, 272, 57, 271), (162, 268, 163, 267), (237, 268, 238, 269), (30, 265, 31, 266), (266, 162, 267, 161), (264, 31, 265, 32), (262, 192, 263, 191), (263, 238, 264, 239), (259, 11, 260, 10), (260, 90, 261, 89), (214, 111, 215, 112), (212, 84, 213, 83), (219, 178, 220, 179), (190, 19, 191, 20), (9, 16, 10, 17), (88, 17, 89, 18), (107, 19, 108, 18), (221, 97, 222, 96), (176, 97, 177, 98), (139, 90, 140, 91), (55, 93, 56, 92), (104, 92, 105, 91), (77, 116, 78, 117), (183, 111, 184, 110), (185, 82, 186, 83), (86, 179, 87, 180), (7, 180, 8, 181), (108, 182, 109, 181), (159, 22, 160, 23), (157, 118, 158, 119), (156, 76, 157, 75), (158, 200, 159, 199), (280, 41, 281, 42), (120, 44, 121, 43), (73, 38, 74, 39), (207, 36, 208, 37), (247, 40, 248, 41), (114, 79, 115, 80), (281, 248, 0, 249), (121, 251, 122, 250), (72, 245, 73, 246), (206, 243, 207, 244), (149, 228, 150, 229), (145, 273, 146, 272), (146, 168, 147, 167), (147, 65, 148, 64), (148, 129, 149, 130), (208, 156, 209, 155), (74, 154, 75, 153), (119, 150, 120, 151), (0, 152, 1, 151), (33, 200, 34, 201), (35, 76, 36, 77), (34, 118, 35, 117), (32, 22, 33, 21), (93, 144, 94, 145), (13, 142, 14, 143), (102, 144, 103, 143), (101, 50, 102, 51), (14, 52, 15, 51), (94, 50, 95, 49), (100, 257, 101, 258), (15, 259, 16, 258), (95, 257, 96, 256), (213, 184, 214, 185), (261, 106, 262, 107), (54, 103, 55, 104), (138, 106, 139, 105), (239, 21, 240, 20), (241, 80, 242, 81), (240, 114, 241, 113), (242, 203, 243, 204), (244, 211, 245, 212), (246, 3, 247, 4), (39, 2, 40, 3), (71, 5, 72, 4), (123, 278, 124, 279), (152, 2, 153, 1), (193, 271, 194, 270), (195, 167, 196, 166), (196, 64, 197, 63), (198, 229, 199, 230), (197, 130, 198, 131), (202, 116, 203, 115), (201, 78, 202, 79), (283, 210, 38, 211), (154, 210, 289, 209), (283, 292, 288, 293), (293, 288, 294, 287), (37, 291, 284, 292), (291, 285, 290, 284), (287, 294, 286, 295), (285, 296, 286, 290), (295, 296, 155, 289)]"
"unnamed link-0_filled(1,0)","[(138, 213, 139, 214), (67, 52, 68, 53), (42, 52, 43, 51), (22, 59, 23, 60), (87, 59, 88, 58), (197, 56, 198, 57), (48, 57, 49, 58), (181, 202, 182, 203), (179, 83, 180, 82), (178, 27, 179, 28), (180, 153, 181, 154), (229, 29, 230, 28), (176, 231, 177, 232), (158, 32, 159, 31), (157, 78, 158, 79), (152, 202, 153, 201), (25, 172, 26, 173), (84, 172, 85, 171), (199, 170, 200, 171), (126, 205, 127, 206), (124, 78, 125, 77), (123, 32, 124, 33), (38, 117, 39, 118), (71, 119, 72, 118), (155, 235, 156, 234), (75, 162, 76, 163), (33, 161, 34, 160), (227, 155, 228, 154), (80, 233, 81, 234), (29, 233, 30, 232), (212, 139, 213, 140), (115, 15, 116, 14), (112, 93, 113, 94), (0, 174, 1, 173), (136, 16, 137, 15), (134, 95, 135, 96), (113, 189, 114, 188), (133, 187, 134, 186), (89, 196, 90, 197), (19, 195, 20, 194), (244, 183, 245, 184), (169, 184, 170, 185), (151, 182, 152, 183), (210, 146, 211, 145), (119, 142, 120, 143), (167, 149, 168, 148), (243, 151, 244, 150), (72, 143, 73, 144), (37, 145, 38, 144), (147, 99, 148, 98), (187, 94, 188, 95), (166, 100, 167, 99), (240, 102, 241, 101), (13, 96, 14, 97), (97, 12, 98, 13), (239, 8, 240, 9), (164, 9, 165, 10), (189, 17, 190, 16), (146, 11, 147, 12), (114, 136, 115, 135), (168, 131, 169, 132), (242, 129, 243, 130), (185, 133, 186, 132), (149, 130, 150, 131), (107, 31, 108, 30), (106, 79, 107, 80), (104, 236, 105, 235), (105, 157, 106, 156), (102, 127, 103, 128), (103, 205, 104, 204), (7, 206, 8, 207), (2, 122, 3, 121), (4, 161, 5, 162), (6, 237, 7, 238), (5, 77, 6, 76), (3, 34, 4, 35), (209, 221, 210, 220), (120, 217, 121, 218), (165, 223, 166, 222), (241, 225, 242, 224), (73, 218, 74, 219), (36, 220, 37, 219), (174, 0, 175, 249), (140, 40, 141, 39), (141, 70, 142, 71), (216, 42, 217, 41), (215, 68, 216, 69), (211, 116, 212, 117), (214, 137, 215, 138), (208, 164, 209, 163), (122, 159, 123, 160), (207, 239, 208, 238), (125, 236, 126, 237), (226, 204, 227, 203), (221, 10, 222, 11), (223, 101, 224, 100), (225, 128, 226, 129), (228, 81, 229, 82), (230, 177, 231, 178), (18, 65, 19, 66), (91, 65, 92, 64), (191, 66, 192, 67), (44, 194, 45, 193), (40, 69, 41, 70), (49, 86, 50, 87), (50, 24, 51, 23), (192, 44, 193, 43), (88, 47, 89, 48), (74, 35, 75, 36), (21, 47, 22, 46), (55, 93, 56, 92), (53, 190, 54, 191), (54, 17, 55, 18), (26, 247, 27, 248), (83, 247, 84, 246), (200, 245, 201, 246), (60, 45, 61, 46), (63, 91, 64, 90), (61, 20, 62, 21), (62, 195, 63, 196), (198, 112, 199, 111), (85, 110, 86, 111), (24, 110, 25, 109), (1, 108, 2, 109), (248, 176, 249, 175)]",friend,"[(35, 130, 36, 131), (81, 63, 82, 62), (140, 138, 141, 137), (70, 118, 71, 117), (149, 116, 150, 117), (21, 119, 22, 118), (17, 111, 18, 110), (67, 109, 68, 108), (152, 107, 153, 108), (94, 109, 95, 110), (52, 113, 53, 114), (54, 19, 55, 20), (51, 68, 52, 69), (50, 152, 51, 151), (42, 123, 43, 124), (121, 44, 122, 45), (115, 150, 116, 151), (111, 19, 112, 18), (112, 93, 113, 94), (66, 95, 67, 96), (153, 97, 154, 96), (20, 91, 21, 92), (98, 0, 99, 161), (4, 23, 5, 24), (2, 148, 3, 147), (126, 39, 127, 40), (148, 50, 149, 49), (71, 48, 72, 49), (22, 47, 23, 48), (132, 84, 133, 83), (131, 60, 132, 61), (3, 72, 4, 73), (29, 15, 30, 14), (142, 13, 143, 14), (100, 11, 101, 12), (106, 1, 107, 2), (159, 84, 160, 85), (12, 86, 13, 85), (101, 87, 102, 86), (61, 83, 62, 82), (160, 37, 161, 38), (9, 41, 10, 40), (99, 39, 100, 38), (59, 37, 60, 36), (89, 28, 90, 29), (88, 144, 89, 143), (90, 77, 91, 78), (58, 129, 59, 130), (97, 128, 98, 129), (10, 125, 11, 126), (0, 128, 1, 127), (45, 26, 46, 27), (43, 145, 44, 144), (46, 75, 47, 76), (65, 155, 66, 154), (78, 16, 79, 15), (64, 57, 65, 58), (155, 57, 156, 56), (16, 55, 17, 56), (34, 64, 35, 63), (33, 80, 34, 81), (79, 156, 80, 157), (141, 159, 142, 158), (30, 157, 31, 158), (138, 134, 139, 133), (41, 105, 42, 104), (87, 103, 88, 102), (73, 24, 74, 25), (31, 136, 32, 137), (135, 32, 136, 33), (134, 140, 135, 139), (105, 9, 106, 8), (146, 8, 147, 7), (74, 5, 75, 6), (25, 6, 26, 7), (120, 28, 121, 27), (119, 77, 120, 76), (122, 145, 123, 146), (124, 103, 125, 104), (163, 93, 54, 92), (169, 70, 115, 69), (53, 172, 168, 173), (173, 168, 174, 167), (163, 171, 164, 172), (171, 165, 170, 164), (167, 174, 166, 175), (165, 176, 166, 170), (114, 175, 176, 169)]"
"Regina_Triangulation(1,0)","[(1340, 1601, 1341, 1602), (1092, 1596, 1093, 1595), (1344, 1585, 1345, 1586), (1578, 1211, 1579, 1212), (1081, 1568, 1082, 1569), (1539, 1464, 1540, 1465), (1533, 1365, 1534, 1364), (1535, 1085, 1536, 1084), (1471, 1437, 1472, 1436), (1481, 1231, 1482, 1230), (1478, 856, 1479, 855), (1477, 615, 1478, 614), (1483, 326, 1484, 327), (1480, 85, 1481, 86), (1075, 1432, 1076, 1433), (1407, 1233, 1408, 1232), (1403, 859, 1404, 858), (1404, 618, 1405, 617), (1408, 325, 1409, 326), (1406, 83, 1407, 84), (1082, 1362, 1083, 1361), (1337, 953, 1338, 952), (1338, 480, 1339, 479), (1095, 1334, 1096, 1335), (954, 1336, 955, 1335), (722, 1333, 723, 1334), (217, 1337, 218, 1336), (1269, 291, 1270, 290), (1109, 1219, 1110, 1218), (1068, 1229, 1069, 1230), (1030, 1232, 1031, 1231), (970, 1218, 971, 1217), (847, 1222, 848, 1223), (736, 1224, 737, 1223), (608, 1225, 609, 1226), (495, 1221, 496, 1220), (447, 1224, 448, 1225), (202, 1221, 203, 1222), (88, 1228, 89, 1227), (1112, 842, 1113, 841), (1115, 599, 1116, 598), (1110, 97, 1111, 98), (1070, 853, 1071, 854), (1071, 612, 1072, 613), (1066, 330, 1067, 329), (1069, 87, 1070, 86), (1027, 857, 1028, 856), (1026, 616, 1027, 615), (1032, 327, 1033, 328), (1029, 84, 1030, 85), (974, 840, 975, 839), (977, 597, 978, 596), (973, 100, 974, 101), (960, 952, 961, 951), (963, 477, 964, 476), (720, 957, 721, 958), (218, 960, 219, 959), (956, 721, 957, 722), (892, 292, 893, 291), (735, 849, 736, 848), (610, 851, 611, 852), (499, 843, 500, 842), (448, 849, 449, 850), (201, 846, 202, 847), (844, 96, 845, 95), (816, 124, 817, 123), (574, 815, 575, 816), (738, 606, 739, 605), (737, 92, 738, 93), (482, 723, 483, 724), (502, 602, 503, 601), (445, 606, 446, 607), (194, 599, 195, 600), (607, 91, 608, 90), (575, 125, 576, 124), (497, 96, 498, 97), (211, 487, 212, 486), (446, 92, 447, 91), (48, 289, 49, 290), (200, 94, 201, 93), (1120, 749, 1121, 750), (504, 743, 505, 744), (193, 745, 194, 744), (746, 440, 747, 439), (190, 437, 191, 438), (505, 441, 506, 440), (1117, 439, 1118, 438), (978, 436, 979, 435), (621, 1516, 622, 1517), (1398, 1518, 1399, 1517), (1023, 1515, 1024, 1514), (1475, 1513, 1476, 1512), (1074, 1511, 1075, 1512), (1431, 1510, 1432, 1511), (619, 1062, 620, 1063), (1402, 1060, 1403, 1059), (1025, 1059, 1026, 1058), (1476, 1058, 1477, 1057), (1073, 1056, 1074, 1057), (1430, 1055, 1431, 1056), (1509, 1054, 1510, 1055), (422, 762, 423, 761), (1482, 1031, 1483, 1032), (894, 46, 895, 45), (1019, 1439, 1020, 1438), (287, 657, 288, 656), (1273, 654, 1274, 655), (42, 656, 43, 655), (895, 652, 896, 653), (288, 900, 289, 899), (1271, 898, 1272, 899), (44, 898, 45, 897), (653, 896, 654, 897), (1485, 1410, 1486, 1411), (658, 286, 659, 285), (900, 282, 901, 281), (39, 282, 40, 283), (1276, 284, 1277, 283), (943, 683, 944, 682), (1456, 1084, 1457, 1083), (1506, 1496, 1507, 1495), (1427, 1495, 1428, 1494), (611, 1493, 612, 1492), (852, 1492, 853, 1491), (89, 1488, 90, 1489), (1226, 1490, 1227, 1489), (330, 1487, 331, 1488), (1065, 1485, 1066, 1484), (1037, 1490, 1038, 1491), (1411, 1486, 1412, 1487), (993, 1370, 994, 1371), (975, 340, 976, 341), (1114, 339, 1115, 340), (500, 337, 501, 338), (199, 335, 200, 334), (739, 332, 740, 333), (604, 334, 605, 333), (444, 332, 445, 331), (1246, 1529, 1247, 1530), (1245, 1450, 1246, 1451), (1240, 1051, 1241, 1052), (1241, 1428, 1242, 1429), (1239, 1072, 1240, 1073), (1236, 1480, 1237, 1479), (1235, 1029, 1236, 1028), (1234, 1406, 1235, 1405), (1238, 613, 1239, 614), (1237, 854, 1238, 855), (1233, 83, 1234, 82), (745, 193, 746, 192), (501, 197, 502, 196), (1116, 192, 1117, 191), (976, 188, 977, 187), (436, 189, 437, 190), (597, 188, 598, 189), (341, 187, 342, 186), (838, 185, 839, 186), (101, 185, 102, 184), (1213, 182, 1214, 183), (1580, 181, 1581, 182), (1349, 181, 1350, 180), (1548, 179, 1549, 180), (1119, 508, 1120, 509), (748, 507, 749, 508), (1549, 1133, 1550, 1132), (1348, 1131, 1349, 1132), (1214, 1130, 1215, 1129), (1581, 1131, 1582, 1130), (102, 1127, 103, 1128), (837, 1127, 838, 1126), (342, 1125, 343, 1126), (595, 1125, 596, 1124), (434, 1124, 435, 1123), (979, 1118, 980, 1119), (509, 1122, 510, 1123), (750, 1121, 751, 1122), (869, 1530, 870, 1531), (868, 1451, 869, 1452), (864, 1433, 865, 1434), (865, 1076, 866, 1077), (863, 1475, 864, 1474), (861, 1025, 862, 1024), (860, 1402, 861, 1401), (857, 616, 858, 617), (862, 1513, 863, 1514), (859, 1060, 860, 1061), (284, 1276, 285, 1275), (36, 1278, 37, 1277), (903, 1278, 904, 1279), (659, 1274, 660, 1275), (80, 1062, 81, 1061), (78, 1516, 79, 1515), (81, 619, 82, 618), (79, 1400, 80, 1401), (77, 1022, 78, 1023), (76, 1473, 77, 1474), (74, 1078, 75, 1077), (75, 1435, 76, 1434), (69, 1455, 70, 1454), (67, 1535, 68, 1534), (1272, 44, 1273, 43), (657, 41, 658, 40), (901, 39, 902, 38), (286, 41, 287, 42), (1547, 519, 1548, 518), (1350, 517, 1351, 518), (1212, 516, 1213, 515), (1579, 517, 1580, 516), (103, 514, 104, 515), (835, 513, 836, 512), (344, 513, 345, 514), (594, 512, 595, 511), (433, 511, 434, 510), (981, 506, 982, 507), (623, 1473, 624, 1472), (624, 1435, 625, 1436), (622, 1022, 623, 1021), (620, 1400, 621, 1399), (324, 1064, 325, 1063), (323, 1519, 324, 1518), (322, 1397, 323, 1398), (320, 1438, 321, 1437), (321, 1020, 322, 1021), (319, 1470, 320, 1471), (1396, 1440, 1397, 1439), (1393, 1016, 1394, 1017), (1392, 442, 1393, 441), (1389, 601, 1390, 600), (1391, 742, 1392, 743), (1388, 196, 1389, 195), (1390, 503, 1391, 504), (1386, 1113, 1387, 1114), (1387, 338, 1388, 339), (1385, 841, 1386, 840), (1384, 99, 1385, 100), (1382, 1216, 1383, 1215), (1381, 1583, 1382, 1582), (1380, 1347, 1381, 1348), (1584, 969, 1585, 970), (1383, 972, 1384, 973), (1345, 969, 1346, 968), (1379, 1551, 1380, 1550), (1553, 1001, 1554, 1000), (966, 1001, 967, 1002), (1343, 998, 1344, 999), (1557, 1375, 1558, 1374), (965, 1378, 966, 1379), (1341, 1376, 1342, 1377), (1160, 5, 1161, 6), (154, 4, 155, 3), (785, 0, 786, 1), (543, 2, 544, 3), (928, 1, 929, 2), (1015, 443, 1016, 442), (1013, 603, 1014, 602), (1014, 741, 1015, 742), (1012, 198, 1013, 197), (1009, 498, 1010, 499), (1008, 1111, 1009, 1112), (1011, 336, 1012, 337), (1010, 844, 1011, 843), (1007, 98, 1008, 99), (1005, 1217, 1006, 1216), (1004, 1584, 1005, 1583), (1006, 971, 1007, 972), (1003, 1346, 1004, 1347), (1002, 1552, 1003, 1551), (1219, 1421, 1220, 1420), (94, 1417, 95, 1418), (845, 1419, 846, 1418), (335, 1416, 336, 1417), (1108, 1421, 1109, 1422), (496, 1419, 497, 1420), (198, 1416, 199, 1415), (740, 1413, 741, 1414), (603, 1415, 604, 1414), (443, 1413, 444, 1412), (1064, 1410, 1065, 1409), (1107, 1044, 1108, 1045), (494, 1043, 495, 1044), (203, 1043, 204, 1042), (734, 1041, 735, 1042), (609, 1039, 610, 1038), (850, 1040, 851, 1039), (87, 1036, 88, 1037), (1228, 1036, 1229, 1035), (449, 1041, 450, 1040), (328, 1033, 329, 1034), (1067, 1035, 1068, 1034), (719, 1597, 720, 1596), (219, 1594, 220, 1595), (1544, 760, 1545, 759), (1353, 758, 1354, 759), (1206, 758, 1207, 757), (1575, 755, 1576, 754), (106, 753, 107, 754), (833, 753, 834, 752), (350, 755, 351, 756), (592, 752, 593, 751), (980, 747, 981, 748), (1052, 1429, 1053, 1430), (1050, 1494, 1051, 1493), (1049, 451, 1050, 450), (1048, 733, 1049, 734), (1047, 205, 1048, 204), (1046, 493, 1047, 494), (1045, 1106, 1046, 1107), (1449, 1244, 1450, 1245), (1448, 867, 1449, 868), (1447, 73, 1448, 72), (1446, 1079, 1447, 1080), (1445, 626, 1446, 627), (1444, 318, 1445, 317), (1443, 1469, 1444, 1468), (1440, 1396, 1441, 1395), (1441, 1019, 1442, 1018), (1592, 962, 1593, 961), (1593, 950, 1594, 951), (1591, 478, 1592, 479), (1589, 1603, 1590, 1602), (1588, 1378, 1589, 1377), (1586, 1000, 1587, 999), (1607, 13, 1608, 12), (221, 1090, 222, 1091), (1426, 452, 1427, 451), (1425, 732, 1426, 733), (1424, 206, 1425, 205), (1423, 492, 1424, 493), (1422, 1105, 1423, 1106), (593, 432, 594, 433), (345, 431, 346, 430), (834, 431, 835, 432), (104, 430, 105, 429), (1577, 428, 1578, 429), (1210, 427, 1211, 428), (1351, 427, 1352, 426), (1545, 424, 1546, 425), (1367, 990, 1368, 991), (1248, 992, 1249, 991), (870, 990, 871, 989), (71, 986, 72, 987), (1531, 989, 1532, 988), (1080, 986, 1081, 985), (1532, 1565, 1533, 1566), (70, 1568, 71, 1567), (871, 1564, 872, 1565), (1249, 1562, 1250, 1563), (1366, 1564, 1367, 1563), (1499, 491, 1500, 490), (1498, 207, 1499, 208), (1497, 731, 1498, 730), (452, 1505, 453, 1506), (731, 1505, 732, 1504), (206, 1503, 207, 1504), (491, 1503, 492, 1502), (1104, 1502, 1105, 1501), (1467, 982, 1468, 983), (1466, 1572, 1467, 1571), (1465, 1358, 1466, 1359), (1605, 463, 1606, 462), (1152, 777, 1153, 778), (996, 490, 997, 489), (995, 208, 996, 209), (994, 730, 995, 729), (1560, 727, 1561, 728), (1559, 211, 1560, 210), (1558, 487, 1559, 488), (1247, 1369, 1248, 1368), (872, 1366, 873, 1365), (68, 1363, 69, 1364), (1091, 458, 1092, 459), (220, 460, 221, 459), (718, 457, 719, 458), (1561, 457, 1562, 456), (992, 455, 993, 456), (1496, 453, 1497, 454), (1209, 349, 1210, 348), (1576, 348, 1577, 347), (105, 346, 106, 347), (836, 344, 837, 343), (349, 1209, 350, 1208), (1354, 1206, 1355, 1205), (1543, 1204, 1544, 1205), (225, 714, 226, 715), (1455, 1363, 1456, 1362), (1457, 1536, 1458, 1537), (1453, 1566, 1454, 1567), (1452, 988, 1453, 987), (947, 10, 948, 11), (686, 9, 687, 10), (1598, 486, 1599, 485), (1599, 212, 1600, 213), (1597, 727, 1598, 726), (964, 1603, 965, 1604), (949, 460, 950, 461), (1342, 1556, 1343, 1555), (1587, 1554, 1588, 1555), (967, 1553, 968, 1552), (1322, 11, 1323, 12), (46, 894, 47, 893), (292, 892, 293, 891), (651, 890, 652, 891), (932, 1164, 933, 1163), (931, 394, 932, 395), (930, 153, 931, 154), (933, 1309, 934, 1308), (379, 138, 380, 139), (370, 1149, 371, 1150), (1187, 1149, 1188, 1148), (1183, 133, 1184, 132), (832, 591, 833, 592), (107, 591, 108, 590), (1574, 589, 1575, 590), (351, 589, 352, 588), (1352, 586, 1353, 585), (1546, 583, 1547, 584), (1207, 586, 1208, 587), (425, 584, 426, 585), (465, 579, 466, 578), (108, 832, 109, 831), (1573, 830, 1574, 831), (352, 830, 353, 829), (1355, 829, 1356, 828), (1541, 826, 1542, 827), (1202, 825, 1203, 826), (419, 822, 420, 823), (467, 819, 468, 818), (468, 121, 469, 122), (417, 119, 418, 118), (1201, 115, 1202, 114), (1540, 114, 1541, 113), (1356, 111, 1357, 112), (353, 110, 354, 111), (1572, 110, 1573, 109), (581, 363, 582, 362), (464, 365, 465, 366), (423, 361, 424, 360), (1203, 359, 1204, 358), (1542, 358, 1543, 357), (1357, 354, 1358, 355), (827, 357, 828, 356), (112, 355, 113, 356), (263, 571, 264, 570), (260, 814, 261, 813), (259, 126, 260, 127), (257, 1191, 258, 1190), (256, 367, 257, 368), (115, 1201, 116, 1200), (824, 1199, 825, 1200), (420, 1197, 421, 1198), (466, 1194, 467, 1193), (577, 1192, 578, 1193), (765, 116, 766, 117), (764, 824, 765, 823), (763, 1199, 764, 1198), (760, 359, 761, 360), (756, 588, 757, 587), (128, 1147, 129, 1148), (811, 1147, 812, 1146), (572, 1144, 573, 1143), (143, 56, 144, 57), (383, 54, 384, 55), (1175, 53, 1176, 52), (800, 52, 801, 51), (559, 51, 560, 50), (304, 53, 305, 54), (307, 559, 308, 558), (306, 800, 307, 799), (305, 1175, 306, 1174), (303, 382, 304, 383), (302, 141, 303, 142), (563, 650, 564, 651), (802, 647, 803, 648), (1176, 645, 1177, 646), (381, 645, 382, 644), (139, 643, 140, 642), (300, 644, 301, 643), (646, 298, 647, 297), (140, 301, 141, 302), (380, 299, 381, 300), (1177, 299, 1178, 298), (801, 297, 802, 296), (561, 295, 562, 294), (564, 889, 565, 890), (805, 888, 806, 889), (1180, 887, 1181, 888), (378, 884, 379, 883), (136, 886, 137, 885), (135, 1263, 136, 1262), (1250, 718, 1251, 717), (873, 717, 874, 716), (66, 715, 67, 716), (1086, 714, 1087, 713), (1460, 712, 1461, 711), (61, 557, 62, 556), (60, 798, 61, 797), (59, 1173, 60, 1172), (58, 385, 59, 386), (57, 144, 58, 145), (553, 250, 554, 251), (794, 249, 795, 250), (1168, 247, 1169, 248), (389, 247, 390, 246), (148, 246, 149, 245), (279, 1281, 280, 1280), (278, 35, 279, 36), (274, 662, 275, 661), (640, 56, 641, 55), (641, 143, 642, 142), (639, 385, 640, 384), (638, 1173, 639, 1174), (637, 798, 638, 799), (636, 557, 637, 558), (1281, 277, 1282, 276), (1285, 662, 1286, 663), (1282, 34, 1283, 33), (47, 1271, 48, 1270), (293, 1269, 294, 1268), (649, 1266, 650, 1267), (562, 1267, 563, 1268), (804, 1265, 805, 1266), (1179, 1264, 1180, 1265), (377, 1261, 378, 1260), (886, 1263, 887, 1264), (1259, 147, 1260, 146), (1258, 388, 1259, 387), (1257, 1170, 1258, 1171), (1256, 795, 1257, 796), (1255, 554, 1256, 555), (275, 1285, 276, 1284), (269, 915, 270, 914), (268, 25, 269, 26), (270, 672, 271, 671), (261, 1144, 262, 1145), (147, 694, 148, 695), (388, 693, 389, 694), (1169, 693, 1170, 692), (793, 691, 794, 690), (552, 690, 553, 689), (149, 1314, 150, 1315), (391, 1312, 392, 1313), (1165, 1311, 1166, 1310), (790, 1312, 791, 1311), (550, 1310, 551, 1309), (397, 7, 398, 6), (395, 1163, 396, 1162), (150, 939, 151, 940), (390, 937, 391, 938), (1167, 937, 1168, 936), (792, 936, 793, 935), (551, 935, 552, 934), (882, 146, 883, 145), (881, 387, 882, 386), (880, 1171, 881, 1172), (879, 796, 880, 797), (878, 555, 879, 556), (789, 548, 790, 549), (1164, 549, 1165, 550), (392, 548, 393, 547), (151, 547, 152, 546), (929, 545, 930, 544), (1166, 791, 1167, 792), (393, 789, 394, 788), (152, 788, 153, 787), (927, 785, 928, 784), (1324, 461, 1325, 462), (474, 463, 475, 464), (26, 670, 27, 669), (1615, 926, 0, 927), (1614, 1301, 1615, 1302), (1612, 681, 1613, 682), (1608, 1321, 1609, 1322), (1317, 681, 1318, 680), (1316, 1300, 1317, 1299), (1315, 925, 1316, 924), (1279, 904, 1280, 905), (280, 906, 281, 905), (941, 1301, 942, 1300), (940, 926, 941, 925), (170, 1142, 171, 1141), (1373, 489, 1374, 488), (1372, 209, 1373, 210), (1371, 729, 1372, 728), (1369, 454, 1370, 455), (1339, 1329, 1340, 1328), (1590, 1327, 1591, 1328), (962, 1326, 963, 1325), (953, 217, 954, 216), (480, 216, 481, 215), (922, 1297, 923, 1298), (1613, 942, 1614, 943), (1313, 939, 1314, 938), (527, 1142, 528, 1143), (1140, 172, 1141, 171), (1139, 526, 1140, 527), (1137, 120, 1138, 121), (1136, 820, 1137, 819), (1135, 1195, 1136, 1194), (1133, 364, 1134, 365), (1134, 580, 1135, 579), (183, 1129, 184, 1128), (177, 580, 178, 581), (178, 364, 179, 363), (176, 1195, 177, 1196), (175, 820, 176, 821), (174, 120, 175, 119), (172, 526, 173, 525), (524, 117, 525, 118), (522, 822, 523, 821), (521, 1197, 522, 1196), (520, 361, 521, 362), (519, 583, 520, 582), (32, 1284, 33, 1283), (37, 903, 38, 902), (34, 277, 35, 278), (31, 661, 32, 660), (27, 913, 28, 912), (407, 1151, 408, 1150), (406, 776, 407, 775), (1252, 1090, 1253, 1089), (875, 1089, 876, 1088), (64, 1087, 65, 1088), (762, 422, 763, 421), (523, 419, 524, 418), (173, 416, 174, 417), (1138, 416, 1139, 415), (125, 413, 126, 412), (814, 413, 815, 414), (573, 414, 574, 415), (258, 412, 259, 411), (1189, 410, 1190, 411), (368, 410, 369, 409), (1295, 135, 1296, 134), (1298, 374, 1299, 373), (1294, 1181, 1295, 1182), (1293, 806, 1294, 807), (1292, 565, 1293, 566), (1290, 667, 1291, 668), (1291, 31, 1292, 30), (1289, 910, 1290, 911), (1288, 272, 1289, 271), (371, 774, 372, 775), (1186, 774, 1187, 773), (129, 772, 130, 773), (810, 772, 811, 771), (569, 771, 570, 770), (264, 769, 265, 770), (528, 767, 529, 768), (169, 767, 170, 766), (316, 983, 317, 984), (315, 1571, 316, 1570), (314, 1359, 315, 1360), (313, 1539, 314, 1538), (311, 1463, 312, 1462), (310, 709, 311, 710), (1458, 227, 1459, 228), (312, 230, 313, 229), (1085, 226, 1086, 227), (65, 225, 66, 224), (874, 223, 875, 224), (1251, 222, 1252, 223), (633, 713, 634, 712), (631, 228, 632, 229), (632, 1459, 633, 1460), (630, 1537, 631, 1538), (629, 1361, 630, 1360), (628, 1569, 629, 1570), (627, 985, 628, 984), (1332, 725, 1333, 726), (1331, 484, 1332, 485), (1329, 215, 1330, 214), (1306, 1162, 1307, 1161), (1307, 396, 1308, 397), (1304, 155, 1305, 156), (309, 167, 310, 166), (634, 165, 635, 166), (63, 165, 64, 164), (876, 163, 877, 164), (1253, 162, 1254, 163), (252, 162, 253, 161), (7, 159, 8, 158), (688, 159, 689, 160), (1159, 156, 1160, 157), (923, 375, 924, 374), (921, 1184, 922, 1185), (920, 132, 921, 131), (918, 807, 919, 808), (917, 566, 918, 567), (916, 268, 917, 267), (915, 25, 916, 24), (913, 670, 914, 671), (786, 546, 787, 545), (160, 537, 161, 538), (1158, 542, 1159, 541), (687, 539, 688, 538), (8, 539, 9, 540), (251, 536, 252, 537), (1254, 536, 1255, 535), (877, 535, 878, 534), (62, 533, 63, 534), (635, 533, 636, 532), (308, 531, 309, 532), (674, 266, 675, 265), (672, 24, 673, 23), (776, 406, 777, 405), (1151, 405, 1152, 404), (1609, 403, 1610, 402), (1320, 403, 1321, 404), (946, 401, 947, 402), (157, 398, 158, 399), (540, 400, 541, 399), (685, 400, 686, 401), (21, 768, 22, 769), (18, 1145, 19, 1146), (20, 572, 21, 571), (19, 262, 20, 263), (17, 813, 18, 812), (16, 127, 17, 128), (15, 1189, 16, 1188), (14, 369, 15, 370), (13, 409, 14, 408), (684, 1158, 685, 1157), (945, 1157, 946, 1156), (1318, 1154, 1319, 1153), (1610, 1155, 1611, 1156), (779, 1154, 780, 1155), (708, 231, 709, 232), (710, 1462, 711, 1461), (707, 169, 708, 168), (706, 529, 707, 530), (705, 22, 706, 23), (703, 266, 704, 267), (704, 674, 705, 673), (700, 920, 701, 919), (702, 568, 703, 567), (701, 809, 702, 808), (698, 133, 699, 134), (699, 1183, 700, 1182), (696, 375, 697, 376), (697, 1297, 698, 1296), (691, 248, 692, 249), (683, 783, 684, 782), (944, 782, 945, 781), (1319, 779, 1320, 778), (1611, 780, 1612, 781), (244, 695, 245, 696), (242, 1261, 243, 1262), (241, 884, 242, 885), (240, 138, 241, 137), (243, 377, 244, 376), (239, 1178, 240, 1179), (238, 803, 239, 804), (235, 560, 236, 561), (237, 648, 238, 649), (236, 296, 237, 295), (234, 50, 235, 49), (233, 531, 234, 530), (232, 167, 233, 168), (230, 1463, 231, 1464), (1053, 1508, 1054, 1509), (1242, 1507, 1243, 1508), (1528, 1243, 1529, 1244), (1527, 866, 1528, 867), (1526, 74, 1527, 73), (1525, 1078, 1526, 1079), (1521, 1442, 1522, 1443), (1524, 625, 1525, 626), (1523, 319, 1524, 318), (1522, 1470, 1523, 1469), (1519, 1395, 1520, 1394), (1520, 1018, 1521, 1017), (1606, 256, 1607, 255), (1323, 254, 1324, 255), (948, 253, 949, 254), (679, 373, 680, 372), (678, 1185, 679, 1186), (677, 131, 678, 130), (676, 809, 677, 810), (675, 568, 676, 569), (1326, 478, 1327, 477), (1604, 475, 1605, 476), (366, 473, 367, 474), (1191, 473, 1192, 472), (576, 472, 577, 471), (817, 471, 818, 470), (122, 469, 123, 470), (1305, 4, 1306, 5), (1303, 543, 1304, 542), (1302, 784, 1303, 783), (911, 29, 912, 28), (909, 273, 910, 272), (906, 1287, 907, 1288), (907, 664, 908, 665), (1093, 958, 1094, 959), (668, 30, 669, 29), (666, 274, 667, 273), (663, 1286, 664, 1287), (665, 908, 666, 909), (724, 483, 725, 484), (1500, 1104, 1501, 1103), (997, 1103, 998, 1102), (1375, 1101, 1376, 1100), (1556, 1101, 1557, 1102), (1600, 1100, 1601, 1099), (1330, 1097, 1331, 1098), (213, 1099, 214, 1098), (481, 1096, 482, 1097), (955, 1094, 956, 1095)]",friend,"[(35, 130, 36, 131), (81, 63, 82, 62), (140, 138, 141, 137), (70, 118, 71, 117), (149, 116, 150, 117), (21, 119, 22, 118), (17, 111, 18, 110), (67, 109, 68, 108), (152, 107, 153, 108), (94, 109, 95, 110), (52, 113, 53, 114), (53, 93, 54, 92), (54, 19, 55, 20), (51, 68, 52, 69), (50, 152, 51, 151), (42, 123, 43, 124), (121, 44, 122, 45), (115, 150, 116, 151), (114, 70, 115, 69), (111, 19, 112, 18), (112, 93, 113, 94), (66, 95, 67, 96), (153, 97, 154, 96), (20, 91, 21, 92), (98, 0, 99, 161), (4, 23, 5, 24), (2, 148, 3, 147), (126, 39, 127, 40), (148, 50, 149, 49), (71, 48, 72, 49), (22, 47, 23, 48), (131, 60, 132, 61), (3, 72, 4, 73), (29, 15, 30, 14), (142, 13, 143, 14), (100, 11, 101, 12), (106, 1, 107, 2), (159, 84, 160, 85), (12, 86, 13, 85), (101, 87, 102, 86), (160, 37, 161, 38), (9, 41, 10, 40), (99, 39, 100, 38), (59, 37, 60, 36), (89, 28, 90, 29), (88, 144, 89, 143), (90, 77, 91, 78), (58, 129, 59, 130), (97, 128, 98, 129), (10, 125, 11, 126), (0, 128, 1, 127), (45, 26, 46, 27), (43, 145, 44, 144), (46, 75, 47, 76), (65, 155, 66, 154), (78, 16, 79, 15), (64, 57, 65, 58), (155, 57, 156, 56), (16, 55, 17, 56), (34, 64, 35, 63), (33, 80, 34, 81), (79, 156, 80, 157), (141, 159, 142, 158), (30, 157, 31, 158), (138, 134, 139, 133), (41, 105, 42, 104), (87, 103, 88, 102), (73, 24, 74, 25), (31, 136, 32, 137), (135, 32, 136, 33), (134, 140, 135, 139), (105, 9, 106, 8), (146, 8, 147, 7), (74, 5, 75, 6), (25, 6, 26, 7), (120, 28, 121, 27), (119, 77, 120, 76), (122, 145, 123, 146), (124, 103, 125, 104), (61, 83, 163, 82), (132, 84, 169, 83), (62, 172, 168, 173), (173, 168, 174, 167), (163, 171, 164, 172), (171, 165, 170, 164), (167, 174, 166, 175), (165, 176, 166, 170), (133, 175, 176, 169)]"
"unnamed link-0_filled(1,0)","[(43, 100, 44, 101), (39, 215, 40, 214), (62, 213, 63, 214), (101, 59, 102, 58), (109, 208, 110, 209), (99, 44, 100, 45), (152, 42, 153, 41), (154, 59, 155, 60), (156, 4, 157, 3), (215, 47, 0, 46), (0, 55, 1, 56), (131, 193, 132, 192), (2, 156, 3, 155), (60, 149, 61, 150), (40, 152, 41, 151), (103, 150, 104, 151), (47, 39, 48, 38), (48, 63, 49, 64), (61, 105, 62, 104), (153, 102, 154, 103), (1, 98, 2, 99), (12, 117, 13, 118), (170, 163, 171, 164), (20, 161, 21, 162), (176, 9, 177, 10), (24, 7, 25, 8), (125, 37, 126, 36), (126, 65, 127, 66), (148, 160, 149, 159), (143, 9, 144, 8), (147, 22, 148, 23), (145, 174, 146, 175), (211, 163, 212, 162), (207, 11, 208, 10), (212, 19, 213, 20), (210, 171, 211, 172), (71, 180, 72, 181), (30, 182, 31, 181), (107, 173, 108, 172), (106, 22, 107, 21), (110, 11, 111, 12), (105, 160, 106, 161), (72, 29, 73, 30), (182, 32, 183, 31), (186, 85, 187, 86), (34, 83, 35, 84), (67, 85, 68, 84), (97, 82, 98, 83), (4, 82, 5, 81), (157, 81, 158, 80), (129, 195, 130, 194), (56, 45, 57, 46), (53, 67, 54, 66), (54, 35, 55, 36), (52, 187, 53, 188), (64, 123, 65, 124), (37, 125, 38, 124), (193, 131, 194, 130), (146, 93, 147, 94), (209, 90, 210, 91), (108, 92, 109, 91), (23, 95, 24, 94), (173, 93, 174, 92), (178, 112, 179, 111), (177, 206, 178, 207), (175, 144, 176, 145), (27, 113, 28, 112), (26, 205, 27, 206), (25, 142, 26, 143), (114, 73, 115, 74), (202, 70, 203, 69), (139, 69, 140, 68), (79, 159, 80, 158), (77, 7, 78, 6), (78, 95, 79, 96), (76, 142, 77, 141), (75, 205, 76, 204), (74, 113, 75, 114), (140, 33, 141, 34), (203, 32, 204, 33), (115, 29, 116, 28), (191, 189, 192, 188), (138, 185, 139, 186), (201, 184, 202, 185), (116, 180, 117, 179), (14, 87, 15, 88), (15, 137, 16, 136), (13, 201, 14, 200), (89, 119, 90, 118), (96, 5, 97, 6), (88, 199, 89, 200), (86, 137, 87, 138), (120, 169, 121, 170), (197, 169, 198, 168), (134, 168, 135, 167), (166, 136, 167, 135), (165, 199, 166, 198), (164, 119, 165, 120), (121, 18, 122, 19), (196, 18, 197, 17), (133, 17, 134, 16), (132, 51, 133, 52), (195, 50, 196, 51), (122, 50, 123, 49), (183, 70, 184, 71), (42, 57, 43, 58), (127, 190, 128, 191), (189, 128, 190, 129)]",friend,"[(35, 130, 36, 131), (81, 63, 82, 62), (70, 118, 71, 117), (149, 116, 150, 117), (21, 119, 22, 118), (17, 111, 18, 110), (67, 109, 68, 108), (152, 107, 153, 108), (94, 109, 95, 110), (52, 113, 53, 114), (53, 93, 54, 92), (54, 19, 55, 20), (51, 68, 52, 69), (50, 152, 51, 151), (42, 123, 43, 124), (121, 44, 122, 45), (115, 150, 116, 151), (114, 70, 115, 69), (111, 19, 112, 18), (112, 93, 113, 94), (66, 95, 67, 96), (153, 97, 154, 96), (20, 91, 21, 92), (98, 0, 99, 161), (4, 23, 5, 24), (2, 148, 3, 147), (126, 39, 127, 40), (148, 50, 149, 49), (71, 48, 72, 49), (22, 47, 23, 48), (132, 84, 133, 83), (131, 60, 132, 61), (3, 72, 4, 73), (29, 15, 30, 14), (142, 13, 143, 14), (100, 11, 101, 12), (106, 1, 107, 2), (159, 84, 160, 85), (12, 86, 13, 85), (101, 87, 102, 86), (61, 83, 62, 82), (160, 37, 161, 38), (9, 41, 10, 40), (99, 39, 100, 38), (59, 37, 60, 36), (89, 28, 90, 29), (88, 144, 89, 143), (90, 77, 91, 78), (58, 129, 59, 130), (97, 128, 98, 129), (10, 125, 11, 126), (0, 128, 1, 127), (45, 26, 46, 27), (43, 145, 44, 144), (46, 75, 47, 76), (65, 155, 66, 154), (78, 16, 79, 15), (64, 57, 65, 58), (155, 57, 156, 56), (16, 55, 17, 56), (34, 64, 35, 63), (33, 80, 34, 81), (79, 156, 80, 157), (141, 159, 142, 158), (30, 157, 31, 158), (138, 134, 139, 133), (41, 105, 42, 104), (87, 103, 88, 102), (73, 24, 74, 25), (31, 136, 32, 137), (135, 32, 136, 33), (105, 9, 106, 8), (146, 8, 147, 7), (74, 5, 75, 6), (25, 6, 26, 7), (120, 28, 121, 27), (119, 77, 120, 76), (122, 145, 123, 146), (124, 103, 125, 104), (163, 140, 135, 139), (140, 169, 141, 137), (163, 172, 168, 173), (173, 168, 174, 167), (134, 171, 164, 172), (171, 165, 170, 164), (167, 174, 166, 175), (165, 176, 166, 170), (169, 175, 176, 138)]"
"unnamed link-1_filled(1,0)","[(230, 16, 231, 15), (254, 17, 255, 18), (240, 39, 241, 40), (251, 47, 252, 46), (48, 256, 49, 255), (45, 232, 46, 233), (71, 347, 72, 346), (229, 256, 230, 257), (250, 231, 251, 232), (237, 246, 238, 247), (22, 253, 23, 254), (259, 224, 260, 225), (25, 235, 26, 234), (218, 249, 219, 250), (214, 236, 215, 235), (11, 266, 12, 267), (59, 265, 60, 264), (236, 28, 237, 27), (47, 16, 48, 17), (252, 23, 253, 24), (215, 27, 216, 26), (338, 140, 339, 139), (56, 135, 57, 136), (13, 133, 14, 132), (213, 343, 214, 342), (55, 222, 56, 223), (14, 220, 15, 219), (280, 52, 281, 51), (276, 19, 277, 20), (203, 137, 204, 136), (209, 19, 210, 18), (206, 53, 207, 54), (131, 13, 132, 12), (130, 57, 131, 58), (83, 329, 84, 328), (273, 340, 274, 341), (270, 233, 271, 234), (271, 24, 272, 25), (267, 249, 268, 248), (4, 148, 5, 147), (34, 245, 35, 246), (42, 248, 43, 247), (262, 137, 263, 138), (221, 135, 222, 134), (204, 224, 205, 223), (279, 226, 280, 227), (133, 221, 134, 220), (128, 265, 129, 266), (202, 263, 203, 264), (282, 262, 283, 261), (283, 138, 284, 139), (145, 64, 146, 65), (146, 6, 147, 5), (6, 144, 7, 143), (63, 144, 64, 145), (243, 303, 244, 302), (242, 183, 243, 184), (244, 109, 245, 110), (120, 175, 121, 176), (193, 176, 194, 177), (291, 175, 292, 174), (289, 312, 290, 313), (196, 312, 197, 311), (123, 311, 124, 310), (305, 106, 306, 107), (122, 101, 123, 102), (195, 100, 196, 101), (290, 100, 291, 99), (60, 201, 61, 202), (172, 199, 173, 200), (97, 198, 98, 199), (314, 198, 315, 197), (58, 129, 59, 130), (171, 126, 172, 127), (96, 125, 97, 126), (315, 125, 316, 124), (309, 317, 310, 316), (308, 95, 309, 96), (307, 170, 308, 171), (304, 240, 305, 239), (327, 87, 328, 86), (121, 195, 122, 194), (107, 238, 108, 239), (119, 292, 120, 293), (104, 170, 105, 169), (103, 95, 104, 94), (102, 317, 103, 318), (180, 241, 181, 242), (179, 169, 180, 168), (178, 94, 179, 93), (177, 318, 178, 319), (322, 113, 323, 114), (89, 113, 90, 112), (165, 111, 166, 110), (35, 109, 36, 108), (319, 186, 320, 187), (92, 186, 93, 185), (167, 185, 168, 184), (37, 183, 38, 182), (36, 303, 37, 304), (166, 301, 167, 302), (91, 300, 92, 301), (321, 299, 322, 298), (297, 325, 298, 324), (296, 87, 297, 88), (105, 41, 106, 40), (306, 41, 307, 42), (181, 39, 182, 38), (190, 86, 191, 85), (188, 325, 189, 326), (115, 89, 116, 88), (114, 323, 115, 324), (75, 68, 76, 69), (69, 76, 70, 77), (0, 68, 1, 67), (148, 73, 149, 74), (150, 347, 151, 0), (156, 334, 157, 333), (149, 3, 150, 2), (3, 73, 4, 72), (299, 162, 300, 163), (187, 161, 188, 160), (111, 165, 112, 164), (90, 163, 91, 164), (320, 162, 321, 161), (70, 151, 71, 152), (157, 119, 158, 118), (330, 117, 331, 118), (81, 117, 82, 116), (345, 152, 346, 153), (343, 337, 344, 336), (344, 77, 345, 78), (159, 193, 160, 192), (326, 189, 327, 190), (84, 192, 85, 191), (82, 295, 83, 296), (329, 295, 330, 294), (158, 293, 159, 294), (225, 52, 226, 53), (257, 55, 258, 54), (216, 43, 217, 44), (269, 45, 270, 44), (66, 2, 67, 1), (65, 74, 66, 75), (334, 154, 335, 153), (335, 79, 336, 78), (80, 33, 81, 34), (331, 33, 332, 32), (155, 30, 156, 31), (20, 275, 21, 276), (227, 278, 228, 279), (260, 282, 261, 281), (50, 278, 51, 277), (339, 274, 340, 275), (217, 268, 218, 269), (140, 338, 141, 337), (142, 8, 143, 7), (141, 62, 142, 63), (313, 288, 314, 289), (98, 288, 99, 287), (173, 287, 174, 286), (61, 285, 62, 284), (8, 285, 9, 286), (9, 201, 10, 200), (10, 128, 11, 127), (341, 213, 342, 212), (272, 211, 273, 212), (228, 208, 229, 207), (49, 208, 50, 209), (258, 205, 259, 206), (21, 211, 22, 210), (28, 79, 29, 80), (29, 154, 30, 155), (31, 333, 32, 332)]",friend,"[(51, 38, 52, 39), (154, 38, 155, 37), (0, 35, 1, 36), (47, 158, 48, 159), (92, 39, 93, 40), (111, 35, 112, 34), (156, 49, 157, 50), (45, 90, 46, 91), (52, 110, 53, 109), (160, 90, 161, 89), (97, 165, 98, 164), (173, 88, 174, 89), (93, 109, 94, 108), (153, 110, 154, 111), (104, 163, 105, 164), (174, 114, 175, 113), (148, 152, 149, 151), (81, 69, 82, 68), (80, 16, 81, 15), (128, 118, 129, 117), (130, 83, 131, 84), (20, 74, 21, 73), (17, 87, 18, 86), (18, 115, 19, 116), (139, 162, 140, 163), (140, 44, 141, 43), (136, 21, 137, 22), (134, 128, 135, 127), (64, 125, 65, 126), (65, 168, 66, 169), (59, 44, 60, 45), (60, 162, 61, 161), (12, 121, 13, 122), (11, 27, 12, 26), (10, 80, 11, 79), (5, 40, 6, 41), (6, 108, 7, 107), (7, 94, 8, 95), (9, 153, 10, 152), (135, 171, 136, 170), (19, 173, 20, 172), (72, 172, 73, 171), (157, 3, 158, 2), (91, 4, 92, 5), (112, 0, 113, 175), (36, 1, 37, 2), (48, 3, 49, 4), (144, 150, 145, 149), (137, 74, 138, 75), (62, 76, 63, 75), (165, 79, 166, 78), (166, 26, 167, 25), (167, 122, 168, 123), (159, 46, 160, 47), (101, 125, 102, 124), (102, 23, 103, 24), (103, 76, 104, 77), (77, 98, 78, 99), (24, 99, 25, 100), (123, 101, 124, 100), (82, 131, 83, 132), (147, 54, 148, 55), (8, 53, 9, 54), (138, 61, 139, 62), (42, 142, 43, 141), (105, 142, 106, 143), (96, 144, 97, 143), (69, 85, 70, 84), (71, 116, 72, 117), (50, 155, 51, 156), (16, 34, 17, 33), (129, 30, 130, 31), (70, 32, 71, 31), (55, 146, 56, 147), (95, 56, 96, 57), (106, 58, 107, 57), (41, 58, 42, 59), (150, 146, 151, 145), (119, 66, 120, 67), (114, 88, 115, 87), (118, 134, 119, 133), (120, 13, 121, 14), (27, 15, 28, 14), (32, 85, 33, 86), (28, 68, 29, 67), (29, 132, 30, 133), (63, 23, 177, 22), (183, 169, 127, 170), (177, 186, 182, 187), (187, 182, 188, 181), (64, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 189), (179, 190, 180, 184), (189, 190, 126, 183)]"
"unnamed link-0_filled(1,0)","[(159, 235, 160, 234), (59, 238, 60, 239), (37, 230, 38, 231), (20, 234, 21, 233), (168, 207, 169, 208), (210, 91, 211, 92), (53, 205, 54, 204), (3, 202, 4, 203), (184, 189, 185, 190), (114, 185, 115, 186), (174, 142, 175, 141), (165, 91, 166, 90), (38, 155, 39, 156), (17, 159, 18, 158), (47, 142, 48, 143), (8, 144, 9, 143), (52, 95, 53, 96), (4, 98, 5, 97), (39, 67, 40, 66), (16, 63, 17, 64), (231, 36, 232, 37), (65, 35, 66, 34), (156, 35, 157, 36), (18, 31, 19, 32), (235, 23, 236, 22), (62, 23, 63, 24), (160, 22, 161, 21), (115, 193, 116, 192), (225, 93, 226, 92), (229, 28, 230, 29), (68, 28, 69, 27), (153, 26, 154, 27), (10, 79, 11, 80), (46, 82, 47, 81), (175, 82, 176, 83), (176, 218, 177, 217), (45, 218, 46, 219), (9, 221, 10, 220), (80, 219, 81, 220), (110, 162, 111, 161), (108, 61, 109, 62), (212, 241, 213, 0), (86, 240, 87, 239), (137, 61, 138, 60), (87, 58, 88, 59), (211, 57, 212, 56), (208, 167, 209, 168), (89, 163, 90, 162), (134, 163, 135, 164), (14, 108, 15, 107), (25, 40, 26, 41), (24, 16, 25, 15), (186, 192, 187, 191), (30, 19, 31, 20), (33, 65, 34, 64), (32, 157, 33, 158), (187, 116, 188, 117), (41, 106, 42, 107), (164, 133, 165, 134), (57, 133, 58, 132), (240, 131, 241, 132), (213, 131, 214, 130), (88, 135, 89, 136), (125, 94, 126, 95), (126, 206, 127, 205), (129, 0, 130, 1), (127, 55, 128, 54), (120, 173, 121, 174), (119, 104, 120, 105), (118, 151, 119, 152), (117, 71, 118, 70), (214, 12, 215, 11), (215, 44, 216, 45), (222, 77, 223, 78), (190, 114, 191, 113), (84, 44, 85, 43), (85, 12, 86, 13), (101, 122, 102, 123), (98, 6, 99, 5), (99, 50, 100, 51), (103, 173, 104, 172), (93, 206, 94, 207), (139, 42, 140, 43), (138, 14, 139, 13), (136, 237, 137, 238), (109, 237, 110, 236), (29, 232, 30, 233), (180, 106, 181, 105), (181, 153, 182, 152), (182, 69, 183, 70), (140, 180, 141, 179), (83, 178, 84, 179), (216, 178, 217, 177), (112, 184, 113, 183), (147, 101, 148, 100), (145, 200, 146, 201), (144, 8, 145, 7), (149, 171, 150, 170), (146, 49, 147, 50), (148, 123, 149, 124), (154, 67, 155, 68), (73, 125, 74, 124), (72, 169, 73, 170), (74, 52, 75, 51), (76, 204, 77, 203), (75, 96, 76, 97), (78, 1, 79, 2), (221, 3, 222, 2), (223, 128, 224, 129), (224, 55, 225, 56), (227, 167, 228, 166), (226, 209, 227, 210), (193, 189, 194, 188), (196, 171, 197, 172), (194, 72, 195, 71), (198, 122, 199, 121), (195, 150, 196, 151), (199, 49, 200, 48), (197, 102, 198, 103), (201, 6, 202, 7), (111, 228, 112, 229)]",friend,"[(51, 38, 52, 39), (154, 38, 155, 37), (0, 35, 1, 36), (47, 158, 48, 159), (92, 39, 93, 40), (111, 35, 112, 34), (156, 49, 157, 50), (45, 90, 46, 91), (52, 110, 53, 109), (160, 90, 161, 89), (97, 165, 98, 164), (173, 88, 174, 89), (93, 109, 94, 108), (153, 110, 154, 111), (104, 163, 105, 164), (174, 114, 175, 113), (148, 152, 149, 151), (81, 69, 82, 68), (80, 16, 81, 15), (128, 118, 129, 117), (130, 83, 131, 84), (20, 74, 21, 73), (17, 87, 18, 86), (18, 115, 19, 116), (139, 162, 140, 163), (140, 44, 141, 43), (136, 21, 137, 22), (134, 128, 135, 127), (64, 125, 65, 126), (63, 23, 64, 22), (65, 168, 66, 169), (59, 44, 60, 45), (60, 162, 61, 161), (12, 121, 13, 122), (11, 27, 12, 26), (10, 80, 11, 79), (5, 40, 6, 41), (6, 108, 7, 107), (7, 94, 8, 95), (9, 153, 10, 152), (135, 171, 136, 170), (126, 169, 127, 170), (19, 173, 20, 172), (72, 172, 73, 171), (157, 3, 158, 2), (91, 4, 92, 5), (112, 0, 113, 175), (36, 1, 37, 2), (48, 3, 49, 4), (144, 150, 145, 149), (137, 74, 138, 75), (62, 76, 63, 75), (165, 79, 166, 78), (166, 26, 167, 25), (167, 122, 168, 123), (159, 46, 160, 47), (101, 125, 102, 124), (102, 23, 103, 24), (103, 76, 104, 77), (77, 98, 78, 99), (24, 99, 25, 100), (123, 101, 124, 100), (82, 131, 83, 132), (147, 54, 148, 55), (8, 53, 9, 54), (138, 61, 139, 62), (42, 142, 43, 141), (105, 142, 106, 143), (96, 144, 97, 143), (69, 85, 70, 84), (71, 116, 72, 117), (16, 34, 17, 33), (129, 30, 130, 31), (70, 32, 71, 31), (55, 146, 56, 147), (95, 56, 96, 57), (106, 58, 107, 57), (41, 58, 42, 59), (150, 146, 151, 145), (119, 66, 120, 67), (114, 88, 115, 87), (118, 134, 119, 133), (120, 13, 121, 14), (27, 15, 28, 14), (32, 85, 33, 86), (28, 68, 29, 67), (29, 132, 30, 133), (50, 155, 183, 177), (156, 186, 182, 187), (187, 182, 188, 181), (177, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 51), (179, 183, 180, 184)]"
"unnamed link-0_filled(1,0)","[(157, 0, 158, 1), (159, 230, 160, 231), (205, 139, 206, 138), (191, 71, 192, 70), (28, 187, 29, 188), (3, 161, 4, 160), (119, 140, 120, 141), (46, 140, 47, 139), (132, 73, 133, 74), (75, 84, 76, 85), (32, 72, 33, 71), (216, 107, 217, 108), (31, 86, 32, 87), (190, 87, 191, 88), (130, 84, 131, 83), (82, 136, 83, 135), (36, 196, 37, 195), (162, 230, 163, 229), (59, 173, 60, 172), (57, 108, 58, 109), (105, 218, 106, 219), (104, 173, 105, 174), (219, 175, 220, 174), (81, 186, 82, 187), (204, 183, 205, 184), (45, 182, 46, 183), (120, 182, 121, 181), (231, 158, 0, 159), (80, 27, 81, 28), (203, 24, 204, 25), (44, 23, 45, 24), (121, 23, 122, 22), (215, 15, 216, 14), (115, 6, 116, 7), (56, 14, 57, 13), (1, 4, 2, 5), (76, 34, 77, 33), (74, 131, 75, 132), (165, 35, 166, 34), (164, 129, 165, 130), (21, 123, 22, 122), (19, 42, 20, 43), (20, 201, 21, 202), (18, 172, 19, 171), (17, 59, 18, 58), (15, 106, 16, 107), (16, 218, 17, 217), (180, 124, 181, 123), (177, 40, 178, 41), (179, 200, 180, 201), (176, 62, 177, 61), (175, 102, 176, 103), (178, 224, 179, 223), (226, 126, 227, 125), (222, 41, 223, 42), (224, 199, 225, 200), (221, 61, 222, 60), (220, 103, 221, 104), (29, 92, 30, 93), (188, 93, 189, 94), (134, 92, 135, 91), (90, 134, 91, 133), (88, 189, 89, 190), (89, 30, 90, 31), (85, 72, 86, 73), (54, 147, 55, 148), (113, 155, 114, 154), (12, 149, 13, 150), (213, 148, 214, 149), (146, 102, 147, 101), (145, 62, 146, 63), (143, 199, 144, 198), (144, 40, 145, 39), (141, 124, 142, 125), (142, 225, 143, 226), (150, 211, 151, 212), (11, 213, 12, 212), (109, 210, 110, 211), (55, 215, 56, 214), (170, 210, 171, 209), (25, 208, 26, 209), (184, 207, 185, 208), (137, 207, 138, 206), (69, 94, 70, 95), (68, 80, 69, 79), (66, 168, 67, 167), (110, 51, 111, 52), (10, 54, 11, 53), (151, 52, 152, 53), (169, 51, 170, 50), (26, 49, 27, 50), (185, 48, 186, 49), (202, 44, 203, 43), (136, 48, 137, 47), (100, 9, 101, 10), (99, 153, 100, 152), (96, 67, 97, 68), (97, 168, 98, 169), (95, 78, 96, 79), (227, 118, 228, 119), (98, 112, 99, 111), (64, 153, 65, 154), (63, 9, 64, 8), (65, 112, 66, 113), (161, 3, 162, 2), (197, 117, 198, 116), (196, 5, 197, 6), (194, 156, 195, 155), (166, 194, 167, 193), (77, 193, 78, 192), (127, 229, 128, 228), (128, 163, 129, 164), (126, 117, 127, 118), (37, 115, 38, 114), (38, 7, 39, 8), (35, 157, 36, 156)]",friend,"[(73, 2, 74, 3), (127, 11, 128, 10), (190, 4, 191, 3), (45, 26, 46, 27), (93, 20, 94, 21), (97, 16, 98, 17), (166, 16, 167, 15), (22, 91, 23, 92), (18, 170, 19, 169), (23, 173, 24, 172), (191, 42, 192, 43), (128, 57, 129, 58), (59, 141, 60, 140), (141, 59, 142, 58), (60, 129, 61, 130), (126, 0, 127, 207), (122, 148, 123, 147), (138, 132, 139, 131), (178, 193, 179, 194), (88, 25, 89, 26), (87, 176, 88, 177), (85, 195, 86, 194), (95, 168, 96, 169), (48, 173, 49, 174), (106, 157, 107, 158), (124, 160, 125, 159), (29, 192, 30, 193), (36, 113, 37, 114), (185, 114, 186, 115), (77, 113, 78, 112), (125, 104, 126, 105), (154, 109, 155, 110), (119, 146, 120, 147), (102, 63, 103, 64), (162, 66, 163, 65), (11, 63, 12, 62), (39, 75, 40, 74), (40, 189, 41, 190), (41, 5, 42, 4), (13, 200, 14, 201), (164, 199, 165, 200), (99, 199, 100, 198), (132, 84, 133, 83), (7, 82, 8, 83), (156, 81, 157, 82), (107, 81, 108, 80), (12, 53, 13, 54), (161, 50, 162, 51), (101, 53, 102, 52), (28, 72, 29, 71), (177, 71, 178, 70), (86, 69, 87, 70), (108, 183, 109, 184), (79, 185, 80, 184), (155, 183, 156, 182), (6, 182, 7, 181), (133, 180, 134, 181), (197, 99, 198, 98), (201, 55, 202, 54), (196, 165, 197, 166), (195, 14, 196, 15), (115, 121, 116, 120), (121, 117, 122, 116), (148, 117, 149, 118), (163, 100, 164, 101), (49, 91, 50, 90), (89, 47, 90, 46), (27, 44, 28, 45), (0, 104, 1, 103), (1, 160, 2, 161), (206, 9, 207, 10), (144, 106, 145, 105), (145, 158, 146, 159), (143, 8, 144, 9), (142, 205, 143, 206), (66, 18, 67, 17), (68, 168, 69, 167), (64, 51, 65, 52), (76, 187, 77, 188), (67, 96, 68, 97), (118, 124, 119, 123), (84, 138, 85, 137), (179, 136, 180, 137), (30, 135, 31, 136), (110, 33, 111, 34), (153, 35, 154, 34), (5, 33, 6, 32), (78, 36, 79, 35), (186, 37, 187, 38), (134, 31, 135, 32), (171, 92, 172, 93), (175, 25, 176, 24), (174, 47, 175, 48), (204, 139, 205, 140), (203, 131, 204, 130), (111, 152, 112, 153), (56, 61, 57, 62), (55, 203, 56, 202), (72, 44, 73, 43), (75, 150, 76, 151), (188, 152, 189, 151), (38, 150, 39, 149), (209, 94, 20, 95), (215, 22, 171, 21), (209, 218, 214, 219), (219, 214, 220, 213), (19, 217, 210, 218), (217, 211, 216, 210), (213, 220, 212, 221), (211, 222, 212, 216), (215, 221, 222, 170)]"
"unnamed link-0_filled(1,0)","[(157, 116, 158, 117), (117, 156, 118, 157), (115, 153, 116, 152), (155, 118, 156, 119), (82, 178, 83, 177), (81, 94, 82, 95), (80, 38, 81, 37), (79, 71, 80, 70), (78, 13, 79, 14), (124, 137, 125, 138), (145, 139, 146, 138), (5, 13, 6, 12), (0, 83, 1, 84), (4, 71, 5, 72), (3, 38, 4, 39), (2, 94, 3, 93), (1, 178, 2, 179), (153, 115, 154, 114), (51, 15, 52, 14), (50, 69, 51, 70), (49, 36, 50, 37), (48, 96, 49, 95), (47, 176, 48, 177), (136, 35, 137, 36), (135, 97, 136, 96), (134, 175, 135, 176), (67, 147, 68, 146), (68, 123, 69, 124), (33, 145, 34, 144), (98, 143, 99, 144), (173, 143, 174, 142), (130, 31, 131, 32), (129, 101, 130, 100), (128, 171, 129, 172), (174, 127, 175, 128), (97, 127, 98, 126), (34, 125, 35, 126), (141, 173, 142, 172), (140, 99, 141, 100), (139, 33, 140, 32), (28, 66, 29, 65), (105, 62, 106, 63), (166, 62, 167, 61), (43, 67, 44, 66), (184, 64, 185, 63), (87, 64, 88, 65), (109, 22, 110, 23), (169, 46, 170, 47), (102, 46, 103, 45), (29, 44, 30, 45), (168, 187, 169, 0), (103, 187, 104, 186), (26, 183, 27, 184), (86, 185, 87, 186), (27, 89, 28, 88), (104, 85, 105, 86), (167, 85, 168, 84), (182, 25, 183, 26), (181, 107, 182, 106), (60, 180, 61, 179), (55, 110, 56, 111), (56, 22, 57, 21), (58, 91, 59, 92), (57, 41, 58, 40), (89, 25, 90, 24), (90, 107, 91, 108), (180, 165, 181, 166), (59, 165, 60, 164), (92, 164, 93, 163), (41, 109, 42, 108), (42, 23, 43, 24), (39, 162, 40, 163), (121, 54, 122, 55), (148, 54, 149, 53), (15, 53, 16, 52), (74, 112, 75, 111), (73, 20, 74, 21), (72, 161, 73, 162), (147, 122, 148, 123), (170, 133, 171, 134), (101, 133, 102, 132), (30, 131, 31, 132), (11, 161, 12, 160), (10, 20, 11, 19), (9, 112, 10, 113), (113, 8, 114, 9), (17, 7, 18, 6), (158, 8, 159, 7), (151, 154, 152, 155), (16, 77, 17, 78), (149, 76, 150, 77), (120, 76, 121, 75), (159, 19, 160, 18), (119, 150, 120, 151)]",friend,"[(73, 2, 74, 3), (127, 11, 128, 10), (190, 4, 191, 3), (45, 26, 46, 27), (93, 20, 94, 21), (97, 16, 98, 17), (166, 16, 167, 15), (22, 91, 23, 92), (18, 170, 19, 169), (23, 173, 24, 172), (191, 42, 192, 43), (128, 57, 129, 58), (59, 141, 60, 140), (141, 59, 142, 58), (60, 129, 61, 130), (126, 0, 127, 207), (122, 148, 123, 147), (138, 132, 139, 131), (178, 193, 179, 194), (88, 25, 89, 26), (87, 176, 88, 177), (85, 195, 86, 194), (95, 168, 96, 169), (48, 173, 49, 174), (106, 157, 107, 158), (124, 160, 125, 159), (29, 192, 30, 193), (36, 113, 37, 114), (185, 114, 186, 115), (77, 113, 78, 112), (125, 104, 126, 105), (154, 109, 155, 110), (119, 146, 120, 147), (102, 63, 103, 64), (162, 66, 163, 65), (11, 63, 12, 62), (39, 75, 40, 74), (40, 189, 41, 190), (41, 5, 42, 4), (13, 200, 14, 201), (164, 199, 165, 200), (99, 199, 100, 198), (132, 84, 133, 83), (7, 82, 8, 83), (156, 81, 157, 82), (107, 81, 108, 80), (12, 53, 13, 54), (161, 50, 162, 51), (101, 53, 102, 52), (28, 72, 29, 71), (177, 71, 178, 70), (86, 69, 87, 70), (108, 183, 109, 184), (79, 185, 80, 184), (155, 183, 156, 182), (6, 182, 7, 181), (133, 180, 134, 181), (197, 99, 198, 98), (201, 55, 202, 54), (196, 165, 197, 166), (195, 14, 196, 15), (115, 121, 116, 120), (121, 117, 122, 116), (148, 117, 149, 118), (163, 100, 164, 101), (49, 91, 50, 90), (89, 47, 90, 46), (27, 44, 28, 45), (0, 104, 1, 103), (1, 160, 2, 161), (206, 9, 207, 10), (144, 106, 145, 105), (145, 158, 146, 159), (143, 8, 144, 9), (142, 205, 143, 206), (66, 18, 67, 17), (68, 168, 69, 167), (64, 51, 65, 52), (76, 187, 77, 188), (67, 96, 68, 97), (118, 124, 119, 123), (84, 138, 85, 137), (179, 136, 180, 137), (30, 135, 31, 136), (110, 33, 111, 34), (153, 35, 154, 34), (5, 33, 6, 32), (78, 36, 79, 35), (186, 37, 187, 38), (134, 31, 135, 32), (171, 92, 172, 93), (175, 25, 176, 24), (174, 47, 175, 48), (204, 139, 205, 140), (203, 131, 204, 130), (111, 152, 112, 153), (56, 61, 57, 62), (55, 203, 56, 202), (72, 44, 73, 43), (75, 150, 76, 151), (188, 152, 189, 151), (38, 150, 39, 149), (209, 94, 20, 95), (215, 22, 171, 21), (209, 218, 214, 219), (219, 214, 220, 213), (19, 217, 210, 218), (217, 211, 216, 210), (213, 220, 212, 221), (211, 222, 212, 216), (221, 222, 170, 215)]"
"Regina_Triangulation(1,0)","[(1, 5, 2, 4), (213, 156, 214, 157), (211, 145, 212, 144), (139, 215, 140, 214), (38, 193, 39, 194), (103, 191, 104, 190), (142, 158, 143, 157), (80, 156, 81, 155), (82, 145, 83, 146), (58, 142, 59, 141), (140, 60, 141, 59), (138, 79, 139, 80), (104, 36, 105, 35), (36, 102, 37, 101), (184, 29, 185, 30), (175, 119, 176, 118), (188, 115, 189, 116), (106, 118, 107, 117), (19, 121, 20, 120), (33, 116, 34, 117), (34, 65, 35, 66), (105, 67, 106, 66), (69, 192, 70, 193), (67, 101, 68, 100), (68, 37, 69, 38), (42, 125, 43, 126), (198, 127, 199, 128), (95, 127, 96, 126), (181, 85, 182, 84), (180, 209, 181, 210), (179, 54, 180, 55), (122, 172, 123, 171), (93, 168, 94, 169), (200, 166, 201, 165), (45, 167, 46, 166), (189, 64, 190, 65), (191, 103, 192, 102), (163, 47, 164, 46), (169, 125, 170, 124), (164, 202, 165, 201), (162, 91, 163, 92), (78, 137, 79, 138), (215, 137, 0, 136), (148, 62, 149, 61), (147, 1, 148, 0), (146, 77, 147, 78), (96, 198, 97, 197), (121, 196, 122, 197), (172, 196, 173, 195), (17, 195, 18, 194), (20, 97, 21, 98), (174, 99, 175, 100), (119, 99, 120, 98), (131, 91, 132, 90), (129, 202, 130, 203), (130, 47, 131, 48), (167, 14, 168, 15), (128, 12, 129, 11), (92, 15, 93, 16), (199, 13, 200, 12), (44, 14, 45, 13), (3, 72, 4, 73), (51, 30, 52, 31), (207, 28, 208, 29), (86, 28, 87, 27), (52, 185, 53, 186), (206, 183, 207, 184), (87, 183, 88, 182), (114, 56, 115, 55), (113, 211, 114, 210), (112, 83, 113, 84), (88, 111, 89, 112), (205, 111, 206, 110), (50, 110, 51, 109), (26, 86, 27, 85), (25, 208, 26, 209), (24, 53, 25, 54), (108, 21, 109, 22), (31, 23, 32, 22), (186, 24, 187, 23), (152, 144, 153, 143), (154, 82, 155, 81), (153, 212, 154, 213), (151, 56, 152, 57), (18, 173, 19, 174), (107, 176, 108, 177), (32, 178, 33, 177), (187, 179, 188, 178), (123, 40, 124, 41), (170, 42, 171, 41), (16, 40, 17, 39), (204, 49, 205, 50), (60, 136, 61, 135), (57, 158, 58, 159), (94, 44, 95, 43), (159, 150, 160, 151), (134, 150, 135, 149), (62, 133, 63, 134), (71, 133, 72, 132), (70, 161, 71, 162), (63, 161, 64, 160), (5, 77, 6, 76), (75, 7, 76, 6), (73, 2, 74, 3), (9, 49, 10, 48), (10, 204, 11, 203), (8, 89, 9, 90), (7, 75, 8, 74)]",friend,"[(73, 2, 74, 3), (127, 11, 128, 10), (190, 4, 191, 3), (45, 26, 46, 27), (93, 20, 94, 21), (97, 16, 98, 17), (166, 16, 167, 15), (22, 91, 23, 92), (18, 170, 19, 169), (23, 173, 24, 172), (191, 42, 192, 43), (128, 57, 129, 58), (59, 141, 60, 140), (141, 59, 142, 58), (60, 129, 61, 130), (126, 0, 127, 207), (122, 148, 123, 147), (138, 132, 139, 131), (178, 193, 179, 194), (88, 25, 89, 26), (87, 176, 88, 177), (85, 195, 86, 194), (95, 168, 96, 169), (48, 173, 49, 174), (106, 157, 107, 158), (124, 160, 125, 159), (29, 192, 30, 193), (36, 113, 37, 114), (185, 114, 186, 115), (77, 113, 78, 112), (125, 104, 126, 105), (154, 109, 155, 110), (119, 146, 120, 147), (102, 63, 103, 64), (162, 66, 163, 65), (11, 63, 12, 62), (39, 75, 40, 74), (40, 189, 41, 190), (41, 5, 42, 4), (13, 200, 14, 201), (164, 199, 165, 200), (99, 199, 100, 198), (132, 84, 133, 83), (7, 82, 8, 83), (156, 81, 157, 82), (107, 81, 108, 80), (12, 53, 13, 54), (161, 50, 162, 51), (101, 53, 102, 52), (28, 72, 29, 71), (177, 71, 178, 70), (86, 69, 87, 70), (108, 183, 109, 184), (79, 185, 80, 184), (155, 183, 156, 182), (6, 182, 7, 181), (133, 180, 134, 181), (197, 99, 198, 98), (201, 55, 202, 54), (196, 165, 197, 166), (195, 14, 196, 15), (115, 121, 116, 120), (121, 117, 122, 116), (148, 117, 149, 118), (19, 94, 20, 95), (163, 100, 164, 101), (49, 91, 50, 90), (89, 47, 90, 46), (27, 44, 28, 45), (0, 104, 1, 103), (1, 160, 2, 161), (206, 9, 207, 10), (144, 106, 145, 105), (145, 158, 146, 159), (143, 8, 144, 9), (142, 205, 143, 206), (66, 18, 67, 17), (68, 168, 69, 167), (64, 51, 65, 52), (76, 187, 77, 188), (67, 96, 68, 97), (118, 124, 119, 123), (84, 138, 85, 137), (179, 136, 180, 137), (30, 135, 31, 136), (110, 33, 111, 34), (153, 35, 154, 34), (5, 33, 6, 32), (78, 36, 79, 35), (186, 37, 187, 38), (134, 31, 135, 32), (171, 92, 172, 93), (175, 25, 176, 24), (174, 47, 175, 48), (204, 139, 205, 140), (203, 131, 204, 130), (111, 152, 112, 153), (56, 61, 57, 62), (55, 203, 56, 202), (75, 150, 76, 151), (188, 152, 189, 151), (38, 150, 39, 149), (170, 22, 171, 21), (215, 209, 73, 43), (44, 218, 214, 219), (219, 214, 220, 213), (209, 217, 210, 218), (217, 211, 216, 210), (213, 220, 212, 221), (211, 222, 212, 216), (72, 221, 222, 215)]"
"Regina_Triangulation(1,0)","[(780, 944, 781, 943), (537, 755, 538, 754), (577, 504, 578, 505), (575, 151, 576, 150), (732, 755, 733, 756), (519, 136, 520, 137), (378, 814, 379, 813), (371, 66, 372, 67), (328, 64, 329, 63), (594, 179, 595, 180), (781, 563, 782, 562), (203, 887, 204, 886), (992, 884, 993, 883), (0, 211, 1, 212), (987, 455, 988, 454), (777, 96, 778, 97), (794, 154, 795, 153), (796, 503, 797, 504), (517, 919, 518, 918), (138, 919, 139, 920), (118, 732, 119, 731), (536, 733, 537, 734), (674, 980, 675, 979), (897, 983, 898, 982), (270, 976, 271, 975), (386, 977, 387, 978), (821, 972, 822, 973), (463, 977, 464, 976), (468, 681, 469, 682), (817, 681, 818, 680), (384, 678, 385, 677), (273, 678, 274, 679), (894, 669, 895, 670), (52, 907, 53, 908), (604, 906, 605, 905), (191, 905, 192, 904), (974, 904, 975, 903), (464, 901, 465, 902), (823, 907, 824, 906), (385, 901, 386, 900), (271, 902, 272, 903), (675, 898, 676, 899), (914, 679, 915, 680), (915, 274, 916, 275), (916, 384, 917, 383), (913, 819, 914, 818), (917, 318, 918, 319), (912, 467, 913, 468), (909, 971, 910, 970), (911, 189, 912, 188), (910, 602, 911, 601), (908, 53, 909, 54), (56, 481, 57, 482), (597, 479, 598, 478), (183, 475, 184, 474), (967, 481, 968, 480), (684, 471, 685, 472), (924, 783, 925, 784), (530, 650, 531, 649), (123, 652, 124, 653), (285, 647, 286, 646), (373, 642, 374, 643), (806, 645, 807, 646), (475, 637, 476, 636), (688, 638, 689, 637), (962, 631, 963, 632), (181, 638, 182, 639), (595, 634, 596, 635), (61, 633, 62, 632), (59, 22, 60, 23), (596, 22, 597, 21), (184, 20, 185, 19), (964, 24, 965, 23), (686, 17, 687, 18), (473, 18, 474, 19), (807, 11, 808, 10), (374, 14, 375, 13), (284, 9, 285, 10), (125, 5, 126, 4), (529, 6, 530, 7), (527, 871, 528, 870), (128, 871, 129, 872), (685, 861, 686, 860), (282, 868, 283, 867), (375, 864, 376, 865), (810, 865, 811, 866), (472, 860, 473, 859), (966, 855, 967, 856), (185, 858, 186, 859), (598, 857, 599, 858), (57, 855, 58, 854), (55, 236, 56, 237), (599, 235, 600, 234), (186, 234, 187, 233), (968, 236, 969, 235), (470, 231, 471, 232), (812, 228, 813, 227), (377, 229, 378, 228), (279, 226, 280, 227), (683, 232, 684, 233), (130, 222, 131, 221), (523, 224, 524, 225), (520, 432, 521, 431), (135, 432, 136, 433), (682, 426, 683, 425), (275, 429, 276, 428), (381, 430, 382, 431), (816, 427, 817, 428), (469, 427, 470, 426), (969, 422, 970, 423), (187, 424, 188, 425), (600, 423, 601, 424), (54, 422, 55, 421), (92, 928, 93, 927), (190, 973, 191, 974), (602, 971, 603, 972), (58, 966, 59, 965), (944, 786, 945, 785), (571, 791, 572, 790), (512, 791, 513, 792), (143, 787, 144, 786), (354, 788, 355, 787), (95, 778, 96, 779), (563, 785, 564, 784), (510, 573, 511, 574), (145, 569, 146, 568), (356, 568, 357, 567), (788, 570, 789, 569), (94, 559, 95, 560), (561, 90, 562, 91), (779, 88, 780, 89), (353, 86, 354, 87), (142, 87, 143, 88), (509, 83, 510, 82), (134, 950, 135, 949), (521, 950, 522, 951), (524, 702, 525, 701), (635, 477, 636, 476), (20, 477, 21, 478), (856, 480, 857, 479), (848, 540, 849, 539), (243, 538, 244, 539), (240, 485, 241, 486), (415, 489, 416, 488), (417, 543, 418, 542), (892, 612, 893, 611), (888, 43, 889, 44), (884, 832, 885, 831), (889, 260, 890, 261), (885, 399, 886, 398), (204, 397, 205, 398), (197, 265, 198, 264), (205, 830, 206, 831), (200, 46, 201, 45), (192, 605, 193, 606), (441, 217, 442, 216), (456, 614, 457, 613), (453, 40, 454, 41), (450, 834, 451, 833), (452, 257, 453, 258), (451, 401, 452, 400), (990, 399, 991, 400), (988, 260, 989, 259), (991, 832, 992, 833), (989, 43, 990, 42), (986, 615, 987, 616), (51, 824, 52, 825), (242, 850, 243, 849), (404, 837, 405, 838), (660, 830, 661, 829), (340, 828, 341, 827), (763, 829, 764, 828), (110, 825, 111, 826), (603, 823, 604, 822), (934, 150, 935, 149), (935, 506, 936, 507), (269, 607, 270, 606), (388, 607, 389, 608), (667, 613, 668, 612), (349, 615, 350, 614), (769, 611, 770, 610), (104, 609, 105, 610), (380, 277, 381, 278), (105, 267, 106, 266), (768, 263, 769, 264), (346, 261, 347, 262), (665, 262, 666, 263), (390, 268, 391, 267), (661, 397, 662, 396), (343, 395, 344, 394), (766, 394, 767, 393), (107, 392, 108, 393), (819, 467, 820, 466), (272, 465, 273, 466), (387, 463, 388, 462), (101, 459, 102, 458), (772, 457, 773, 458), (348, 455, 349, 456), (671, 460, 672, 461), (896, 459, 897, 460), (887, 203, 888, 202), (391, 194, 392, 195), (662, 202, 663, 201), (344, 200, 345, 199), (767, 199, 768, 198), (106, 195, 107, 196), (265, 197, 266, 196), (820, 189, 821, 190), (102, 896, 103, 895), (770, 893, 771, 894), (347, 890, 348, 891), (666, 891, 667, 892), (672, 982, 673, 981), (350, 986, 351, 985), (773, 985, 774, 984), (100, 983, 101, 984), (980, 674, 981, 673), (103, 671, 104, 670), (771, 668, 772, 669), (345, 664, 346, 665), (99, 317, 100, 316), (774, 315, 775, 316), (351, 314, 352, 315), (108, 50, 109, 49), (765, 48, 766, 49), (342, 47, 343, 48), (663, 44, 664, 45), (395, 47, 396, 46), (258, 41, 259, 42), (782, 925, 783, 926), (62, 691, 63, 692), (593, 691, 594, 690), (182, 688, 183, 687), (795, 78, 796, 79), (359, 936, 360, 937), (639, 592, 640, 593), (811, 587, 812, 586), (376, 588, 377, 587), (280, 585, 281, 586), (16, 592, 17, 591), (863, 588, 864, 589), (225, 585, 226, 584), (437, 578, 438, 579), (956, 589, 957, 590), (131, 581, 132, 580), (522, 583, 523, 584), (703, 583, 704, 582), (119, 756, 120, 757), (111, 544, 112, 545), (411, 763, 412, 762), (245, 758, 246, 759), (846, 760, 847, 759), (8, 804, 9, 803), (869, 802, 870, 803), (220, 800, 221, 799), (438, 797, 439, 798), (574, 81, 575, 82), (439, 77, 440, 76), (218, 75, 219, 76), (873, 75, 874, 74), (7, 70, 8, 71), (648, 70, 649, 69), (491, 760, 492, 761), (499, 623, 500, 622), (497, 32, 498, 33), (492, 846, 493, 845), (494, 247, 495, 248), (490, 414, 491, 413), (487, 540, 488, 541), (147, 509, 148, 508), (410, 660, 411, 659), (246, 655, 247, 656), (844, 658, 845, 657), (626, 652, 627, 651), (493, 656, 494, 657), (729, 655, 730, 654), (930, 708, 931, 707), (929, 946, 930, 947), (928, 922, 929, 921), (725, 996, 726, 997), (496, 2, 497, 1), (624, 3, 625, 4), (31, 3, 32, 2), (842, 995, 843, 996), (250, 0, 251, 997), (408, 993, 409, 994), (137, 518, 138, 519), (557, 516, 558, 517), (98, 516, 99, 515), (775, 514, 776, 515), (352, 513, 353, 514), (939, 920, 940, 921), (938, 948, 939, 947), (937, 706, 938, 707), (355, 145, 356, 144), (97, 140, 98, 141), (776, 142, 777, 141), (717, 402, 718, 403), (716, 256, 717, 255), (719, 834, 720, 835), (715, 39, 716, 38), (722, 448, 723, 447), (726, 209, 727, 210), (714, 617, 715, 618), (718, 310, 719, 309), (495, 729, 496, 728), (840, 723, 841, 724), (248, 728, 249, 727), (405, 720, 406, 721), (306, 403, 307, 404), (305, 255, 306, 254), (307, 836, 308, 837), (304, 38, 305, 37), (303, 618, 304, 619), (712, 512, 713, 511), (709, 146, 710, 147), (710, 84, 711, 83), (711, 572, 712, 573), (713, 792, 714, 793), (708, 357, 709, 358), (616, 313, 617, 314), (39, 313, 40, 312), (835, 308, 836, 309), (256, 312, 257, 311), (401, 310, 402, 311), (301, 152, 302, 153), (298, 506, 299, 505), (300, 80, 301, 79), (299, 576, 300, 577), (302, 793, 303, 794), (406, 450, 407, 449), (252, 445, 253, 446), (839, 447, 840, 446), (35, 444, 36, 445), (620, 444, 621, 443), (501, 442, 502, 443), (217, 441, 218, 440), (498, 214, 499, 213), (623, 214, 624, 215), (33, 213, 34, 212), (843, 208, 844, 209), (249, 211, 250, 210), (409, 206, 410, 207), (93, 940, 94, 941), (926, 92, 927, 91), (942, 89, 943, 90), (564, 923, 565, 924), (560, 942, 561, 941), (558, 140, 559, 139), (945, 567, 946, 566), (922, 565, 923, 566), (948, 434, 949, 433), (954, 229, 955, 230), (955, 863, 956, 862), (133, 704, 134, 705), (489, 115, 490, 114), (847, 116, 848, 117), (244, 118, 245, 117), (414, 115, 415, 116), (694, 65, 695, 66), (698, 810, 699, 809), (695, 373, 696, 372), (700, 281, 701, 282), (692, 961, 693, 962), (696, 643, 697, 644), (697, 13, 698, 12), (699, 866, 700, 867), (702, 224, 703, 223), (705, 434, 706, 435), (957, 14, 958, 15), (951, 279, 952, 278), (958, 642, 959, 641), (952, 379, 953, 380), (953, 814, 954, 815), (959, 65, 960, 64), (507, 932, 508, 933), (148, 934, 149, 933), (358, 932, 359, 931), (85, 570, 86, 571), (84, 789, 85, 790), (77, 503, 78, 502), (80, 151, 81, 152), (67, 370, 68, 371), (808, 368, 809, 367), (644, 369, 645, 370), (11, 369, 12, 368), (868, 365, 869, 366), (283, 366, 284, 367), (222, 364, 223, 363), (132, 362, 133, 361), (581, 363, 582, 362), (435, 360, 436, 361), (525, 364, 526, 365), (744, 420, 745, 419), (745, 238, 746, 239), (746, 483, 747, 484), (747, 853, 748, 852), (749, 26, 750, 27), (750, 630, 751, 629), (286, 805, 287, 806), (526, 801, 527, 802), (129, 801, 130, 800), (647, 804, 648, 805), (757, 730, 758, 731), (127, 72, 128, 73), (528, 72, 529, 71), (287, 69, 288, 68), (734, 535, 735, 536), (735, 121, 736, 120), (579, 296, 580, 297), (798, 295, 799, 296), (73, 293, 74, 292), (436, 298, 437, 297), (219, 294, 220, 295), (872, 294, 873, 293), (5, 290, 6, 291), (650, 290, 651, 289), (126, 291, 127, 292), (531, 289, 532, 288), (60, 178, 61, 177), (689, 181, 690, 180), (963, 176, 964, 177), (633, 178, 634, 179), (748, 174, 749, 173), (24, 176, 25, 175), (850, 171, 851, 172), (241, 171, 242, 170), (486, 170, 487, 169), (416, 167, 417, 168), (546, 109, 547, 110), (547, 50, 548, 51), (545, 827, 546, 826), (548, 194, 549, 193), (549, 268, 550, 269), (551, 609, 552, 608), (550, 390, 551, 389), (552, 461, 553, 462), (555, 676, 556, 677), (553, 979, 554, 978), (554, 899, 555, 900), (556, 317, 557, 318), (154, 619, 155, 620), (155, 37, 156, 36), (156, 254, 157, 253), (159, 449, 160, 448), (157, 838, 158, 839), (158, 721, 159, 722), (161, 994, 162, 995), (162, 207, 163, 208), (163, 659, 164, 658), (164, 762, 165, 761), (165, 412, 166, 413), (166, 113, 167, 114), (168, 542, 169, 541), (764, 342, 765, 341), (112, 339, 113, 340), (543, 339, 544, 338), (420, 338, 421, 337), (482, 335, 483, 336), (237, 336, 238, 337), (853, 335, 854, 334), (25, 332, 26, 333), (174, 334, 175, 333), (630, 332, 631, 331), (960, 330, 961, 329), (693, 330, 694, 331), (625, 124, 626, 125), (627, 533, 628, 532), (628, 752, 629, 751), (172, 740, 173, 739), (418, 744, 419, 743), (484, 741, 485, 742), (239, 742, 240, 743), (851, 741, 852, 740), (753, 738, 754, 739), (534, 737, 535, 738), (121, 737, 122, 736), (320, 430, 321, 429), (319, 382, 320, 383), (321, 277, 322, 276), (322, 815, 323, 816), (323, 230, 324, 231), (325, 590, 326, 591), (324, 862, 325, 861), (326, 15, 327, 16), (327, 641, 328, 640), (27, 752, 28, 753), (28, 533, 29, 534), (29, 123, 30, 122), (30, 653, 31, 654), (407, 883, 408, 882), (160, 882, 161, 881), (841, 881, 842, 880), (724, 880, 725, 879), (251, 878, 252, 879), (34, 877, 35, 878), (215, 874, 216, 875), (621, 877, 622, 876), (500, 875, 501, 876)]",friend,"[(73, 2, 74, 3), (127, 11, 128, 10), (190, 4, 191, 3), (45, 26, 46, 27), (93, 20, 94, 21), (97, 16, 98, 17), (166, 16, 167, 15), (22, 91, 23, 92), (18, 170, 19, 169), (23, 173, 24, 172), (191, 42, 192, 43), (128, 57, 129, 58), (59, 141, 60, 140), (141, 59, 142, 58), (60, 129, 61, 130), (126, 0, 127, 207), (122, 148, 123, 147), (138, 132, 139, 131), (178, 193, 179, 194), (88, 25, 89, 26), (87, 176, 88, 177), (85, 195, 86, 194), (95, 168, 96, 169), (48, 173, 49, 174), (106, 157, 107, 158), (124, 160, 125, 159), (36, 113, 37, 114), (185, 114, 186, 115), (77, 113, 78, 112), (125, 104, 126, 105), (154, 109, 155, 110), (119, 146, 120, 147), (102, 63, 103, 64), (162, 66, 163, 65), (11, 63, 12, 62), (39, 75, 40, 74), (40, 189, 41, 190), (41, 5, 42, 4), (13, 200, 14, 201), (164, 199, 165, 200), (99, 199, 100, 198), (132, 84, 133, 83), (7, 82, 8, 83), (156, 81, 157, 82), (107, 81, 108, 80), (12, 53, 13, 54), (161, 50, 162, 51), (101, 53, 102, 52), (28, 72, 29, 71), (177, 71, 178, 70), (86, 69, 87, 70), (108, 183, 109, 184), (79, 185, 80, 184), (155, 183, 156, 182), (6, 182, 7, 181), (133, 180, 134, 181), (197, 99, 198, 98), (201, 55, 202, 54), (196, 165, 197, 166), (195, 14, 196, 15), (115, 121, 116, 120), (121, 117, 122, 116), (148, 117, 149, 118), (19, 94, 20, 95), (163, 100, 164, 101), (49, 91, 50, 90), (89, 47, 90, 46), (27, 44, 28, 45), (0, 104, 1, 103), (1, 160, 2, 161), (206, 9, 207, 10), (144, 106, 145, 105), (145, 158, 146, 159), (143, 8, 144, 9), (142, 205, 143, 206), (66, 18, 67, 17), (68, 168, 69, 167), (64, 51, 65, 52), (76, 187, 77, 188), (67, 96, 68, 97), (118, 124, 119, 123), (84, 138, 85, 137), (179, 136, 180, 137), (30, 135, 31, 136), (110, 33, 111, 34), (153, 35, 154, 34), (5, 33, 6, 32), (78, 36, 79, 35), (186, 37, 187, 38), (134, 31, 135, 32), (171, 92, 172, 93), (175, 25, 176, 24), (174, 47, 175, 48), (204, 139, 205, 140), (203, 131, 204, 130), (111, 152, 112, 153), (56, 61, 57, 62), (55, 203, 56, 202), (72, 44, 73, 43), (75, 150, 76, 151), (188, 152, 189, 151), (38, 150, 39, 149), (170, 22, 171, 21), (29, 192, 215, 209), (193, 218, 214, 219), (219, 214, 220, 213), (209, 217, 210, 218), (217, 211, 216, 210), (213, 220, 212, 30), (211, 215, 212, 216)]"
"unnamed link-0_filled(1,0)","[(0, 293, 1, 294), (1, 95, 2, 94), (540, 400, 541, 399), (258, 508, 259, 507), (308, 488, 309, 487), (79, 488, 80, 489), (425, 474, 426, 475), (247, 470, 248, 471), (254, 436, 255, 435), (138, 429, 139, 430), (427, 294, 428, 295), (428, 94, 429, 93), (307, 80, 308, 81), (245, 290, 246, 291), (260, 127, 261, 128), (259, 60, 260, 61), (131, 256, 132, 257), (255, 132, 256, 133), (246, 98, 247, 97), (196, 208, 197, 207), (203, 122, 204, 123), (265, 443, 266, 442), (264, 123, 265, 124), (257, 327, 258, 326), (120, 447, 121, 448), (448, 117, 449, 118), (450, 272, 451, 271), (64, 503, 65, 504), (327, 509, 328, 508), (189, 119, 190, 118), (479, 418, 480, 419), (83, 413, 84, 412), (304, 411, 305, 412), (414, 301, 415, 302), (85, 302, 86, 303), (483, 301, 484, 300), (480, 89, 481, 90), (188, 269, 189, 270), (205, 267, 206, 266), (191, 446, 192, 447), (204, 444, 205, 443), (415, 87, 416, 86), (206, 198, 207, 197), (14, 244, 15, 243), (54, 136, 55, 135), (513, 134, 514, 135), (512, 434, 513, 433), (55, 432, 56, 433), (419, 478, 420, 479), (91, 476, 92, 477), (449, 186, 450, 187), (270, 187, 271, 188), (116, 186, 117, 185), (440, 125, 441, 126), (441, 263, 442, 262), (437, 329, 438, 328), (438, 59, 439, 60), (436, 510, 437, 509), (554, 475, 555, 476), (98, 469, 99, 470), (142, 474, 143, 473), (140, 95, 141, 96), (141, 293, 142, 292), (9, 367, 10, 366), (273, 453, 274, 452), (550, 14, 551, 13), (129, 506, 130, 507), (128, 62, 129, 61), (130, 325, 131, 326), (124, 263, 125, 264), (329, 58, 330, 59), (485, 25, 486, 24), (82, 25, 83, 26), (306, 28, 307, 27), (70, 317, 71, 318), (500, 322, 501, 321), (39, 317, 40, 316), (348, 315, 349, 316), (408, 29, 409, 30), (349, 73, 350, 72), (38, 71, 39, 72), (502, 65, 503, 66), (37, 497, 38, 496), (350, 495, 351, 496), (92, 295, 93, 296), (472, 292, 473, 291), (388, 290, 389, 289), (367, 288, 368, 289), (287, 8, 288, 9), (368, 8, 369, 7), (384, 3, 385, 4), (467, 6, 468, 7), (100, 6, 101, 5), (249, 5, 250, 4), (139, 2, 140, 3), (426, 0, 427, 555), (378, 134, 379, 133), (379, 434, 380, 435), (486, 363, 487, 364), (81, 363, 82, 362), (305, 360, 306, 361), (410, 360, 411, 359), (484, 241, 485, 242), (84, 240, 85, 239), (303, 238, 304, 239), (413, 241, 414, 240), (156, 369, 157, 370), (152, 384, 153, 383), (150, 138, 151, 137), (151, 430, 152, 431), (11, 20, 12, 21), (361, 27, 362, 26), (390, 21, 391, 22), (244, 20, 245, 19), (143, 18, 144, 19), (424, 18, 425, 17), (177, 323, 178, 322), (179, 66, 180, 67), (178, 502, 179, 501), (209, 504, 210, 505), (208, 64, 209, 63), (210, 323, 211, 324), (417, 148, 418, 149), (481, 147, 482, 146), (88, 147, 89, 148), (15, 144, 16, 145), (332, 432, 333, 431), (333, 136, 334, 137), (445, 192, 446, 193), (268, 193, 269, 194), (119, 191, 120, 190), (16, 424, 17, 423), (90, 422, 91, 421), (477, 420, 478, 421), (298, 87, 299, 88), (299, 483, 300, 482), (297, 416, 298, 417), (296, 150, 297, 149), (422, 553, 423, 554), (145, 553, 146, 552), (242, 551, 243, 552), (499, 516, 500, 517), (498, 52, 499, 51), (497, 336, 498, 337), (69, 339, 70, 338), (67, 48, 68, 49), (68, 520, 69, 519), (320, 517, 321, 518), (319, 51, 320, 50), (318, 337, 319, 338), (107, 341, 108, 340), (106, 47, 107, 48), (108, 522, 109, 521), (157, 287, 158, 286), (112, 285, 113, 286), (455, 285, 456, 284), (276, 284, 277, 283), (459, 522, 460, 523), (461, 47, 462, 46), (460, 341, 461, 342), (155, 467, 156, 466), (387, 469, 388, 468), (370, 465, 371, 466), (113, 464, 114, 465), (454, 464, 455, 463), (275, 463, 276, 462), (280, 523, 281, 524), (282, 46, 283, 45), (281, 342, 282, 343), (274, 105, 275, 106), (453, 104, 454, 105), (114, 104, 115, 103), (371, 103, 372, 102), (386, 99, 387, 100), (154, 101, 155, 102), (505, 377, 506, 376), (62, 375, 63, 376), (324, 378, 325, 377), (439, 372, 440, 373), (261, 374, 262, 375), (126, 374, 127, 373), (115, 202, 116, 203), (451, 201, 452, 200), (272, 202, 273, 201), (199, 194, 200, 195), (400, 540, 401, 539), (184, 122, 185, 121), (182, 267, 183, 268), (183, 444, 184, 445), (181, 198, 182, 199), (23, 549, 24, 548), (364, 547, 365, 548), (12, 550, 13, 549), (310, 545, 311, 546), (77, 545, 78, 544), (491, 542, 492, 543), (406, 542, 407, 541), (195, 180, 196, 181), (216, 172, 217, 171), (515, 177, 516, 176), (52, 175, 53, 176), (335, 175, 336, 174), (356, 173, 357, 174), (401, 171, 402, 170), (538, 169, 539, 170), (166, 535, 167, 536), (168, 404, 169, 403), (164, 355, 165, 356), (165, 33, 166, 32), (536, 218, 537, 217), (404, 219, 405, 220), (357, 215, 358, 214), (30, 215, 31, 216), (167, 219, 168, 218), (334, 213, 335, 214), (53, 213, 54, 212), (514, 211, 515, 212), (223, 34, 224, 35), (222, 354, 223, 353), (220, 405, 221, 406), (221, 535, 222, 534), (343, 278, 344, 279), (44, 278, 45, 277), (520, 340, 521, 339), (518, 49, 519, 50), (524, 279, 525, 280), (345, 456, 346, 457), (42, 458, 43, 457), (525, 458, 526, 459), (41, 526, 42, 527), (43, 344, 44, 345), (527, 111, 528, 110), (40, 109, 41, 110), (346, 112, 347, 111), (354, 33, 355, 34), (347, 529, 348, 528), (36, 164, 37, 163), (351, 162, 352, 163), (494, 162, 495, 161), (73, 160, 74, 161), (313, 159, 314, 158), (530, 159, 531, 160), (235, 28, 236, 29), (237, 359, 238, 358), (231, 547, 232, 546), (532, 228, 533, 227), (311, 230, 312, 231), (76, 230, 77, 229), (493, 226, 494, 227), (352, 226, 353, 225), (35, 224, 36, 225), (529, 314, 530, 315), (232, 309, 233, 310), (233, 79, 234, 78), (531, 75, 532, 74), (471, 96, 472, 97), (533, 492, 534, 493), (234, 489, 235, 490), (236, 410, 237, 409), (537, 403, 538, 402), (396, 544, 397, 543), (407, 398, 408, 399), (228, 395, 229, 396), (490, 398, 491, 397), (75, 394, 76, 395), (312, 394, 313, 393), (10, 389, 11, 390), (365, 393, 366, 392), (22, 391, 23, 392), (331, 382, 332, 383), (56, 382, 57, 381), (511, 380, 512, 381), (31, 173, 32, 172), (385, 248, 386, 249), (510, 254, 511, 253), (57, 252, 58, 253), (330, 252, 331, 251), (153, 250, 154, 251)]",friend,"[(72, 10, 73, 9), (6, 103, 7, 104), (161, 25, 162, 24), (27, 50, 28, 51), (28, 77, 29, 78), (153, 52, 154, 53), (71, 100, 72, 101), (79, 75, 80, 74), (75, 81, 76, 80), (162, 85, 163, 86), (164, 152, 165, 151), (102, 132, 103, 131), (87, 151, 88, 150), (88, 165, 89, 166), (147, 167, 148, 166), (146, 90, 147, 89), (138, 15, 139, 16), (116, 92, 117, 91), (118, 23, 119, 24), (114, 170, 115, 169), (115, 144, 116, 145), (19, 95, 20, 94), (20, 109, 21, 110), (13, 1, 14, 0), (18, 174, 19, 173), (16, 139, 17, 140), (73, 135, 74, 134), (123, 13, 124, 12), (124, 138, 125, 137), (122, 97, 123, 98), (121, 2, 122, 3), (96, 1, 97, 2), (141, 173, 142, 172), (8, 133, 9, 134), (142, 111, 143, 112), (93, 111, 94, 110), (57, 108, 58, 109), (120, 108, 121, 107), (21, 58, 22, 59), (143, 60, 144, 61), (170, 62, 171, 61), (113, 62, 114, 63), (82, 52, 83, 51), (81, 79, 82, 78), (156, 100, 157, 99), (154, 135, 155, 136), (155, 10, 156, 11), (64, 84, 65, 83), (65, 26, 66, 27), (63, 152, 64, 153), (42, 150, 43, 149), (38, 26, 39, 25), (39, 84, 40, 85), (4, 70, 5, 69), (105, 68, 106, 69), (31, 132, 32, 133), (30, 7, 31, 8), (32, 102, 33, 101), (37, 66, 38, 67), (76, 29, 77, 30), (129, 71, 130, 70), (48, 68, 49, 67), (86, 41, 87, 42), (163, 40, 164, 41), (22, 46, 23, 45), (148, 44, 149, 43), (117, 45, 118, 44), (98, 127, 99, 128), (136, 126, 137, 125), (11, 127, 12, 126), (167, 90, 168, 91), (171, 113, 172, 112), (168, 146, 169, 145), (175, 15, 0, 14), (47, 160, 48, 161), (106, 160, 107, 159), (3, 158, 4, 159), (128, 157, 129, 158), (46, 120, 47, 119), (49, 36, 50, 37), (5, 34, 6, 35), (104, 36, 105, 35), (130, 33, 131, 34), (92, 60, 93, 59), (53, 140, 54, 141), (56, 96, 57, 95), (54, 17, 55, 177), (55, 175, 56, 183), (18, 186, 182, 187), (187, 182, 188, 181), (177, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 189), (179, 190, 180, 184), (174, 189, 190, 183)]"
"unnamed link-0_filled(1,0)","[(73, 370, 74, 371), (196, 72, 197, 71), (195, 372, 196, 373), (70, 373, 71, 374), (191, 376, 192, 377), (193, 69, 194, 68), (69, 195, 70, 194), (14, 384, 15, 383), (15, 182, 16, 183), (374, 67, 375, 68), (186, 379, 187, 380), (61, 378, 62, 379), (261, 138, 262, 139), (160, 264, 161, 263), (161, 141, 162, 140), (159, 304, 160, 305), (292, 176, 293, 175), (377, 190, 378, 191), (66, 190, 67, 189), (269, 285, 270, 284), (299, 32, 300, 33), (145, 0, 146, 1), (266, 407, 267, 408), (298, 2, 299, 1), (252, 358, 253, 357), (251, 86, 252, 87), (250, 209, 251, 210), (188, 66, 189, 65), (62, 188, 63, 187), (219, 243, 220, 242), (217, 119, 218, 118), (216, 325, 217, 326), (309, 219, 310, 218), (310, 242, 311, 241), (308, 120, 309, 119), (307, 324, 308, 325), (54, 389, 55, 390), (391, 52, 392, 53), (326, 215, 327, 216), (117, 215, 118, 214), (240, 214, 241, 213), (10, 59, 11, 60), (185, 61, 186, 60), (183, 12, 184, 13), (178, 387, 179, 388), (305, 350, 306, 351), (246, 345, 247, 346), (281, 337, 282, 336), (280, 107, 281, 108), (247, 99, 248, 98), (306, 94, 307, 93), (287, 156, 288, 157), (158, 285, 159, 286), (146, 284, 147, 283), (268, 304, 269, 303), (143, 301, 144, 300), (26, 200, 27, 199), (27, 77, 28, 76), (25, 368, 26, 369), (78, 365, 79, 366), (74, 198, 75, 197), (375, 192, 376, 193), (367, 200, 368, 201), (366, 77, 367, 78), (371, 72, 372, 73), (198, 24, 199, 23), (203, 81, 204, 80), (202, 363, 203, 364), (360, 167, 361, 168), (83, 167, 84, 166), (206, 166, 207, 165), (267, 37, 268, 36), (144, 34, 145, 33), (381, 58, 382, 59), (384, 181, 385, 182), (270, 158, 271, 157), (354, 313, 355, 314), (248, 222, 249, 221), (319, 343, 320, 342), (318, 101, 319, 102), (317, 224, 318, 225), (316, 208, 317, 207), (315, 85, 316, 84), (314, 359, 315, 360), (225, 164, 226, 165), (102, 163, 103, 164), (341, 163, 342, 162), (361, 44, 362, 45), (82, 44, 83, 43), (262, 322, 263, 321), (259, 124, 260, 125), (260, 344, 261, 343), (258, 99, 259, 100), (257, 222, 258, 223), (139, 321, 140, 320), (137, 122, 138, 123), (135, 347, 136, 346), (134, 97, 135, 98), (133, 220, 134, 221), (63, 8, 64, 9), (382, 14, 383, 13), (409, 303, 0, 302), (405, 142, 406, 143), (406, 265, 407, 266), (297, 282, 298, 283), (356, 254, 357, 253), (355, 131, 356, 130), (89, 313, 90, 312), (88, 131, 89, 132), (87, 254, 88, 255), (256, 249, 257, 250), (136, 245, 137, 246), (129, 359, 130, 358), (128, 85, 129, 86), (127, 208, 128, 209), (126, 224, 127, 223), (125, 101, 126, 100), (123, 344, 124, 345), (19, 29, 20, 28), (3, 107, 4, 106), (2, 337, 3, 338), (327, 92, 328, 93), (116, 92, 117, 91), (239, 91, 240, 90), (212, 312, 213, 311), (211, 132, 212, 133), (210, 255, 211, 256), (238, 353, 239, 354), (115, 352, 116, 353), (328, 352, 329, 351), (398, 236, 399, 235), (397, 113, 398, 112), (396, 331, 397, 332), (233, 180, 234, 181), (110, 179, 111, 180), (332, 178, 333, 177), (394, 173, 395, 174), (151, 176, 152, 177), (279, 230, 280, 231), (4, 230, 5, 229), (273, 289, 274, 288), (231, 278, 232, 279), (108, 277, 109, 278), (335, 277, 336, 276), (395, 153, 396, 152), (274, 148, 275, 147), (295, 149, 296, 148), (349, 323, 350, 322), (348, 121, 349, 122), (347, 244, 348, 245), (275, 296, 276, 297), (393, 290, 394, 291), (172, 153, 173, 154), (174, 292, 175, 291), (171, 331, 172, 330), (169, 114, 170, 115), (168, 237, 169, 238), (286, 272, 287, 271), (155, 273, 156, 272), (50, 290, 51, 289), (49, 154, 50, 155), (48, 330, 49, 329), (46, 113, 47, 114), (47, 171, 48, 170), (45, 236, 46, 237), (149, 391, 150, 390), (293, 392, 294, 393), (333, 388, 334, 389), (111, 387, 112, 386), (234, 386, 235, 385), (37, 265, 38, 264), (38, 142, 39, 141), (34, 301, 35, 302), (232, 57, 233, 58), (109, 56, 110, 57), (334, 56, 335, 55), (294, 52, 295, 51), (150, 53, 151, 54), (96, 244, 97, 243), (95, 121, 96, 120), (94, 323, 95, 324), (20, 5, 21, 6), (201, 16, 202, 17), (79, 18, 80, 19), (364, 18, 365, 17), (9, 381, 10, 380), (7, 64, 8, 65), (11, 184, 12, 185), (369, 24, 370, 25), (75, 23, 76, 22), (6, 21, 7, 22), (205, 43, 206, 42), (226, 41, 227, 42), (103, 40, 104, 41), (340, 40, 341, 39), (29, 228, 30, 229), (30, 105, 31, 106), (31, 339, 32, 338), (35, 408, 36, 409), (339, 404, 340, 405), (104, 404, 105, 403), (227, 403, 228, 402), (204, 401, 205, 402), (81, 400, 82, 401), (362, 400, 363, 399)]",friend,"[(72, 10, 73, 9), (6, 103, 7, 104), (161, 25, 162, 24), (27, 50, 28, 51), (28, 77, 29, 78), (153, 52, 154, 53), (71, 100, 72, 101), (79, 75, 80, 74), (75, 81, 76, 80), (162, 85, 163, 86), (164, 152, 165, 151), (102, 132, 103, 131), (87, 151, 88, 150), (88, 165, 89, 166), (147, 167, 148, 166), (146, 90, 147, 89), (138, 15, 139, 16), (116, 92, 117, 91), (118, 23, 119, 24), (114, 170, 115, 169), (115, 144, 116, 145), (19, 95, 20, 94), (20, 109, 21, 110), (13, 1, 14, 0), (18, 174, 19, 173), (16, 139, 17, 140), (73, 135, 74, 134), (123, 13, 124, 12), (124, 138, 125, 137), (122, 97, 123, 98), (121, 2, 122, 3), (96, 1, 97, 2), (141, 173, 142, 172), (8, 133, 9, 134), (142, 111, 143, 112), (93, 111, 94, 110), (57, 108, 58, 109), (120, 108, 121, 107), (21, 58, 22, 59), (143, 60, 144, 61), (170, 62, 171, 61), (113, 62, 114, 63), (82, 52, 83, 51), (81, 79, 82, 78), (156, 100, 157, 99), (154, 135, 155, 136), (155, 10, 156, 11), (64, 84, 65, 83), (65, 26, 66, 27), (63, 152, 64, 153), (42, 150, 43, 149), (38, 26, 39, 25), (39, 84, 40, 85), (4, 70, 5, 69), (105, 68, 106, 69), (31, 132, 32, 133), (30, 7, 31, 8), (32, 102, 33, 101), (37, 66, 38, 67), (76, 29, 77, 30), (129, 71, 130, 70), (48, 68, 49, 67), (86, 41, 87, 42), (163, 40, 164, 41), (22, 46, 23, 45), (148, 44, 149, 43), (117, 45, 118, 44), (98, 127, 99, 128), (136, 126, 137, 125), (11, 127, 12, 126), (167, 90, 168, 91), (171, 113, 172, 112), (168, 146, 169, 145), (175, 15, 0, 14), (47, 160, 48, 161), (106, 160, 107, 159), (3, 158, 4, 159), (128, 157, 129, 158), (46, 120, 47, 119), (49, 36, 50, 37), (5, 34, 6, 35), (104, 36, 105, 35), (130, 33, 131, 34), (92, 60, 93, 59), (53, 140, 54, 141), (56, 96, 57, 95), (54, 17, 55, 177), (55, 175, 56, 183), (18, 186, 182, 187), (187, 182, 188, 181), (177, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 174), (179, 183, 180, 184)]"
"unnamed link-0_filled(1,0)","[(0, 34, 1, 33), (204, 6, 205, 5), (63, 168, 64, 169), (293, 123, 294, 122), (8, 86, 9, 85), (206, 82, 207, 81), (32, 199, 33, 200), (31, 295, 32, 294), (3, 203, 4, 202), (198, 0, 199, 295), (235, 248, 236, 249), (256, 250, 257, 249), (121, 78, 122, 79), (164, 67, 165, 68), (15, 280, 16, 281), (27, 2, 28, 3), (245, 156, 246, 157), (246, 164, 247, 163), (247, 68, 248, 69), (65, 255, 66, 254), (166, 255, 167, 256), (155, 238, 156, 239), (153, 65, 154, 64), (152, 167, 153, 168), (154, 254, 155, 253), (240, 147, 241, 148), (61, 151, 62, 150), (170, 149, 171, 150), (239, 173, 240, 172), (241, 60, 242, 61), (229, 263, 230, 262), (66, 237, 67, 238), (165, 237, 166, 236), (252, 169, 253, 170), (251, 63, 252, 62), (250, 152, 251, 151), (59, 242, 60, 243), (173, 245, 174, 244), (146, 243, 147, 244), (148, 171, 149, 172), (143, 57, 144, 56), (96, 57, 97, 58), (94, 176, 95, 175), (95, 144, 96, 145), (84, 21, 85, 22), (114, 26, 115, 25), (205, 24, 206, 25), (7, 20, 8, 21), (267, 58, 268, 59), (265, 175, 266, 174), (266, 145, 267, 146), (79, 120, 80, 121), (200, 119, 201, 120), (1, 118, 2, 119), (18, 112, 19, 111), (11, 112, 12, 113), (225, 143, 226, 142), (227, 176, 228, 177), (226, 56, 227, 55), (23, 208, 24, 209), (6, 210, 7, 209), (116, 203, 117, 204), (82, 208, 83, 207), (217, 48, 218, 49), (216, 184, 217, 183), (218, 135, 219, 136), (211, 16, 212, 17), (214, 107, 215, 108), (197, 30, 198, 31), (34, 30, 35, 29), (103, 135, 104, 134), (105, 184, 106, 185), (110, 18, 111, 17), (104, 48, 105, 47), (86, 10, 87, 9), (274, 134, 275, 133), (276, 185, 277, 186), (275, 47, 276, 46), (281, 90, 282, 91), (210, 90, 211, 89), (113, 80, 114, 81), (19, 88, 20, 89), (10, 88, 11, 87), (160, 132, 161, 131), (162, 187, 163, 188), (161, 45, 162, 44), (115, 4, 116, 5), (132, 160, 133, 159), (186, 157, 187, 158), (45, 159, 46, 158), (22, 83, 23, 84), (28, 118, 29, 117), (26, 201, 27, 202), (130, 274, 131, 273), (189, 272, 190, 273), (42, 272, 43, 271), (69, 270, 70, 271), (257, 268, 258, 269), (93, 264, 94, 265), (234, 270, 235, 269), (287, 125, 288, 124), (288, 195, 289, 196), (289, 37, 290, 36), (286, 77, 287, 78), (259, 225, 260, 224), (232, 223, 233, 224), (73, 221, 74, 220), (39, 222, 40, 223), (192, 222, 193, 221), (128, 219, 129, 220), (49, 109, 50, 108), (50, 213, 51, 214), (51, 279, 52, 278), (52, 91, 53, 92), (54, 261, 55, 262), (53, 231, 54, 230), (129, 103, 130, 102), (190, 101, 191, 102), (40, 100, 41, 99), (71, 100, 72, 101), (233, 99, 234, 98), (258, 97, 259, 98), (136, 128, 137, 127), (138, 193, 139, 194), (139, 39, 140, 38), (137, 74, 138, 75), (141, 260, 142, 261), (140, 232, 141, 231), (125, 285, 126, 284), (194, 283, 195, 284), (37, 283, 38, 282), (76, 285, 77, 286), (177, 228, 178, 229), (178, 264, 179, 263), (188, 43, 189, 44), (179, 93, 180, 92), (180, 277, 181, 278), (182, 216, 183, 215), (181, 106, 182, 107), (123, 293, 124, 292), (196, 291, 197, 292), (35, 291, 36, 290), (70, 41, 71, 42), (72, 192, 73, 191), (75, 126, 76, 127), (279, 14, 280, 15), (109, 12, 110, 13), (212, 14, 213, 13)]",friend,"[(72, 10, 73, 9), (6, 103, 7, 104), (161, 25, 162, 24), (27, 50, 28, 51), (28, 77, 29, 78), (153, 52, 154, 53), (71, 100, 72, 101), (79, 75, 80, 74), (75, 81, 76, 80), (162, 85, 163, 86), (164, 152, 165, 151), (102, 132, 103, 131), (87, 151, 88, 150), (88, 165, 89, 166), (147, 167, 148, 166), (146, 90, 147, 89), (138, 15, 139, 16), (116, 92, 117, 91), (118, 23, 119, 24), (114, 170, 115, 169), (115, 144, 116, 145), (19, 95, 20, 94), (20, 109, 21, 110), (13, 1, 14, 0), (18, 174, 19, 173), (16, 139, 17, 140), (73, 135, 74, 134), (123, 13, 124, 12), (124, 138, 125, 137), (122, 97, 123, 98), (121, 2, 122, 3), (96, 1, 97, 2), (141, 173, 142, 172), (8, 133, 9, 134), (142, 111, 143, 112), (93, 111, 94, 110), (57, 108, 58, 109), (120, 108, 121, 107), (21, 58, 22, 59), (143, 60, 144, 61), (170, 62, 171, 61), (113, 62, 114, 63), (82, 52, 83, 51), (81, 79, 82, 78), (156, 100, 157, 99), (154, 135, 155, 136), (155, 10, 156, 11), (64, 84, 65, 83), (65, 26, 66, 27), (63, 152, 64, 153), (42, 150, 43, 149), (38, 26, 39, 25), (39, 84, 40, 85), (4, 70, 5, 69), (105, 68, 106, 69), (31, 132, 32, 133), (30, 7, 31, 8), (32, 102, 33, 101), (37, 66, 38, 67), (76, 29, 77, 30), (129, 71, 130, 70), (48, 68, 49, 67), (86, 41, 87, 42), (163, 40, 164, 41), (22, 46, 23, 45), (148, 44, 149, 43), (117, 45, 118, 44), (98, 127, 99, 128), (136, 126, 137, 125), (11, 127, 12, 126), (171, 113, 172, 112), (175, 15, 0, 14), (47, 160, 48, 161), (106, 160, 107, 159), (3, 158, 4, 159), (128, 157, 129, 158), (46, 120, 47, 119), (49, 36, 50, 37), (5, 34, 6, 35), (104, 36, 105, 35), (130, 33, 131, 34), (92, 60, 93, 59), (54, 17, 55, 18), (55, 175, 56, 174), (53, 140, 54, 141), (56, 96, 57, 95), (168, 177, 169, 145), (167, 183, 168, 91), (146, 186, 182, 187), (187, 182, 188, 181), (177, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 90), (179, 183, 180, 184)]"
"unnamed link-14_filled(1,0)","[(1120, 1057, 1121, 1058), (1124, 978, 1125, 977), (656, 1122, 657, 1121), (359, 1115, 360, 1114), (967, 1066, 968, 1067), (454, 1066, 455, 1065), (83, 1063, 84, 1062), (655, 1056, 656, 1057), (362, 1061, 363, 1062), (660, 976, 661, 975), (452, 969, 453, 970), (370, 974, 371, 973), (287, 973, 288, 972), (620, 947, 621, 948), (250, 945, 251, 946), (927, 494, 928, 495), (618, 790, 619, 789), (479, 792, 480, 793), (657, 367, 658, 366), (636, 117, 637, 118), (625, 496, 626, 497), (624, 474, 625, 473), (557, 719, 558, 718), (33, 975, 34, 974), (31, 448, 32, 449), (35, 291, 36, 290), (29, 1058, 30, 1059), (28, 1120, 29, 1119), (30, 366, 31, 365), (27, 655, 28, 654), (711, 652, 712, 653), (707, 364, 708, 365), (710, 1117, 711, 1118), (708, 1060, 709, 1059), (705, 286, 706, 287), (706, 450, 707, 449), (704, 971, 705, 972), (201, 969, 202, 968), (200, 453, 201, 454), (197, 283, 198, 282), (199, 1064, 200, 1065), (195, 1117, 196, 1116), (196, 362, 197, 361), (194, 652, 195, 651), (249, 791, 250, 790), (251, 479, 252, 478), (943, 248, 944, 249), (480, 248, 481, 247), (112, 246, 113, 245), (859, 730, 860, 731), (198, 85, 199, 86), (455, 87, 456, 86), (283, 84, 284, 85), (1060, 82, 1061, 81), (1118, 79, 1119, 80), (363, 82, 364, 83), (653, 78, 654, 79), (709, 81, 710, 80), (26, 77, 27, 78), (753, 1069, 754, 1068), (284, 1063, 285, 1064), (280, 1116, 281, 1115), (281, 361, 282, 360), (278, 650, 279, 649), (935, 263, 936, 262), (958, 463, 959, 464), (931, 776, 932, 777), (630, 777, 631, 778), (554, 1097, 555, 1098), (720, 1096, 721, 1095), (714, 192, 715, 191), (111, 794, 112, 795), (944, 792, 945, 791), (569, 967, 570, 966), (567, 88, 568, 89), (565, 458, 566, 459), (564, 280, 565, 279), (570, 1067, 571, 1068), (568, 1112, 569, 1111), (566, 358, 567, 357), (563, 651, 564, 650), (942, 617, 943, 618), (482, 616, 483, 615), (113, 615, 114, 614), (237, 606, 238, 607), (1006, 21, 1007, 22), (1007, 717, 1008, 716), (1008, 189, 1009, 190), (1003, 1100, 1004, 1101), (378, 402, 379, 401), (377, 1020, 378, 1021), (375, 752, 376, 753), (374, 572, 375, 571), (373, 203, 374, 202), (372, 703, 373, 704), (369, 33, 370, 32), (367, 446, 368, 447), (371, 289, 372, 288), (368, 660, 369, 659), (1053, 978, 1054, 979), (1052, 1125, 1053, 1126), (1049, 664, 1050, 665), (1050, 293, 1051, 294), (1054, 444, 1055, 443), (1055, 40, 1056, 41), (1051, 701, 1052, 700), (1048, 203, 1049, 204), (1047, 572, 1048, 573), (1046, 752, 1047, 751), (1044, 1020, 1045, 1019), (1043, 402, 1044, 403), (1135, 405, 0, 404), (1134, 1017, 1135, 1018), (1130, 749, 1131, 750), (1131, 575, 1132, 574), (1129, 205, 1130, 204), (1126, 699, 1127, 700), (1123, 39, 1124, 38), (1122, 445, 1123, 446), (1127, 295, 1128, 294), (1128, 666, 1129, 665), (93, 461, 94, 460), (91, 761, 92, 760), (301, 409, 302, 408), (299, 1012, 300, 1013), (297, 746, 298, 747), (303, 583, 304, 582), (296, 208, 297, 207), (292, 701, 293, 702), (291, 37, 292, 36), (285, 450, 286, 451), (1004, 561, 1005, 562), (717, 559, 718, 558), (519, 902, 520, 903), (140, 806, 141, 805), (133, 608, 134, 609), (135, 238, 136, 239), (672, 404, 673, 403), (671, 1018, 672, 1019), (667, 748, 668, 749), (668, 576, 669, 575), (666, 206, 667, 205), (663, 702, 664, 703), (661, 35, 662, 34), (662, 290, 663, 289), (658, 447, 659, 448), (986, 406, 987, 405), (985, 1016, 986, 1017), (982, 747, 983, 748), (984, 578, 985, 577), (981, 207, 982, 206), (979, 698, 980, 699), (976, 38, 977, 37), (980, 296, 981, 295), (970, 451, 971, 452), (439, 298, 440, 299), (444, 39, 445, 40), (442, 698, 443, 697), (441, 208, 442, 209), (436, 579, 437, 580), (440, 746, 441, 745), (437, 1015, 438, 1014), (435, 406, 436, 407), (76, 43, 77, 44), (74, 696, 75, 695), (72, 211, 73, 212), (68, 583, 69, 584), (75, 741, 76, 740), (73, 1011, 74, 1010), (70, 409, 71, 410), (550, 319, 551, 320), (901, 315, 902, 314), (520, 315, 521, 316), (150, 313, 151, 314), (815, 312, 816, 313), (592, 312, 593, 311), (223, 311, 224, 310), (861, 309, 862, 308), (67, 304, 68, 305), (757, 91, 758, 90), (956, 97, 957, 98), (472, 498, 473, 497), (407, 580, 408, 581), (1015, 579, 1016, 578), (961, 762, 962, 763), (755, 964, 756, 965), (354, 759, 355, 760), (349, 462, 350, 463), (634, 262, 635, 261), (1107, 764, 1108, 765), (1103, 466, 1104, 467), (258, 779, 259, 780), (456, 1113, 457, 1114), (87, 1112, 88, 1113), (965, 1111, 966, 1110), (754, 1109, 755, 1110), (457, 358, 458, 359), (92, 353, 93, 354), (960, 352, 961, 351), (758, 355, 759, 356), (461, 646, 462, 647), (94, 647, 95, 648), (962, 644, 963, 643), (761, 644, 762, 645), (352, 646, 353, 645), (1105, 641, 1106, 640), (692, 25, 693, 26), (691, 713, 692, 712), (690, 193, 691, 194), (689, 562, 690, 563), (688, 1101, 689, 1102), (641, 98, 642, 99), (765, 101, 766, 100), (269, 102, 270, 103), (465, 97, 466, 96), (1106, 99, 1107, 100), (348, 95, 349, 96), (418, 1100, 419, 1099), (415, 557, 416, 556), (413, 189, 414, 188), (414, 719, 415, 720), (416, 20, 417, 19), (51, 1099, 52, 1098), (49, 561, 50, 560), (47, 193, 48, 192), (46, 713, 47, 714), (45, 25, 46, 24), (932, 632, 933, 631), (619, 128, 620, 129), (411, 212, 412, 213), (1011, 211, 1012, 210), (477, 127, 478, 126), (254, 493, 255, 494), (252, 125, 253, 126), (256, 930, 257, 929), (474, 925, 475, 926), (622, 924, 623, 923), (22, 716, 23, 715), (23, 190, 24, 191), (20, 559, 21, 560), (17, 1096, 18, 1097), (220, 729, 221, 730), (588, 727, 589, 728), (820, 726, 821, 725), (155, 727, 156, 726), (897, 724, 898, 725), (524, 724, 525, 723), (1093, 723, 1094, 722), (555, 18, 556, 19), (1092, 15, 1093, 16), (523, 14, 524, 15), (898, 14, 899, 13), (154, 11, 155, 12), (819, 12, 820, 13), (591, 9, 592, 8), (222, 8, 223, 7), (862, 6, 863, 5), (60, 9, 61, 10), (309, 7, 310, 6), (432, 3, 433, 4), (989, 3, 990, 2), (669, 1133, 670, 1132), (1081, 513, 1082, 512), (1088, 903, 1089, 904), (1087, 149, 1088, 148), (1085, 813, 1086, 812), (1084, 595, 1085, 596), (1078, 229, 1079, 230), (1089, 316, 1090, 317), (10, 856, 11, 855), (219, 858, 220, 859), (589, 856, 590, 857), (817, 855, 818, 854), (152, 854, 153, 853), (899, 852, 900, 853), (522, 852, 523, 851), (1091, 851, 1092, 850), (551, 847, 552, 846), (54, 849, 55, 850), (420, 847, 421, 848), (1002, 846, 1003, 845), (687, 845, 688, 844), (307, 64, 308, 65), (860, 63, 861, 64), (221, 62, 222, 63), (590, 61, 591, 62), (816, 60, 817, 59), (151, 59, 152, 58), (900, 57, 901, 58), (521, 57, 522, 56), (1090, 56, 1091, 55), (553, 53, 554, 52), (327, 1082, 328, 1083), (329, 227, 330, 226), (325, 599, 326, 598), (323, 810, 324, 811), (321, 144, 322, 145), (328, 513, 329, 514), (326, 910, 327, 909), (320, 549, 321, 550), (322, 179, 323, 180), (863, 430, 864, 431), (1086, 426, 1087, 425), (224, 429, 225, 430), (593, 428, 594, 429), (814, 428, 815, 427), (145, 423, 146, 422), (517, 427, 518, 426), (905, 424, 906, 425), (552, 420, 553, 419), (318, 421, 319, 422), (518, 150, 519, 149), (516, 814, 517, 813), (515, 594, 516, 595), (509, 230, 510, 231), (548, 1001, 549, 1002), (143, 1000, 144, 1001), (809, 998, 810, 999), (597, 997, 598, 996), (514, 993, 515, 994), (225, 993, 226, 992), (324, 998, 325, 997), (1083, 994, 1084, 995), (864, 992, 865, 991), (912, 232, 913, 231), (908, 996, 909, 995), (907, 597, 908, 596), (906, 811, 907, 812), (904, 147, 905, 148), (142, 685, 143, 686), (807, 684, 808, 685), (600, 684, 601, 683), (910, 682, 911, 681), (227, 679, 228, 678), (511, 680, 512, 681), (1080, 679, 1081, 680), (331, 677, 332, 676), (866, 678, 867, 677), (178, 999, 179, 1000), (176, 599, 177, 600), (174, 911, 175, 912), (171, 228, 172, 229), (173, 511, 174, 510), (172, 1080, 173, 1079), (167, 334, 168, 335), (175, 682, 176, 683), (141, 874, 142, 875), (806, 873, 807, 874), (601, 873, 602, 872), (232, 872, 233, 871), (913, 871, 914, 870), (508, 869, 509, 870), (1077, 868, 1078, 869), (330, 866, 331, 865), (170, 867, 171, 868), (884, 336, 885, 335), (883, 1074, 884, 1075), (882, 505, 883, 506), (880, 916, 881, 915), (879, 235, 880, 234), (878, 604, 879, 603), (875, 804, 876, 805), (876, 139, 877, 140), (169, 1039, 170, 1038), (332, 1039, 333, 1040), (1076, 1038, 1077, 1037), (507, 1037, 508, 1036), (914, 1035, 915, 1036), (233, 1034, 234, 1035), (602, 1033, 603, 1034), (802, 1030, 803, 1029), (877, 1032, 878, 1033), (138, 1032, 139, 1031), (547, 686, 548, 687), (544, 138, 545, 137), (545, 1031, 546, 1030), (546, 804, 547, 803), (543, 604, 544, 605), (542, 235, 543, 236), (541, 916, 542, 917), (539, 505, 540, 504), (537, 1073, 538, 1072), (538, 337, 539, 338), (136, 391, 137, 392), (801, 392, 802, 393), (605, 391, 606, 390), (236, 390, 237, 389), (917, 389, 918, 388), (506, 385, 507, 386), (1075, 384, 1076, 385), (333, 383, 334, 382), (540, 387, 541, 388), (881, 387, 882, 386), (168, 383, 169, 384), (787, 949, 788, 948), (788, 130, 789, 129), (782, 496, 783, 495), (783, 926, 784, 927), (1102, 348, 1103, 347), (797, 346, 798, 347), (242, 346, 243, 345), (611, 345, 612, 344), (130, 343, 131, 344), (920, 342, 921, 341), (503, 338, 504, 339), (1073, 336, 1074, 337), (398, 340, 399, 339), (400, 1071, 401, 1072), (399, 502, 400, 503), (397, 919, 398, 918), (395, 134, 396, 135), (396, 608, 397, 607), (394, 240, 395, 239), (393, 800, 394, 801), (1028, 800, 1029, 799), (1027, 240, 1028, 241), (1026, 609, 1027, 610), (1025, 133, 1026, 132), (1024, 919, 1025, 920), (1022, 502, 1023, 501), (1021, 1071, 1022, 1070), (1023, 340, 1024, 341), (795, 116, 796, 117), (244, 116, 245, 115), (613, 115, 614, 114), (839, 342, 840, 343), (843, 799, 844, 798), (842, 241, 843, 242), (841, 610, 842, 611), (840, 132, 841, 131), (838, 921, 839, 922), (837, 501, 838, 500), (836, 1070, 837, 1069), (637, 486, 638, 487), (796, 485, 797, 486), (243, 485, 244, 484), (612, 484, 613, 483), (491, 928, 492, 929), (490, 782, 491, 781), (492, 255, 493, 256), (489, 626, 490, 627), (123, 930, 124, 931), (121, 779, 122, 778), (120, 259, 121, 260), (122, 629, 123, 630), (616, 941, 617, 942), (481, 941, 482, 940), (110, 938, 111, 937), (246, 939, 247, 940), (793, 939, 794, 938), (633, 935, 634, 934), (642, 763, 643, 764), (767, 469, 768, 468), (638, 467, 639, 468), (469, 769, 470, 768), (785, 476, 786, 477), (950, 499, 951, 500), (949, 923, 950, 922), (946, 127, 947, 128), (775, 632, 776, 633), (773, 260, 774, 261), (774, 933, 775, 934), (769, 471, 770, 470), (770, 488, 771, 487), (771, 119, 772, 118), (253, 109, 254, 108), (475, 106, 476, 107), (623, 105, 624, 104), (109, 125, 110, 124), (105, 924, 106, 925), (103, 499, 104, 498), (786, 622, 787, 621), (780, 627, 781, 628), (728, 857, 729, 858), (266, 119, 267, 120), (265, 772, 266, 773), (267, 488, 268, 489), (268, 471, 269, 472), (263, 937, 264, 936), (264, 636, 265, 635), (784, 107, 785, 108), (573, 750, 574, 751), (209, 744, 210, 745), (739, 695, 740, 694), (41, 742, 42, 743), (44, 693, 45, 694), (696, 744, 697, 743), (48, 1005, 49, 1006), (738, 1010, 739, 1009), (257, 629, 258, 628), (737, 412, 738, 413), (50, 418, 51, 417), (741, 42, 742, 43), (376, 835, 377, 836), (1045, 835, 1046, 834), (1133, 832, 1134, 833), (670, 833, 671, 834), (983, 830, 984, 831), (438, 830, 439, 829), (300, 827, 301, 828), (71, 827, 72, 826), (576, 831, 577, 832), (213, 824, 214, 825), (1013, 828, 1014, 829), (410, 826, 411, 825), (736, 824, 737, 823), (379, 536, 380, 537), (1042, 536, 1043, 535), (0, 533, 1, 534), (673, 534, 674, 535), (987, 532, 988, 533), (434, 532, 435, 531), (302, 529, 303, 530), (69, 529, 70, 528), (581, 530, 582, 531), (214, 527, 215, 528), (822, 526, 823, 525), (735, 527, 736, 526), (734, 895, 735, 896), (821, 896, 822, 897), (215, 895, 216, 894), (584, 894, 585, 893), (66, 891, 67, 892), (305, 893, 306, 892), (433, 890, 434, 891), (988, 890, 989, 889), (674, 888, 675, 887), (1, 889, 2, 888), (1041, 886, 1042, 887), (380, 886, 381, 885), (381, 166, 382, 167), (1040, 166, 1041, 165), (4, 161, 5, 162), (675, 164, 676, 165), (990, 163, 991, 164), (431, 163, 432, 162), (306, 159, 307, 160), (65, 161, 66, 160), (586, 157, 587, 158), (217, 156, 218, 157), (818, 154, 819, 153), (731, 159, 732, 158), (732, 585, 733, 586), (218, 588, 219, 587), (733, 216, 734, 217), (648, 278, 649, 277), (356, 276, 357, 275), (1108, 272, 1109, 271), (459, 276, 460, 277), (89, 274, 90, 275), (963, 273, 964, 272), (756, 273, 757, 274), (1104, 956, 1105, 955), (350, 960, 351, 959), (464, 957, 465, 958), (639, 955, 640, 954), (101, 952, 102, 953), (766, 953, 767, 954), (270, 952, 271, 951), (177, 809, 178, 808), (180, 424, 181, 423), (181, 147, 182, 146), (182, 317, 183, 318), (187, 1094, 188, 1095), (183, 849, 184, 848), (184, 54, 185, 53), (185, 16, 186, 17), (186, 722, 187, 721)]",friend,"[(72, 10, 73, 9), (6, 103, 7, 104), (161, 25, 162, 24), (27, 50, 28, 51), (28, 77, 29, 78), (153, 52, 154, 53), (71, 100, 72, 101), (79, 75, 80, 74), (75, 81, 76, 80), (162, 85, 163, 86), (164, 152, 165, 151), (102, 132, 103, 131), (87, 151, 88, 150), (88, 165, 89, 166), (147, 167, 148, 166), (146, 90, 147, 89), (138, 15, 139, 16), (116, 92, 117, 91), (118, 23, 119, 24), (114, 170, 115, 169), (115, 144, 116, 145), (19, 95, 20, 94), (20, 109, 21, 110), (13, 1, 14, 0), (18, 174, 19, 173), (16, 139, 17, 140), (73, 135, 74, 134), (123, 13, 124, 12), (124, 138, 125, 137), (122, 97, 123, 98), (121, 2, 122, 3), (96, 1, 97, 2), (141, 173, 142, 172), (8, 133, 9, 134), (142, 111, 143, 112), (93, 111, 94, 110), (57, 108, 58, 109), (120, 108, 121, 107), (21, 58, 22, 59), (143, 60, 144, 61), (170, 62, 171, 61), (113, 62, 114, 63), (82, 52, 83, 51), (81, 79, 82, 78), (156, 100, 157, 99), (154, 135, 155, 136), (155, 10, 156, 11), (64, 84, 65, 83), (65, 26, 66, 27), (63, 152, 64, 153), (42, 150, 43, 149), (38, 26, 39, 25), (39, 84, 40, 85), (4, 70, 5, 69), (31, 132, 32, 133), (30, 7, 31, 8), (32, 102, 33, 101), (37, 66, 38, 67), (76, 29, 77, 30), (129, 71, 130, 70), (48, 68, 49, 67), (86, 41, 87, 42), (163, 40, 164, 41), (22, 46, 23, 45), (148, 44, 149, 43), (117, 45, 118, 44), (98, 127, 99, 128), (136, 126, 137, 125), (11, 127, 12, 126), (167, 90, 168, 91), (171, 113, 172, 112), (168, 146, 169, 145), (175, 15, 0, 14), (47, 160, 48, 161), (3, 158, 4, 159), (128, 157, 129, 158), (46, 120, 47, 119), (49, 36, 50, 37), (5, 34, 6, 35), (104, 36, 105, 35), (130, 33, 131, 34), (92, 60, 93, 59), (54, 17, 55, 18), (55, 175, 56, 174), (53, 140, 54, 141), (56, 96, 57, 95), (105, 68, 106, 177), (106, 160, 107, 183), (69, 186, 182, 187), (187, 182, 188, 181), (177, 185, 178, 186), (185, 179, 184, 178), (181, 188, 180, 159), (179, 183, 180, 184)]"
"unnamed link-1_filled(1,0)","[(172, 293, 173, 294), (294, 171, 295, 172), (190, 265, 191, 266), (155, 275, 156, 274), (244, 102, 245, 101), (243, 221, 244, 220), (191, 5, 192, 4), (168, 148, 169, 147), (169, 6, 170, 7), (149, 2, 150, 3), (125, 103, 126, 102), (131, 22, 132, 23), (29, 100, 30, 101), (325, 272, 326, 273), (327, 270, 0, 271), (3, 266, 4, 267), (88, 38, 89, 37), (30, 219, 31, 220), (124, 222, 125, 221), (216, 107, 217, 108), (214, 46, 215, 45), (245, 52, 246, 53), (126, 51, 127, 52), (28, 54, 29, 53), (48, 34, 49, 33), (66, 35, 67, 36), (105, 32, 106, 33), (224, 31, 225, 32), (15, 282, 16, 283), (137, 281, 138, 280), (255, 279, 256, 278), (256, 183, 257, 184), (139, 180, 140, 181), (14, 180, 15, 179), (81, 288, 82, 289), (159, 253, 160, 252), (185, 250, 186, 251), (181, 164, 182, 165), (24, 129, 25, 130), (222, 124, 223, 123), (91, 116, 92, 117), (63, 119, 64, 118), (103, 123, 104, 122), (50, 121, 51, 122), (0, 153, 1, 154), (319, 185, 320, 184), (321, 158, 322, 159), (320, 251, 321, 252), (223, 243, 224, 242), (89, 236, 90, 237), (64, 238, 65, 237), (104, 242, 105, 241), (49, 240, 50, 241), (10, 143, 11, 144), (188, 151, 189, 152), (269, 153, 270, 152), (170, 295, 171, 296), (16, 167, 17, 168), (138, 166, 139, 165), (254, 162, 255, 161), (324, 20, 325, 19), (187, 21, 188, 20), (229, 111, 230, 110), (247, 26, 248, 27), (130, 193, 131, 194), (249, 196, 250, 197), (23, 195, 24, 194), (262, 195, 263, 196), (150, 189, 151, 190), (5, 193, 6, 192), (99, 219, 100, 218), (112, 211, 113, 212), (42, 214, 43, 213), (231, 212, 232, 213), (114, 62, 115, 61), (40, 59, 41, 60), (233, 61, 234, 60), (90, 204, 91, 203), (234, 205, 235, 206), (39, 207, 40, 206), (307, 200, 308, 201), (207, 58, 208, 59), (210, 113, 211, 114), (208, 42, 209, 41), (209, 232, 210, 233), (204, 94, 205, 93), (217, 226, 218, 227), (276, 254, 277, 253), (281, 167, 282, 166), (273, 18, 274, 19), (284, 177, 285, 178), (277, 161, 278, 160), (235, 94, 236, 95), (38, 96, 39, 95), (128, 25, 129, 26), (115, 92, 116, 93), (117, 202, 118, 203), (157, 322, 158, 323), (154, 17, 155, 18), (163, 182, 164, 183), (162, 280, 163, 279), (62, 201, 63, 202), (313, 146, 314, 147), (312, 8, 313, 7), (174, 298, 175, 297), (175, 9, 176, 8), (176, 145, 177, 146), (12, 77, 13, 78), (141, 77, 142, 76), (258, 76, 259, 75), (268, 1, 269, 2), (271, 326, 272, 327), (301, 229, 302, 228), (302, 110, 303, 109), (303, 44, 304, 45), (286, 9, 287, 10), (285, 145, 286, 144), (291, 246, 292, 247), (292, 127, 293, 128), (290, 28, 291, 27), (148, 268, 149, 267), (21, 264, 22, 265), (132, 264, 133, 263), (248, 262, 249, 261), (323, 134, 324, 135), (275, 137, 276, 136), (156, 136, 157, 135), (186, 133, 187, 134), (71, 299, 72, 298), (72, 288, 73, 287), (74, 260, 75, 259), (178, 316, 179, 315), (296, 311, 297, 312), (238, 85, 239, 86), (36, 88, 37, 87), (119, 84, 120, 85), (308, 83, 309, 84), (65, 86, 66, 87), (310, 174, 311, 173), (78, 11, 79, 12), (79, 143, 80, 142), (82, 299, 83, 300), (257, 318, 258, 319), (283, 314, 284, 315), (140, 317, 141, 318), (13, 317, 14, 316), (96, 48, 97, 47), (97, 106, 98, 107), (98, 225, 99, 226), (80, 73, 81, 74), (309, 71, 310, 70), (120, 70, 121, 69), (239, 69, 240, 68), (34, 67, 35, 68), (197, 260, 198, 261), (198, 289, 199, 290), (199, 300, 200, 301), (230, 306, 231, 305), (111, 307, 112, 306), (43, 304, 44, 305), (54, 228, 55, 227), (55, 109, 56, 108), (57, 46, 58, 47), (56, 215, 57, 216)]",friend,"[(170, 146, 171, 145), (118, 124, 119, 123), (121, 117, 122, 116), (0, 65, 1, 66), (171, 12, 0, 13), (64, 1, 65, 2), (146, 4, 147, 3), (168, 155, 169, 156), (143, 156, 144, 157), (67, 159, 68, 158), (38, 117, 39, 118), (138, 107, 139, 108), (73, 109, 74, 108), (39, 135, 40, 134), (43, 78, 44, 79), (87, 137, 88, 136), (88, 75, 89, 76), (133, 98, 134, 99), (131, 8, 132, 9), (130, 150, 131, 149), (132, 61, 133, 62), (27, 63, 28, 62), (29, 148, 30, 149), (28, 10, 29, 9), (26, 100, 27, 99), (37, 122, 38, 123), (150, 7, 151, 8), (152, 33, 153, 34), (127, 32, 128, 33), (17, 70, 18, 71), (5, 31, 6, 30), (96, 36, 97, 35), (6, 129, 7, 130), (151, 127, 152, 126), (97, 124, 98, 125), (60, 125, 61, 126), (57, 85, 58, 84), (95, 87, 96, 86), (154, 85, 155, 86), (4, 84, 5, 83), (110, 78, 111, 77), (114, 135, 115, 136), (119, 36, 120, 37), (72, 45, 73, 46), (140, 48, 141, 47), (59, 35, 60, 34), (74, 91, 75, 92), (137, 93, 138, 92), (165, 107, 166, 106), (166, 93, 167, 94), (163, 46, 164, 47), (162, 72, 163, 71), (164, 139, 165, 140), (115, 121, 116, 120), (144, 56, 145, 55), (66, 53, 67, 54), (169, 57, 170, 56), (153, 58, 154, 59), (13, 54, 14, 55), (31, 128, 32, 129), (23, 77, 24, 76), (19, 44, 20, 45), (21, 90, 22, 91), (20, 110, 21, 109), (94, 167, 95, 168), (14, 158, 15, 157), (42, 25, 43, 26), (111, 25, 112, 24), (161, 19, 162, 18), (89, 22, 90, 23), (104, 16, 105, 15), (103, 69, 104, 68), (102, 160, 103, 159), (101, 52, 102, 53), (105, 142, 106, 143), (113, 40, 114, 41), (41, 112, 42, 113), (48, 142, 49, 141), (50, 69, 51, 70), (51, 160, 52, 161), (49, 16, 50, 17), (79, 101, 80, 100), (80, 64, 81, 63), (81, 11, 82, 10), (82, 147, 83, 148), (179, 2, 12, 173), (173, 182, 178, 183), (183, 178, 184, 177), (3, 181, 174, 182), (181, 175, 180, 174), (177, 184, 176, 185), (175, 186, 176, 180), (179, 185, 186, 11)]"
"unnamed link-0_filled(1,0)","[(63, 80, 64, 81), (19, 142, 20, 143), (86, 83, 87, 84), (84, 66, 85, 65), (64, 86, 65, 85), (151, 98, 152, 99), (51, 95, 52, 94), (21, 88, 22, 89), (61, 138, 62, 139), (135, 207, 136, 206), (42, 208, 43, 207), (40, 132, 41, 131), (159, 204, 160, 205), (103, 208, 104, 209), (79, 83, 80, 82), (74, 198, 75, 197), (154, 168, 155, 167), (45, 166, 46, 167), (212, 163, 213, 164), (191, 164, 192, 165), (9, 163, 10, 162), (81, 62, 82, 63), (55, 176, 56, 177), (144, 176, 145, 175), (90, 178, 91, 177), (91, 22, 92, 23), (145, 24, 146, 25), (54, 24, 55, 23), (75, 2, 76, 3), (120, 1, 121, 2), (25, 1, 26, 0), (174, 221, 175, 0), (53, 122, 54, 123), (146, 122, 147, 121), (92, 124, 93, 123), (156, 114, 157, 113), (43, 112, 44, 113), (209, 110, 210, 111), (188, 109, 189, 110), (11, 109, 12, 108), (10, 37, 11, 38), (189, 37, 190, 36), (210, 36, 211, 35), (44, 34, 45, 33), (155, 32, 156, 33), (7, 172, 8, 173), (6, 28, 7, 27), (5, 118, 6, 119), (3, 72, 4, 73), (4, 195, 5, 196), (173, 201, 174, 200), (26, 199, 27, 200), (119, 199, 120, 198), (196, 74, 197, 73), (194, 118, 195, 117), (193, 28, 194, 29), (192, 172, 193, 171), (186, 13, 187, 14), (169, 153, 170, 152), (29, 150, 30, 151), (116, 150, 117, 149), (71, 149, 72, 148), (76, 147, 77, 148), (77, 53, 78, 52), (69, 50, 70, 51), (114, 49, 115, 50), (31, 49, 32, 48), (168, 47, 169, 48), (102, 112, 103, 111), (101, 34, 102, 35), (100, 166, 101, 165), (139, 60, 140, 61), (158, 129, 159, 130), (205, 131, 206, 130), (46, 153, 47, 154), (218, 127, 219, 128), (67, 141, 68, 140), (38, 186, 39, 185), (161, 184, 162, 185), (220, 181, 221, 182), (201, 183, 202, 182), (136, 157, 137, 158), (134, 42, 135, 41), (133, 104, 134, 105), (202, 17, 203, 18), (219, 19, 220, 18), (160, 16, 161, 15), (39, 14, 40, 15), (126, 142, 127, 141), (124, 88, 125, 87), (170, 100, 171, 99), (30, 97, 31, 98), (115, 97, 116, 96), (70, 96, 71, 95), (78, 93, 79, 94), (180, 144, 181, 143), (178, 90, 179, 89), (128, 217, 129, 218), (183, 214, 184, 215), (203, 216, 204, 217), (16, 216, 17, 215), (190, 212, 191, 211), (8, 213, 9, 214), (105, 132, 106, 133), (107, 13, 108, 12), (106, 187, 107, 188), (66, 59, 67, 60), (125, 58, 126, 59), (20, 58, 21, 57), (179, 56, 180, 57), (137, 69, 138, 68)]",friend,"[(170, 146, 171, 145), (118, 124, 119, 123), (121, 117, 122, 116), (0, 65, 1, 66), (171, 12, 0, 13), (64, 1, 65, 2), (146, 4, 147, 3), (11, 2, 12, 3), (168, 155, 169, 156), (143, 156, 144, 157), (67, 159, 68, 158), (138, 107, 139, 108), (73, 109, 74, 108), (39, 135, 40, 134), (43, 78, 44, 79), (87, 137, 88, 136), (88, 75, 89, 76), (133, 98, 134, 99), (131, 8, 132, 9), (130, 150, 131, 149), (132, 61, 133, 62), (27, 63, 28, 62), (29, 148, 30, 149), (28, 10, 29, 9), (26, 100, 27, 99), (37, 122, 38, 123), (150, 7, 151, 8), (152, 33, 153, 34), (127, 32, 128, 33), (17, 70, 18, 71), (5, 31, 6, 30), (96, 36, 97, 35), (6, 129, 7, 130), (151, 127, 152, 126), (97, 124, 98, 125), (60, 125, 61, 126), (57, 85, 58, 84), (95, 87, 96, 86), (154, 85, 155, 86), (4, 84, 5, 83), (110, 78, 111, 77), (114, 135, 115, 136), (119, 36, 120, 37), (72, 45, 73, 46), (140, 48, 141, 47), (59, 35, 60, 34), (74, 91, 75, 92), (137, 93, 138, 92), (165, 107, 166, 106), (166, 93, 167, 94), (163, 46, 164, 47), (162, 72, 163, 71), (164, 139, 165, 140), (115, 121, 116, 120), (144, 56, 145, 55), (66, 53, 67, 54), (169, 57, 170, 56), (153, 58, 154, 59), (13, 54, 14, 55), (31, 128, 32, 129), (23, 77, 24, 76), (19, 44, 20, 45), (21, 90, 22, 91), (20, 110, 21, 109), (94, 167, 95, 168), (14, 158, 15, 157), (42, 25, 43, 26), (111, 25, 112, 24), (161, 19, 162, 18), (89, 22, 90, 23), (104, 16, 105, 15), (103, 69, 104, 68), (102, 160, 103, 159), (101, 52, 102, 53), (105, 142, 106, 143), (113, 40, 114, 41), (41, 112, 42, 113), (48, 142, 49, 141), (50, 69, 51, 70), (51, 160, 52, 161), (49, 16, 50, 17), (79, 101, 80, 100), (80, 64, 81, 63), (81, 11, 82, 10), (82, 147, 83, 148), (38, 173, 179, 118), (173, 182, 178, 183), (183, 178, 184, 177), (117, 181, 174, 182), (181, 175, 180, 174), (177, 184, 176, 185), (175, 186, 176, 180), (179, 185, 186, 39)]"
"unnamed link-0_filled(1,0)","[(160, 212, 161, 211), (1, 156, 2, 157), (119, 79, 120, 78), (70, 5, 71, 6), (218, 151, 219, 152), (8, 74, 9, 73), (80, 227, 81, 228), (210, 112, 211, 111), (72, 75, 73, 76), (149, 65, 150, 64), (219, 66, 220, 67), (213, 222, 214, 223), (224, 244, 225, 243), (221, 192, 222, 193), (226, 109, 227, 110), (220, 12, 221, 11), (106, 248, 107, 247), (116, 197, 117, 198), (200, 80, 201, 79), (196, 277, 197, 0), (201, 228, 202, 229), (193, 241, 194, 240), (199, 118, 200, 119), (117, 209, 118, 208), (155, 2, 156, 3), (120, 229, 121, 230), (214, 192, 215, 191), (212, 241, 213, 242), (198, 208, 199, 207), (77, 207, 78, 206), (84, 249, 85, 250), (76, 3, 77, 4), (124, 203, 125, 204), (195, 159, 196, 158), (123, 233, 124, 232), (244, 95, 245, 96), (81, 98, 82, 99), (189, 95, 190, 94), (108, 98, 109, 97), (272, 246, 273, 245), (269, 186, 270, 187), (275, 110, 276, 111), (273, 97, 274, 96), (253, 143, 254, 142), (251, 20, 252, 21), (255, 59, 256, 58), (115, 0, 116, 1), (180, 57, 181, 58), (183, 19, 184, 18), (182, 143, 183, 144), (194, 113, 195, 114), (86, 104, 87, 103), (252, 102, 253, 101), (138, 107, 139, 108), (23, 105, 24, 104), (52, 105, 53, 106), (100, 55, 101, 56), (102, 20, 103, 19), (99, 140, 100, 141), (91, 189, 92, 188), (134, 187, 135, 188), (25, 185, 26, 184), (50, 185, 51, 186), (53, 249, 54, 248), (21, 250, 22, 251), (137, 247, 138, 246), (89, 271, 90, 270), (92, 165, 93, 166), (90, 136, 91, 135), (87, 24, 88, 25), (88, 52, 89, 51), (54, 84, 55, 83), (22, 85, 23, 86), (139, 83, 140, 82), (56, 142, 57, 141), (65, 216, 66, 217), (61, 261, 62, 260), (62, 175, 63, 176), (63, 131, 64, 130), (59, 32, 60, 33), (60, 44, 61, 43), (35, 203, 36, 202), (14, 47, 15, 48), (17, 27, 18, 26), (13, 132, 14, 133), (15, 169, 16, 168), (16, 267, 17, 268), (12, 216, 13, 215), (74, 8, 75, 7), (150, 217, 151, 218), (145, 265, 146, 264), (146, 171, 147, 172), (148, 132, 149, 131), (144, 31, 145, 32), (147, 47, 148, 46), (173, 45, 174, 44), (10, 153, 11, 154), (67, 153, 68, 152), (36, 233, 37, 234), (276, 209, 277, 210), (274, 226, 275, 225), (6, 69, 7, 70), (4, 71, 5, 72), (114, 158, 115, 157), (204, 40, 205, 39), (174, 262, 175, 261), (136, 271, 137, 272), (27, 267, 28, 266), (49, 268, 50, 269), (262, 45, 263, 46), (263, 173, 264, 172), (48, 168, 49, 167), (28, 169, 29, 170), (133, 167, 134, 166), (259, 128, 260, 129), (176, 130, 177, 129), (37, 123, 38, 122), (40, 125, 41, 126), (231, 38, 232, 39), (265, 31, 266, 30), (170, 29, 171, 30), (34, 179, 35, 180), (126, 178, 127, 177), (41, 179, 42, 178), (254, 182, 255, 181), (162, 223, 163, 224), (159, 113, 160, 112), (161, 242, 162, 243), (163, 191, 164, 190), (164, 93, 165, 94), (42, 257, 43, 258), (127, 258, 128, 259), (33, 257, 34, 256), (234, 122, 235, 121), (235, 231, 236, 230), (236, 205, 237, 206), (237, 68, 238, 69), (239, 154, 240, 155), (238, 10, 239, 9)]",friend,"[(170, 146, 171, 145), (118, 124, 119, 123), (121, 117, 122, 116), (0, 65, 1, 66), (171, 12, 0, 13), (64, 1, 65, 2), (146, 4, 147, 3), (11, 2, 12, 3), (168, 155, 169, 156), (143, 156, 144, 157), (67, 159, 68, 158), (138, 107, 139, 108), (73, 109, 74, 108), (39, 135, 40, 134), (43, 78, 44, 79), (87, 137, 88, 136), (88, 75, 89, 76), (133, 98, 134, 99), (131, 8, 132, 9), (130, 150, 131, 149), (132, 61, 133, 62), (27, 63, 28, 62), (29, 148, 30, 149), (28, 10, 29, 9), (26, 100, 27, 99), (37, 122, 38, 123), (150, 7, 151, 8), (152, 33, 153, 34), (127, 32, 128, 33), (17, 70, 18, 71), (5, 31, 6, 30), (96, 36, 97, 35), (6, 129, 7, 130), (151, 127, 152, 126), (97, 124, 98, 125), (60, 125, 61, 126), (57, 85, 58, 84), (95, 87, 96, 86), (154, 85, 155, 86), (4, 84, 5, 83), (110, 78, 111, 77), (114, 135, 115, 136), (119, 36, 120, 37), (72, 45, 73, 46), (140, 48, 141, 47), (59, 35, 60, 34), (74, 91, 75, 92), (137, 93, 138, 92), (165, 107, 166, 106), (166, 93, 167, 94), (163, 46, 164, 47), (162, 72, 163, 71), (164, 139, 165, 140), (115, 121, 116, 120), (144, 56, 145, 55), (66, 53, 67, 54), (169, 57, 170, 56), (153, 58, 154, 59), (13, 54, 14, 55), (31, 128, 32, 129), (23, 77, 24, 76), (19, 44, 20, 45), (21, 90, 22, 91), (20, 110, 21, 109), (94, 167, 95, 168), (14, 158, 15, 157), (42, 25, 43, 26), (111, 25, 112, 24), (161, 19, 162, 18), (89, 22, 90, 23), (104, 16, 105, 15), (103, 69, 104, 68), (102, 160, 103, 159), (101, 52, 102, 53), (105, 142, 106, 143), (113, 40, 114, 41), (41, 112, 42, 113), (48, 142, 49, 141), (50, 69, 51, 70), (51, 160, 52, 161), (49, 16, 50, 17), (79, 101, 80, 100), (80, 64, 81, 63), (81, 11, 82, 10), (82, 147, 83, 148), (38, 173, 179, 118), (173, 182, 178, 183), (183, 178, 184, 177), (117, 181, 174, 182), (181, 175, 180, 174), (177, 184, 176, 185), (175, 186, 176, 180), (185, 186, 39, 179)]"
"unnamed link-2_filled(1,0)","[(40, 280, 41, 279), (284, 46, 285, 45), (47, 108, 48, 109), (109, 44, 110, 45), (42, 113, 43, 114), (46, 286, 47, 285), (286, 107, 287, 108), (110, 283, 111, 284), (281, 112, 282, 113), (115, 280, 116, 281), (134, 332, 135, 331), (204, 172, 205, 171), (258, 333, 259, 334), (19, 332, 20, 333), (78, 111, 79, 112), (114, 41, 115, 42), (277, 39, 278, 38), (80, 44, 81, 43), (37, 277, 38, 276), (79, 283, 80, 282), (118, 75, 119, 76), (264, 50, 265, 49), (261, 289, 262, 288), (260, 105, 261, 106), (25, 49, 26, 48), (24, 288, 25, 287), (23, 106, 24, 107), (132, 104, 133, 103), (131, 290, 132, 291), (129, 52, 130, 53), (252, 12, 253, 11), (139, 14, 140, 15), (146, 247, 147, 248), (143, 183, 144, 182), (36, 78, 37, 77), (39, 116, 40, 117), (275, 77, 276, 76), (278, 117, 279, 118), (71, 85, 72, 84), (198, 191, 199, 192), (199, 344, 200, 345), (205, 348, 206, 349), (250, 183, 251, 184), (55, 126, 56, 127), (294, 125, 295, 126), (98, 124, 99, 123), (315, 125, 316, 124), (316, 100, 317, 99), (314, 295, 315, 296), (311, 58, 312, 59), (2, 242, 3, 241), (193, 175, 194, 174), (313, 216, 314, 217), (74, 213, 75, 214), (81, 215, 82, 214), (322, 265, 323, 266), (101, 270, 102, 271), (291, 269, 292, 268), (130, 267, 131, 268), (22, 260, 23, 259), (51, 267, 52, 266), (327, 105, 328, 104), (326, 289, 327, 290), (330, 134, 331, 133), (329, 20, 330, 21), (325, 262, 326, 263), (323, 50, 324, 51), (318, 29, 319, 30), (102, 31, 103, 32), (293, 29, 294, 28), (127, 26, 128, 27), (269, 31, 270, 30), (54, 28, 55, 27), (53, 320, 54, 321), (21, 328, 22, 329), (263, 324, 264, 325), (128, 322, 129, 321), (292, 319, 293, 320), (100, 318, 101, 317), (346, 176, 347, 175), (342, 207, 343, 208), (222, 182, 223, 181), (212, 337, 213, 338), (119, 337, 120, 336), (274, 335, 275, 336), (35, 334, 36, 335), (248, 145, 249, 146), (18, 135, 19, 136), (208, 141, 209, 142), (121, 139, 122, 138), (272, 137, 273, 138), (33, 136, 34, 137), (32, 18, 33, 17), (271, 17, 272, 16), (122, 15, 123, 16), (209, 13, 210, 12), (187, 210, 188, 211), (185, 339, 186, 338), (189, 141, 190, 140), (188, 13, 189, 14), (34, 258, 35, 257), (273, 257, 274, 256), (120, 255, 121, 256), (211, 255, 212, 254), (186, 253, 187, 254), (239, 86, 240, 87), (0, 85, 1, 86), (152, 84, 153, 83), (66, 309, 67, 310), (151, 310, 152, 311), (4, 308, 5, 307), (243, 309, 244, 308), (67, 243, 68, 242), (68, 4, 69, 3), (65, 150, 66, 151), (62, 166, 63, 165), (64, 355, 65, 356), (63, 228, 64, 229), (153, 72, 154, 73), (1, 71, 2, 70), (240, 70, 241, 69), (305, 245, 306, 244), (306, 6, 307, 5), (304, 149, 305, 150), (301, 167, 302, 166), (302, 353, 303, 354), (303, 226, 304, 227), (90, 226, 91, 225), (91, 353, 92, 352), (92, 167, 93, 168), (89, 149, 90, 148), (87, 6, 88, 7), (88, 245, 89, 246), (190, 220, 191, 219), (206, 221, 207, 222), (343, 221, 344, 220), (161, 359, 162, 358), (164, 230, 165, 229), (232, 94, 233, 93), (231, 300, 232, 301), (230, 61, 231, 62), (359, 95, 360, 94), (357, 298, 358, 299), (356, 59, 357, 60), (177, 193, 178, 192), (176, 346, 177, 345), (172, 202, 173, 201), (173, 195, 174, 194), (203, 196, 204, 197), (218, 98, 219, 97), (217, 296, 218, 297), (215, 56, 216, 57), (246, 237, 247, 238), (7, 238, 8, 239), (147, 237, 148, 236), (168, 233, 169, 234), (224, 236, 225, 235), (249, 364, 250, 365), (8, 365, 9, 0), (144, 364, 145, 363), (169, 360, 170, 361), (223, 363, 224, 362), (341, 143, 342, 142), (339, 10, 340, 11), (340, 251, 341, 252), (9, 184, 10, 185), (197, 179, 198, 178), (170, 179, 171, 180), (347, 200, 348, 201), (195, 202, 196, 203), (354, 227, 355, 228), (349, 181, 350, 180), (350, 362, 351, 361), (351, 235, 352, 234), (160, 95, 161, 96), (162, 300, 163, 299), (163, 61, 164, 60), (96, 159, 97, 160), (297, 159, 298, 158), (57, 157, 58, 156), (312, 157, 313, 158), (82, 156, 83, 155), (73, 154, 74, 155)]",friend,"[(112, 21, 113, 22), (30, 103, 31, 104), (37, 43, 38, 42), (96, 43, 97, 44), (40, 97, 41, 98), (41, 37, 42, 36), (129, 121, 130, 120), (78, 120, 79, 119), (79, 14, 80, 15), (130, 13, 131, 14), (132, 152, 133, 151), (81, 151, 82, 150), (153, 135, 154, 134), (29, 137, 30, 136), (104, 135, 105, 136), (54, 133, 55, 134), (35, 39, 36, 38), (98, 39, 99, 40), (32, 84, 33, 83), (17, 44, 18, 45), (116, 46, 117, 45), (102, 85, 103, 86), (65, 47, 66, 46), (53, 82, 54, 83), (20, 113, 21, 114), (156, 102, 157, 101), (146, 99, 147, 100), (147, 35, 148, 34), (154, 31, 155, 32), (26, 146, 27, 145), (106, 143, 107, 144), (57, 142, 58, 143), (152, 56, 153, 55), (148, 51, 149, 52), (128, 70, 129, 69), (89, 144, 90, 145), (87, 138, 88, 139), (141, 56, 142, 57), (140, 105, 141, 106), (137, 29, 138, 28), (139, 88, 140, 89), (155, 85, 156, 84), (52, 2, 53, 1), (33, 0, 34, 1), (100, 0, 101, 157), (80, 93, 81, 94), (131, 92, 132, 93), (73, 24, 74, 25), (72, 110, 73, 109), (71, 61, 72, 60), (62, 128, 63, 127), (70, 122, 71, 121), (111, 127, 112, 126), (22, 125, 23, 126), (50, 95, 51, 96), (49, 16, 50, 17), (48, 118, 49, 117), (47, 67, 48, 66), (63, 77, 64, 76), (114, 76, 115, 75), (19, 74, 20, 75), (6, 67, 7, 68), (4, 16, 5, 15), (3, 95, 4, 94), (2, 149, 3, 150), (18, 10, 19, 9), (115, 8, 116, 9), (64, 7, 65, 8), (124, 23, 125, 24), (123, 111, 124, 110), (122, 62, 123, 61), (12, 59, 13, 60), (11, 108, 12, 109), (10, 26, 11, 25), (91, 58, 92, 59), (90, 107, 91, 108), (86, 28, 87, 27), (5, 118, 159, 119), (77, 69, 78, 165), (159, 168, 164, 169), (169, 164, 170, 163), (6, 167, 160, 168), (167, 161, 166, 160), (163, 170, 162, 171), (161, 172, 162, 166), (165, 171, 172, 68)]"
"unnamed link-2_filled(1,0)","[(114, 252, 115, 251), (130, 249, 131, 250), (152, 268, 153, 267), (101, 266, 102, 267), (302, 193, 303, 194), (102, 149, 103, 150), (265, 149, 266, 148), (229, 150, 230, 151), (323, 173, 324, 172), (182, 314, 183, 313), (12, 319, 13, 320), (18, 48, 19, 47), (170, 20, 171, 19), (45, 21, 46, 20), (324, 17, 325, 18), (49, 158, 50, 159), (352, 159, 353, 160), (355, 32, 356, 33), (100, 21, 101, 22), (268, 24, 269, 23), (227, 24, 228, 25), (52, 33, 53, 34), (368, 357, 369, 358), (222, 96, 223, 95), (274, 93, 275, 94), (154, 99, 155, 100), (341, 99, 342, 98), (28, 97, 29, 98), (189, 81, 190, 80), (307, 78, 308, 79), (121, 76, 122, 77), (122, 292, 123, 291), (308, 290, 309, 289), (188, 287, 189, 288), (92, 275, 93, 276), (27, 271, 28, 270), (224, 271, 225, 272), (342, 269, 343, 270), (283, 212, 284, 213), (90, 220, 91, 219), (191, 211, 192, 210), (306, 207, 307, 208), (120, 205, 121, 206), (128, 116, 129, 115), (190, 303, 191, 304), (208, 305, 209, 306), (82, 299, 83, 300), (284, 302, 285, 301), (285, 194, 286, 195), (84, 198, 85, 197), (211, 193, 212, 192), (141, 186, 142, 187), (137, 305, 138, 304), (138, 79, 139, 80), (139, 289, 140, 288), (136, 209, 137, 210), (135, 64, 136, 65), (125, 279, 126, 278), (127, 88, 128, 89), (126, 217, 127, 218), (118, 216, 119, 215), (116, 88, 117, 87), (119, 280, 120, 281), (360, 12, 361, 11), (356, 177, 357, 178), (359, 319, 360, 318), (353, 50, 354, 51), (358, 369, 359, 370), (199, 251, 200, 250), (370, 363, 371, 364), (316, 362, 317, 361), (179, 364, 180, 365), (9, 363, 10, 362), (175, 30, 176, 31), (173, 156, 174, 157), (63, 207, 64, 206), (61, 290, 62, 291), (62, 78, 63, 77), (16, 158, 17, 157), (14, 32, 15, 31), (263, 168, 264, 169), (232, 168, 233, 167), (262, 43, 263, 44), (171, 46, 172, 47), (233, 43, 234, 42), (105, 167, 106, 166), (107, 41, 108, 40), (4, 239, 5, 240), (108, 329, 109, 330), (234, 327, 235, 328), (261, 327, 262, 326), (259, 350, 260, 351), (236, 350, 237, 349), (111, 347, 112, 346), (26, 344, 27, 343), (322, 156, 323, 155), (320, 30, 321, 29), (325, 49, 326, 48), (13, 177, 14, 176), (255, 253, 256, 252), (44, 169, 45, 170), (36, 334, 37, 333), (38, 347, 39, 348), (39, 111, 40, 110), (37, 239, 38, 238), (163, 329, 164, 328), (160, 351, 161, 352), (165, 107, 166, 106), (162, 236, 163, 235), (164, 41, 165, 42), (241, 255, 242, 254), (247, 199, 248, 198), (245, 298, 246, 299), (253, 241, 254, 240), (317, 10, 318, 11), (180, 8, 181, 7), (371, 9, 372, 8), (334, 36, 335, 35), (332, 237, 333, 238), (330, 109, 331, 110), (331, 349, 332, 348), (286, 81, 287, 82), (15, 338, 16, 339), (174, 340, 175, 339), (51, 337, 52, 336), (321, 340, 322, 341), (354, 338, 355, 337), (96, 373, 97, 0), (223, 0, 224, 1), (272, 2, 273, 1), (214, 133, 215, 134), (85, 132, 86, 133), (281, 135, 282, 134), (248, 131, 249, 132), (366, 53, 367, 54), (372, 316, 373, 315), (335, 259, 336, 258), (34, 257, 35, 258), (161, 260, 162, 261), (5, 257, 6, 256), (195, 300, 196, 301), (196, 68, 197, 67), (204, 279, 205, 280), (203, 217, 204, 216), (201, 87, 202, 86), (200, 129, 201, 130), (246, 70, 247, 69), (282, 65, 283, 66), (83, 69, 84, 68), (213, 67, 214, 66), (292, 124, 293, 123), (293, 60, 294, 61), (294, 310, 295, 309), (296, 187, 297, 188), (295, 141, 296, 140), (297, 244, 298, 245), (367, 178, 368, 179), (70, 244, 71, 243), (72, 186, 73, 185), (73, 310, 74, 311), (71, 142, 72, 143), (74, 60, 75, 59), (75, 124, 76, 125), (151, 228, 152, 229), (103, 231, 104, 230), (25, 226, 26, 227), (344, 226, 345, 225), (184, 273, 185, 274), (183, 95, 184, 94), (181, 221, 182, 220), (202, 117, 203, 118), (242, 114, 243, 113), (3, 112, 4, 113), (314, 221, 315, 222), (311, 277, 312, 276), (312, 91, 313, 92), (143, 2, 144, 3), (144, 345, 145, 346), (145, 104, 146, 105), (153, 23, 154, 22), (146, 231, 147, 232), (147, 265, 148, 264), (55, 7, 56, 6), (54, 365, 55, 366), (56, 90, 57, 89), (58, 277, 59, 278), (57, 219, 58, 218)]",friend,"[(112, 21, 113, 22), (30, 103, 31, 104), (37, 43, 38, 42), (96, 43, 97, 44), (40, 97, 41, 98), (41, 37, 42, 36), (129, 121, 130, 120), (78, 120, 79, 119), (79, 14, 80, 15), (130, 13, 131, 14), (132, 152, 133, 151), (81, 151, 82, 150), (153, 135, 154, 134), (29, 137, 30, 136), (104, 135, 105, 136), (54, 133, 55, 134), (35, 39, 36, 38), (98, 39, 99, 40), (32, 84, 33, 83), (17, 44, 18, 45), (116, 46, 117, 45), (102, 85, 103, 86), (65, 47, 66, 46), (53, 82, 54, 83), (20, 113, 21, 114), (156, 102, 157, 101), (146, 99, 147, 100), (147, 35, 148, 34), (154, 31, 155, 32), (26, 146, 27, 145), (106, 143, 107, 144), (57, 142, 58, 143), (152, 56, 153, 55), (148, 51, 149, 52), (128, 70, 129, 69), (77, 69, 78, 68), (89, 144, 90, 145), (87, 138, 88, 139), (141, 56, 142, 57), (140, 105, 141, 106), (137, 29, 138, 28), (139, 88, 140, 89), (155, 85, 156, 84), (52, 2, 53, 1), (33, 0, 34, 1), (100, 0, 101, 157), (131, 92, 132, 93), (73, 24, 74, 25), (72, 110, 73, 109), (71, 61, 72, 60), (62, 128, 63, 127), (70, 122, 71, 121), (111, 127, 112, 126), (22, 125, 23, 126), (50, 95, 51, 96), (49, 16, 50, 17), (48, 118, 49, 117), (47, 67, 48, 66), (63, 77, 64, 76), (114, 76, 115, 75), (19, 74, 20, 75), (6, 67, 7, 68), (5, 118, 6, 119), (4, 16, 5, 15), (3, 95, 4, 94), (18, 10, 19, 9), (115, 8, 116, 9), (64, 7, 65, 8), (124, 23, 125, 24), (123, 111, 124, 110), (122, 62, 123, 61), (12, 59, 13, 60), (11, 108, 12, 109), (10, 26, 11, 25), (91, 58, 92, 59), (90, 107, 91, 108), (86, 28, 87, 27), (2, 149, 159, 150), (80, 93, 81, 165), (159, 168, 164, 169), (169, 164, 170, 163), (3, 167, 160, 168), (167, 161, 166, 160), (161, 94, 162, 166), (163, 170, 162, 165)]"
"unnamed link-0_filled(1,0)","[(13, 1, 14, 0), (244, 312, 245, 311), (164, 306, 165, 305), (171, 249, 172, 248), (239, 40, 240, 41), (242, 29, 243, 30), (149, 222, 150, 223), (109, 229, 110, 228), (221, 146, 222, 147), (223, 113, 224, 112), (173, 86, 174, 87), (163, 42, 164, 43), (167, 30, 168, 31), (150, 114, 151, 113), (136, 148, 137, 147), (137, 11, 138, 10), (96, 42, 97, 41), (90, 28, 91, 27), (51, 39, 52, 38), (304, 162, 305, 161), (300, 238, 301, 237), (301, 98, 302, 99), (310, 31, 311, 32), (303, 44, 304, 45), (37, 51, 38, 50), (33, 306, 34, 307), (36, 287, 37, 288), (34, 96, 35, 95), (35, 240, 36, 241), (32, 165, 33, 166), (78, 179, 79, 180), (259, 185, 260, 184), (220, 181, 221, 182), (143, 178, 144, 179), (255, 181, 256, 180), (85, 174, 86, 175), (94, 307, 95, 308), (89, 246, 90, 247), (91, 170, 92, 171), (324, 17, 325, 18), (286, 39, 287, 40), (250, 83, 251, 84), (175, 84, 176, 85), (144, 80, 145, 79), (218, 78, 219, 77), (261, 74, 262, 75), (80, 253, 81, 254), (219, 256, 220, 257), (145, 254, 146, 255), (182, 258, 183, 257), (309, 167, 310, 166), (312, 246, 313, 245), (308, 93, 309, 94), (321, 2, 322, 3), (289, 173, 290, 172), (288, 250, 289, 249), (292, 314, 293, 313), (290, 87, 291, 88), (291, 24, 292, 25), (322, 15, 323, 16), (243, 169, 244, 168), (241, 92, 242, 93), (82, 297, 83, 298), (314, 294, 315, 293), (251, 297, 252, 296), (176, 296, 177, 295), (125, 22, 126, 23), (45, 302, 46, 303), (46, 98, 47, 97), (47, 238, 48, 239), (43, 162, 44, 163), (133, 225, 134, 224), (16, 323, 17, 324), (134, 111, 135, 112), (1, 15, 2, 14), (186, 139, 187, 140), (263, 142, 264, 143), (216, 142, 217, 141), (73, 141, 74, 140), (23, 294, 24, 295), (26, 247, 27, 248), (28, 169, 29, 170), (25, 89, 26, 88), (185, 4, 186, 5), (260, 5, 261, 6), (75, 7, 76, 6), (159, 62, 160, 63), (236, 61, 237, 62), (138, 3, 139, 4), (233, 201, 234, 200), (158, 198, 159, 197), (99, 161, 100, 160), (100, 64, 101, 63), (101, 196, 102, 197), (187, 269, 188, 268), (70, 265, 71, 266), (188, 213, 189, 214), (72, 216, 73, 215), (262, 217, 263, 218), (214, 267, 215, 268), (210, 70, 211, 69), (212, 189, 213, 190), (264, 118, 265, 117), (71, 118, 72, 119), (190, 122, 191, 121), (211, 120, 212, 121), (122, 207, 123, 208), (123, 193, 124, 192), (124, 67, 125, 68), (119, 267, 120, 266), (193, 20, 194, 21), (66, 22, 67, 21), (269, 18, 270, 19), (325, 13, 0, 12), (272, 130, 273, 129), (65, 126, 66, 127), (195, 129, 196, 128), (229, 105, 230, 104), (235, 154, 236, 155), (191, 208, 192, 209), (68, 210, 69, 209), (271, 204, 272, 205), (8, 183, 9, 184), (7, 77, 8, 76), (9, 258, 10, 259), (115, 253, 116, 252), (114, 81, 115, 82), (116, 178, 117, 177), (11, 320, 12, 321), (127, 317, 128, 316), (270, 320, 271, 319), (64, 315, 65, 316), (194, 318, 195, 317), (110, 131, 111, 132), (225, 133, 226, 132), (148, 136, 149, 135), (102, 273, 103, 274), (234, 278, 235, 277), (157, 275, 158, 274), (205, 318, 206, 319), (206, 20, 207, 19), (59, 283, 60, 282), (60, 153, 61, 154), (58, 108, 59, 107), (56, 227, 57, 228), (278, 232, 279, 231), (280, 105, 281, 106), (275, 157, 276, 156), (48, 285, 49, 286), (299, 285, 300, 284), (230, 280, 231, 279), (106, 281, 107, 282), (152, 284, 153, 283), (108, 58, 109, 57), (226, 55, 227, 56), (151, 54, 152, 55), (49, 53, 50, 52), (298, 53, 299, 54), (198, 156, 199, 155), (199, 276, 200, 277), (201, 233, 202, 232), (202, 103, 203, 104), (203, 130, 204, 131)]",friend,"[(16, 171, 17, 172), (172, 17, 173, 18), (10, 119, 11, 120), (110, 19, 111, 20), (18, 131, 19, 132), (87, 27, 88, 26), (33, 97, 34, 96), (34, 168, 35, 167), (81, 128, 82, 129), (78, 169, 79, 170), (174, 79, 175, 80), (165, 94, 166, 95), (178, 94, 179, 93), (95, 166, 96, 167), (111, 131, 112, 130), (173, 113, 174, 112), (113, 171, 114, 170), (147, 126, 148, 127), (189, 125, 190, 124), (203, 136, 204, 137), (144, 193, 145, 194), (162, 158, 163, 157), (158, 164, 159, 163), (179, 160, 180, 161), (134, 77, 135, 78), (202, 76, 203, 75), (204, 115, 205, 116), (133, 115, 134, 114), (151, 25, 152, 24), (149, 85, 150, 84), (148, 105, 149, 106), (205, 15, 206, 14), (132, 15, 133, 16), (191, 103, 192, 102), (184, 89, 185, 90), (186, 27, 187, 28), (107, 0, 108, 1), (82, 2, 83, 1), (22, 0, 23, 207), (190, 5, 191, 6), (146, 4, 147, 3), (98, 69, 99, 70), (88, 64, 89, 63), (29, 67, 30, 66), (185, 64, 186, 65), (153, 63, 154, 62), (39, 60, 40, 61), (127, 2, 128, 3), (125, 105, 126, 104), (122, 85, 123, 86), (120, 23, 121, 24), (123, 189, 124, 188), (121, 150, 122, 151), (117, 39, 118, 38), (118, 61, 119, 62), (68, 47, 69, 48), (31, 48, 32, 49), (92, 49, 93, 50), (99, 47, 100, 46), (12, 60, 13, 59), (11, 40, 12, 41), (9, 153, 10, 152), (6, 187, 7, 188), (4, 103, 5, 104), (67, 194, 68, 195), (30, 195, 31, 196), (91, 196, 92, 197), (101, 193, 102, 192), (57, 116, 58, 117), (58, 14, 59, 13), (56, 137, 57, 138), (50, 198, 51, 197), (55, 75, 56, 74), (100, 145, 101, 146), (90, 142, 91, 141), (28, 144, 29, 143), (65, 143, 66, 142), (44, 130, 45, 129), (45, 80, 46, 81), (42, 21, 43, 22), (41, 206, 42, 207), (32, 177, 33, 178), (72, 202, 73, 201), (76, 135, 77, 136), (73, 55, 74, 54), (71, 169, 72, 168), (20, 109, 21, 110), (83, 106, 84, 107), (43, 109, 44, 108), (200, 35, 201, 36), (199, 157, 200, 156), (198, 181, 199, 182), (161, 180, 162, 181), (53, 36, 54, 37), (52, 156, 53, 155), (51, 182, 52, 183), (140, 184, 141, 183), (139, 154, 140, 155), (138, 38, 139, 37), (164, 160, 165, 159), (70, 175, 71, 176), (97, 177, 98, 176), (7, 209, 8, 86), (8, 215, 9, 25), (209, 218, 214, 219), (219, 214, 220, 213), (87, 217, 210, 218), (217, 211, 216, 210), (211, 26, 212, 216), (213, 220, 212, 215)]"
"unnamed link-0_filled(1,0)","[(148, 367, 149, 368), (100, 365, 101, 366), (364, 143, 365, 144), (198, 362, 199, 361), (106, 359, 107, 360), (1, 360, 2, 361), (344, 287, 345, 288), (346, 256, 347, 255), (352, 216, 353, 215), (356, 91, 357, 92), (347, 62, 348, 63), (325, 227, 326, 226), (324, 77, 325, 78), (310, 313, 311, 314), (270, 311, 271, 312), (307, 273, 308, 272), (298, 185, 299, 186), (297, 15, 298, 14), (296, 120, 297, 119), (284, 226, 285, 225), (224, 286, 225, 285), (79, 286, 80, 287), (283, 78, 284, 79), (221, 256, 222, 257), (82, 258, 83, 257), (81, 223, 82, 222), (227, 77, 228, 76), (147, 203, 148, 202), (195, 189, 196, 188), (197, 116, 198, 117), (199, 97, 200, 96), (196, 11, 197, 12), (109, 186, 110, 187), (4, 187, 5, 188), (107, 119, 108, 118), (2, 118, 3, 117), (105, 94, 106, 95), (108, 14, 109, 13), (0, 95, 1, 96), (3, 13, 4, 12), (312, 271, 313, 272), (156, 201, 157, 202), (58, 73, 59, 74), (56, 232, 57, 231), (131, 331, 132, 330), (130, 66, 131, 65), (126, 217, 127, 218), (125, 87, 126, 86), (250, 219, 251, 220), (249, 85, 250, 84), (253, 349, 254, 348), (254, 64, 255, 63), (251, 128, 252, 129), (248, 178, 249, 177), (247, 22, 248, 23), (260, 229, 261, 230), (258, 76, 259, 75), (16, 183, 17, 184), (175, 74, 176, 75), (173, 229, 174, 228), (176, 59, 177, 60), (172, 323, 173, 324), (220, 62, 221, 61), (83, 60, 84, 61), (29, 321, 30, 320), (24, 58, 25, 57), (25, 230, 26, 231), (23, 73, 24, 72), (71, 21, 72, 20), (70, 179, 71, 180), (66, 128, 67, 127), (69, 245, 70, 244), (64, 349, 65, 350), (68, 85, 69, 86), (67, 219, 68, 218), (114, 40, 115, 39), (189, 36, 190, 37), (363, 40, 364, 41), (337, 19, 338, 18), (335, 180, 336, 181), (334, 124, 335, 123), (332, 242, 333, 241), (329, 350, 330, 351), (333, 88, 334, 89), (331, 217, 332, 216), (27, 262, 28, 263), (174, 260, 175, 259), (129, 252, 130, 253), (53, 29, 54, 28), (48, 167, 49, 168), (47, 137, 48, 136), (54, 264, 55, 263), (52, 321, 53, 322), (51, 280, 52, 281), (45, 366, 46, 367), (37, 163, 38, 162), (44, 204, 45, 203), (46, 101, 47, 102), (149, 102, 150, 103), (55, 338, 56, 339), (282, 343, 283, 344), (322, 341, 323, 342), (132, 352, 133, 351), (171, 342, 172, 343), (26, 340, 27, 339), (358, 296, 359, 295), (362, 160, 363, 159), (190, 164, 191, 163), (115, 160, 116, 161), (93, 295, 94, 294), (210, 293, 211, 294), (135, 291, 136, 290), (170, 281, 171, 282), (30, 280, 31, 279), (273, 309, 274, 308), (318, 16, 319, 15), (319, 184, 320, 185), (317, 121, 318, 120), (316, 357, 317, 358), (315, 92, 316, 93), (314, 212, 315, 211), (223, 327, 224, 326), (80, 327, 81, 328), (345, 328, 346, 329), (21, 246, 22, 247), (178, 246, 179, 245), (124, 243, 125, 244), (353, 241, 354, 240), (87, 243, 88, 242), (214, 239, 215, 240), (238, 213, 239, 214), (236, 90, 237, 89), (237, 355, 238, 354), (235, 122, 236, 123), (234, 182, 235, 181), (232, 19, 233, 20), (233, 337, 234, 336), (35, 194, 36, 195), (164, 194, 165, 193), (139, 192, 140, 193), (155, 369, 156, 368), (154, 104, 155, 103), (153, 293, 154, 292), (138, 8, 139, 7), (165, 6, 166, 7), (34, 6, 35, 5), (278, 32, 279, 31), (276, 169, 277, 170), (274, 134, 275, 133), (277, 50, 278, 51), (275, 289, 276, 288), (309, 307, 310, 306), (269, 212, 270, 213), (267, 91, 268, 90), (268, 356, 269, 355), (266, 121, 267, 122), (265, 183, 266, 182), (264, 17, 265, 18), (261, 341, 262, 340), (305, 152, 306, 153), (291, 151, 292, 150), (42, 145, 43, 146), (113, 143, 114, 142), (191, 140, 192, 141), (204, 44, 205, 43), (206, 157, 207, 158), (205, 147, 206, 146), (137, 113, 138, 112), (166, 111, 167, 112), (33, 111, 34, 110), (104, 210, 105, 209), (369, 209, 0, 208), (200, 207, 201, 208), (289, 303, 290, 302), (49, 300, 50, 301), (151, 304, 152, 305), (134, 304, 135, 303), (168, 301, 169, 302), (32, 300, 33, 299), (8, 142, 9, 141), (10, 161, 11, 162), (9, 39, 10, 38), (98, 41, 99, 42), (97, 159, 98, 158), (99, 144, 100, 145)]",friend,"[(108, 269, 109, 270), (443, 115, 444, 114), (579, 110, 580, 111), (742, 114, 743, 113), (265, 112, 266, 113), (115, 574, 116, 575), (118, 750, 119, 749), (755, 125, 756, 124), (152, 220, 153, 219), (220, 152, 221, 151), (143, 341, 144, 340), (491, 154, 492, 155), (573, 116, 574, 117), (144, 646, 145, 645), (142, 677, 143, 678), (787, 150, 788, 151), (153, 788, 154, 789), (526, 156, 527, 155), (159, 496, 160, 497), (161, 521, 162, 520), (488, 216, 489, 215), (529, 216, 530, 217), (790, 218, 791, 217), (222, 488, 223, 487), (221, 530, 222, 531), (218, 790, 219, 789), (232, 337, 233, 338), (569, 259, 570, 258), (233, 642, 234, 643), (234, 680, 235, 679), (262, 576, 263, 575), (261, 746, 262, 747), (444, 263, 445, 264), (581, 269, 582, 268), (743, 264, 744, 265), (478, 332, 479, 331), (540, 335, 541, 336), (774, 340, 775, 339), (483, 535, 484, 534), (568, 449, 569, 450), (446, 577, 447, 578), (578, 439, 579, 440), (475, 641, 476, 640), (474, 681, 475, 682), (445, 745, 446, 744), (533, 485, 534, 484), (784, 485, 785, 486), (489, 529, 490, 528), (490, 791, 491, 792), (525, 493, 526, 492), (542, 641, 543, 642), (543, 681, 544, 680), (786, 532, 787, 531), (527, 793, 528, 792), (572, 747, 573, 748), (745, 576, 746, 577), (580, 739, 581, 740), (775, 645, 776, 644), (646, 676, 647, 675), (673, 649, 674, 648), (773, 678, 774, 679), (741, 443, 742, 442), (111, 441, 112, 440), (266, 441, 267, 442), (270, 107, 271, 108), (433, 103, 434, 102), (731, 101, 732, 100), (732, 432, 733, 431), (106, 271, 107, 272), (737, 272, 738, 273), (438, 273, 439, 274), (277, 434, 278, 435), (278, 103, 279, 104), (267, 740, 268, 741), (436, 736, 437, 735), (109, 739, 110, 738), (101, 433, 102, 432), (430, 100, 431, 99), (426, 281, 427, 282), (105, 582, 106, 583), (437, 584, 438, 585), (274, 586, 275, 585), (736, 583, 737, 584), (429, 731, 430, 730), (275, 734, 276, 735), (516, 355, 517, 356), (94, 283, 95, 284), (92, 424, 93, 423), (586, 733, 587, 734), (587, 277, 588, 276), (588, 435, 589, 436), (589, 104, 590, 105), (120, 78, 121, 77), (567, 74, 568, 75), (450, 76, 451, 75), (704, 74, 705, 73), (311, 66, 312, 67), (341, 677, 342, 676), (338, 643, 339, 644), (705, 304, 706, 305), (452, 303, 453, 304), (565, 303, 566, 302), (126, 295, 127, 296), (605, 130, 606, 131), (602, 558, 603, 557), (604, 761, 605, 762), (603, 249, 604, 248), (601, 460, 602, 461), (720, 460, 721, 459), (718, 249, 719, 250), (717, 761, 718, 760), (719, 558, 720, 559), (716, 130, 717, 129), (128, 716, 129, 715), (559, 712, 560, 713), (454, 708, 455, 707), (708, 23, 709, 24), (455, 24, 456, 25), (562, 22, 563, 21), (123, 16, 124, 17), (398, 722, 399, 721), (396, 289, 397, 290), (395, 419, 396, 418), (394, 88, 395, 87), (710, 809, 711, 810), (458, 811, 459, 812), (561, 809, 562, 808), (122, 803, 123, 804), (18, 806, 19, 805), (689, 146, 690, 147), (685, 337, 686, 336), (687, 776, 688, 777), (686, 232, 687, 231), (684, 542, 685, 541), (683, 476, 684, 477), (682, 640, 683, 639), (637, 334, 638, 335), (638, 478, 639, 477), (636, 539, 637, 540), (634, 229, 635, 230), (635, 779, 636, 778), (632, 148, 633, 147), (70, 726, 71, 725), (65, 288, 66, 289), (64, 420, 65, 419), (63, 89, 64, 88), (314, 89, 315, 90), (313, 420, 314, 421), (312, 288, 313, 287), (309, 722, 310, 723), (517, 501, 518, 500), (333, 375, 334, 374), (480, 377, 481, 378), (537, 373, 538, 372), (228, 372, 229, 371), (780, 373, 781, 374), (633, 371, 634, 370), (688, 369, 689, 370), (145, 368, 146, 369), (121, 205, 122, 204), (299, 202, 300, 203), (26, 195, 27, 196), (563, 200, 564, 201), (453, 199, 454, 198), (706, 198, 707, 197), (125, 413, 126, 412), (301, 406, 302, 407), (22, 403, 23, 404), (564, 405, 565, 406), (456, 402, 457, 401), (199, 405, 200, 404), (709, 403, 710, 402), (703, 729, 704, 728), (702, 98, 703, 97), (700, 279, 701, 280), (701, 429, 702, 428), (818, 421, 819, 422), (817, 287, 818, 286), (819, 90, 820, 91), (814, 723, 815, 724), (813, 309, 814, 308), (815, 68, 816, 69), (812, 399, 813, 400), (397, 600, 398, 601), (67, 598, 68, 599), (310, 600, 311, 599), (816, 598, 817, 597), (699, 590, 700, 591), (93, 594, 94, 595), (284, 596, 285, 595), (424, 593, 425, 594), (364, 2, 365, 1), (651, 0, 652, 1), (137, 827, 138, 826), (241, 822, 242, 823), (550, 821, 551, 822), (467, 821, 468, 820), (655, 360, 656, 361), (381, 148, 382, 149), (376, 781, 377, 782), (380, 228, 381, 227), (379, 537, 380, 536), (378, 481, 379, 482), (375, 333, 376, 332), (10, 827, 11, 0), (5, 342, 6, 343), (3, 675, 4, 674), (4, 647, 5, 648), (2, 368, 3, 367), (38, 823, 39, 824), (119, 513, 120, 512), (570, 511, 571, 512), (448, 510, 449, 509), (192, 70, 193, 69), (196, 305, 197, 306), (193, 725, 194, 724), (191, 596, 192, 597), (188, 92, 189, 91), (190, 285, 191, 286), (189, 423, 190, 422), (479, 782, 480, 783), (538, 780, 539, 779), (230, 778, 231, 777), (711, 610, 712, 611), (457, 612, 458, 613), (560, 610, 561, 609), (127, 606, 128, 607), (330, 784, 331, 783), (329, 483, 330, 482), (328, 535, 329, 536), (326, 150, 327, 149), (176, 650, 177, 649), (171, 668, 172, 669), (175, 9, 176, 8), (172, 348, 173, 347), (174, 139, 175, 140), (173, 770, 174, 771), (170, 236, 171, 235), (169, 545, 170, 544), (167, 472, 168, 473), (164, 354, 165, 353), (798, 358, 799, 357), (793, 156, 794, 157), (794, 493, 795, 494), (795, 525, 796, 524), (210, 521, 211, 522), (213, 495, 214, 494), (214, 158, 215, 157), (209, 356, 210, 357), (382, 632, 383, 631), (323, 628, 324, 629), (361, 631, 362, 630), (654, 629, 655, 630), (799, 627, 800, 626), (208, 625, 209, 626), (502, 624, 503, 623), (501, 355, 502, 354), (499, 519, 500, 518), (451, 566, 452, 567), (506, 571, 507, 572), (297, 807, 298, 806), (298, 20, 299, 19), (294, 131, 295, 132), (293, 762, 294, 763), (292, 248, 293, 247), (291, 557, 292, 556), (290, 461, 291, 462), (498, 163, 499, 164), (519, 163, 520, 162), (352, 166, 353, 165), (351, 471, 352, 470), (350, 547, 351, 548), (348, 237, 349, 238), (346, 772, 347, 771), (345, 141, 346, 140), (344, 7, 345, 8), (468, 187, 469, 188), (548, 186, 549, 185), (238, 184, 239, 183), (138, 181, 139, 182), (9, 181, 10, 180), (650, 180, 651, 179), (365, 178, 366, 179), (35, 187, 36, 186), (671, 7, 672, 6), (672, 344, 673, 343), (670, 141, 671, 142), (669, 772, 670, 773), (667, 237, 668, 236), (666, 546, 667, 545), (664, 471, 665, 472), (663, 166, 664, 167), (240, 37, 241, 38), (549, 36, 550, 37), (469, 35, 470, 34), (515, 624, 516, 625), (464, 393, 465, 394), (552, 392, 553, 391), (243, 391, 244, 390), (135, 388, 136, 389), (12, 388, 13, 387), (652, 386, 653, 385), (363, 384, 364, 385), (417, 463, 418, 462), (416, 555, 417, 556), (415, 246, 416, 247), (414, 764, 415, 763), (413, 133, 414, 132), (410, 17, 411, 18), (409, 804, 410, 805), (408, 204, 409, 203), (392, 62, 393, 61), (465, 62, 466, 63), (553, 61, 554, 60), (244, 60, 245, 59), (134, 57, 135, 58), (13, 57, 14, 56), (657, 53, 658, 52), (358, 53, 359, 54), (86, 464, 87, 463), (85, 554, 86, 555), (84, 245, 85, 246), (83, 765, 84, 764), (82, 134, 83, 133), (81, 14, 82, 15), (80, 801, 81, 802), (78, 206, 79, 205), (359, 325, 360, 324), (656, 325, 657, 326), (11, 320, 12, 321), (136, 320, 137, 319), (242, 317, 243, 318), (551, 316, 552, 317), (466, 316, 467, 315), (386, 321, 387, 322), (32, 425, 33, 426), (31, 283, 32, 282), (30, 95, 31, 96), (33, 593, 34, 592), (28, 727, 29, 728), (25, 307, 26, 306), (27, 72, 28, 73), (514, 698, 515, 697), (503, 698, 504, 699), (207, 697, 208, 696), (800, 695, 801, 696), (55, 694, 56, 695), (322, 694, 323, 693), (653, 693, 654, 692), (362, 691, 363, 692), (383, 690, 384, 691), (620, 427, 621, 428), (621, 281, 622, 280), (619, 96, 620, 97), (622, 592, 623, 591), (617, 726, 618, 727), (614, 308, 615, 307), (618, 30, 619, 29), (616, 71, 617, 72), (615, 194, 616, 195), (613, 400, 614, 401), (611, 811, 612, 810), (177, 366, 178, 367), (54, 628, 55, 627), (51, 796, 52, 797), (49, 213, 50, 212), (50, 524, 51, 523), (48, 495, 49, 496), (47, 158, 48, 159), (508, 448, 509, 447), (507, 260, 508, 261), (505, 749, 506, 748), (504, 118, 505, 117), (327, 226, 328, 227), (532, 225, 533, 226), (785, 225, 786, 224), (486, 224, 487, 223), (750, 514, 751, 513), (752, 80, 753, 79), (756, 412, 757, 411), (751, 207, 752, 206), (754, 15, 755, 16), (757, 296, 758, 297), (753, 802, 754, 803), (758, 607, 759, 608), (759, 715, 760, 714), (250, 713, 251, 714), (251, 609, 252, 608), (253, 21, 254, 20), (255, 301, 256, 300), (252, 808, 253, 807), (256, 407, 257, 408), (254, 201, 255, 202), (257, 76, 258, 77), (259, 510, 260, 511), (497, 662, 498, 663), (160, 661, 161, 662), (522, 660, 523, 659), (211, 661, 212, 660), (797, 658, 798, 659), (665, 44, 666, 45), (473, 46, 474, 47), (168, 45, 169, 46), (349, 43, 350, 42), (546, 44, 547, 43), (184, 42, 185, 41), (239, 41, 240, 40), (824, 39, 825, 40), (765, 58, 766, 59), (766, 389, 767, 390), (767, 319, 768, 318), (768, 826, 769, 825), (769, 182, 770, 183), (98, 730, 829, 835), (829, 838, 834, 839), (839, 834, 840, 833), (99, 837, 830, 838), (837, 831, 836, 830), (831, 729, 832, 836), (833, 840, 832, 835)]"
"unnamed link-0_filled(1,0)","[(281, 99, 282, 98), (257, 91, 258, 90), (144, 327, 145, 328), (143, 205, 144, 204), (135, 100, 136, 101), (258, 267, 259, 268), (142, 90, 143, 89), (60, 354, 61, 353), (283, 215, 284, 214), (132, 215, 133, 216), (133, 317, 134, 316), (282, 317, 283, 318), (45, 9, 46, 8), (78, 20, 79, 19), (192, 18, 193, 17), (322, 147, 323, 148), (326, 270, 327, 269), (324, 208, 325, 207), (199, 84, 200, 85), (145, 270, 146, 271), (49, 6, 50, 7), (5, 48, 6, 49), (205, 268, 206, 269), (209, 147, 210, 146), (189, 170, 190, 171), (74, 171, 75, 172), (226, 168, 227, 167), (341, 169, 342, 168), (354, 176, 355, 175), (59, 176, 60, 177), (82, 140, 83, 139), (332, 137, 333, 138), (220, 141, 221, 142), (311, 141, 312, 140), (101, 136, 102, 137), (190, 76, 191, 75), (91, 222, 92, 223), (95, 336, 96, 337), (94, 80, 95, 79), (96, 194, 97, 193), (88, 203, 89, 204), (295, 1, 296, 0), (337, 18, 338, 19), (329, 216, 330, 217), (323, 262, 324, 263), (208, 262, 209, 261), (3, 28, 4, 29), (200, 220, 201, 219), (86, 218, 87, 217), (134, 280, 135, 279), (248, 286, 249, 285), (286, 246, 287, 245), (211, 246, 212, 247), (319, 245, 320, 244), (152, 126, 153, 125), (127, 151, 128, 150), (238, 158, 239, 157), (292, 155, 293, 156), (227, 342, 228, 343), (77, 339, 78, 338), (196, 334, 197, 333), (12, 26, 13, 25), (16, 243, 17, 244), (11, 265, 12, 264), (13, 149, 14, 148), (259, 207, 260, 206), (260, 325, 261, 326), (293, 123, 294, 122), (210, 131, 211, 132), (321, 131, 322, 130), (14, 129, 15, 130), (237, 120, 238, 121), (15, 289, 16, 288), (320, 287, 321, 288), (213, 285, 214, 284), (236, 375, 237, 0), (123, 155, 124, 154), (119, 374, 120, 375), (117, 234, 118, 235), (113, 301, 114, 300), (116, 34, 117, 33), (160, 35, 161, 36), (164, 301, 165, 302), (162, 232, 163, 231), (158, 374, 159, 373), (181, 66, 182, 67), (182, 29, 183, 30), (178, 122, 179, 121), (179, 294, 180, 295), (172, 240, 173, 239), (180, 2, 181, 1), (177, 156, 178, 157), (163, 186, 164, 187), (230, 188, 231, 187), (299, 184, 300, 185), (114, 186, 115, 185), (40, 183, 41, 184), (350, 154, 351, 153), (347, 4, 348, 5), (357, 240, 358, 241), (352, 292, 353, 291), (351, 124, 352, 125), (348, 28, 349, 27), (349, 65, 350, 64), (340, 361, 341, 362), (225, 362, 226, 363), (76, 360, 77, 359), (191, 359, 192, 358), (67, 30, 68, 31), (61, 290, 62, 291), (63, 127, 64, 126), (56, 242, 57, 241), (65, 3, 66, 2), (62, 151, 63, 152), (159, 72, 160, 73), (235, 71, 236, 70), (296, 69, 297, 70), (118, 72, 119, 71), (31, 68, 32, 69), (265, 11, 266, 10), (263, 24, 264, 25), (297, 32, 298, 33), (304, 169, 305, 170), (37, 233, 38, 232), (370, 304, 371, 303), (250, 97, 251, 98), (249, 319, 250, 318), (247, 212, 248, 213), (233, 35, 234, 34), (306, 340, 307, 339), (112, 345, 113, 346), (165, 345, 166, 344), (41, 347, 42, 346), (305, 361, 306, 360), (110, 363, 111, 364), (173, 357, 174, 356), (43, 365, 44, 364), (36, 161, 37, 162), (371, 189, 372, 188), (372, 74, 373, 73), (369, 228, 370, 229), (368, 343, 369, 344), (367, 167, 368, 166), (9, 47, 10, 46), (7, 45, 8, 44), (365, 43, 366, 42), (99, 281, 100, 280), (315, 278, 316, 279), (218, 276, 219, 275), (330, 278, 331, 277), (85, 276, 86, 277), (201, 274, 202, 275), (197, 139, 198, 138), (366, 111, 367, 112), (309, 107, 310, 106), (38, 116, 39, 115), (224, 109, 225, 110), (81, 105, 82, 104), (195, 103, 196, 102), (334, 103, 335, 104), (92, 107, 93, 108), (93, 309, 94, 308), (331, 315, 332, 314), (198, 313, 199, 314), (83, 312, 84, 313), (229, 303, 230, 302), (39, 298, 40, 299), (271, 329, 272, 328), (273, 202, 274, 203), (272, 87, 273, 88), (21, 109, 22, 108), (22, 224, 23, 223), (20, 307, 21, 308), (23, 266, 24, 267), (355, 59, 356, 58), (174, 57, 175, 58), (242, 56, 243, 55), (289, 54, 290, 55), (149, 52, 150, 53), (128, 54, 129, 53), (26, 51, 27, 52), (47, 50, 48, 51), (221, 256, 222, 257), (310, 256, 311, 255), (80, 254, 81, 253), (194, 252, 195, 251), (105, 254, 106, 255), (335, 252, 336, 253)]",friend,"[(108, 269, 109, 270), (443, 115, 444, 114), (579, 110, 580, 111), (742, 114, 743, 113), (265, 112, 266, 113), (115, 574, 116, 575), (118, 750, 119, 749), (755, 125, 756, 124), (152, 220, 153, 219), (220, 152, 221, 151), (143, 341, 144, 340), (491, 154, 492, 155), (573, 116, 574, 117), (144, 646, 145, 645), (142, 677, 143, 678), (787, 150, 788, 151), (153, 788, 154, 789), (526, 156, 527, 155), (159, 496, 160, 497), (161, 521, 162, 520), (488, 216, 489, 215), (529, 216, 530, 217), (790, 218, 791, 217), (222, 488, 223, 487), (221, 530, 222, 531), (218, 790, 219, 789), (232, 337, 233, 338), (569, 259, 570, 258), (233, 642, 234, 643), (234, 680, 235, 679), (262, 576, 263, 575), (261, 746, 262, 747), (444, 263, 445, 264), (581, 269, 582, 268), (743, 264, 744, 265), (478, 332, 479, 331), (540, 335, 541, 336), (774, 340, 775, 339), (483, 535, 484, 534), (568, 449, 569, 450), (446, 577, 447, 578), (578, 439, 579, 440), (475, 641, 476, 640), (474, 681, 475, 682), (445, 745, 446, 744), (533, 485, 534, 484), (784, 485, 785, 486), (489, 529, 490, 528), (490, 791, 491, 792), (525, 493, 526, 492), (542, 641, 543, 642), (543, 681, 544, 680), (786, 532, 787, 531), (527, 793, 528, 792), (572, 747, 573, 748), (745, 576, 746, 577), (580, 739, 581, 740), (775, 645, 776, 644), (646, 676, 647, 675), (673, 649, 674, 648), (773, 678, 774, 679), (741, 443, 742, 442), (111, 441, 112, 440), (266, 441, 267, 442), (270, 107, 271, 108), (433, 103, 434, 102), (731, 101, 732, 100), (732, 432, 733, 431), (106, 271, 107, 272), (737, 272, 738, 273), (438, 273, 439, 274), (277, 434, 278, 435), (278, 103, 279, 104), (267, 740, 268, 741), (436, 736, 437, 735), (109, 739, 110, 738), (101, 433, 102, 432), (430, 100, 431, 99), (426, 281, 427, 282), (105, 582, 106, 583), (437, 584, 438, 585), (274, 586, 275, 585), (736, 583, 737, 584), (429, 731, 430, 730), (275, 734, 276, 735), (516, 355, 517, 356), (98, 730, 99, 729), (94, 283, 95, 284), (92, 424, 93, 423), (586, 733, 587, 734), (587, 277, 588, 276), (588, 435, 589, 436), (589, 104, 590, 105), (120, 78, 121, 77), (567, 74, 568, 75), (450, 76, 451, 75), (704, 74, 705, 73), (311, 66, 312, 67), (341, 677, 342, 676), (338, 643, 339, 644), (705, 304, 706, 305), (452, 303, 453, 304), (565, 303, 566, 302), (126, 295, 127, 296), (605, 130, 606, 131), (602, 558, 603, 557), (604, 761, 605, 762), (603, 249, 604, 248), (601, 460, 602, 461), (720, 460, 721, 459), (718, 249, 719, 250), (717, 761, 718, 760), (719, 558, 720, 559), (716, 130, 717, 129), (128, 716, 129, 715), (559, 712, 560, 713), (454, 708, 455, 707), (708, 23, 709, 24), (455, 24, 456, 25), (562, 22, 563, 21), (123, 16, 124, 17), (398, 722, 399, 721), (396, 289, 397, 290), (395, 419, 396, 418), (394, 88, 395, 87), (710, 809, 711, 810), (458, 811, 459, 812), (561, 809, 562, 808), (122, 803, 123, 804), (18, 806, 19, 805), (689, 146, 690, 147), (685, 337, 686, 336), (687, 776, 688, 777), (686, 232, 687, 231), (684, 542, 685, 541), (683, 476, 684, 477), (682, 640, 683, 639), (637, 334, 638, 335), (638, 478, 639, 477), (636, 539, 637, 540), (634, 229, 635, 230), (635, 779, 636, 778), (632, 148, 633, 147), (70, 726, 71, 725), (65, 288, 66, 289), (64, 420, 65, 419), (63, 89, 64, 88), (314, 89, 315, 90), (313, 420, 314, 421), (312, 288, 313, 287), (309, 722, 310, 723), (517, 501, 518, 500), (333, 375, 334, 374), (480, 377, 481, 378), (537, 373, 538, 372), (228, 372, 229, 371), (780, 373, 781, 374), (633, 371, 634, 370), (688, 369, 689, 370), (145, 368, 146, 369), (121, 205, 122, 204), (299, 202, 300, 203), (26, 195, 27, 196), (563, 200, 564, 201), (453, 199, 454, 198), (706, 198, 707, 197), (125, 413, 126, 412), (301, 406, 302, 407), (22, 403, 23, 404), (564, 405, 565, 406), (456, 402, 457, 401), (199, 405, 200, 404), (709, 403, 710, 402), (703, 729, 704, 728), (702, 98, 703, 97), (700, 279, 701, 280), (701, 429, 702, 428), (818, 421, 819, 422), (817, 287, 818, 286), (819, 90, 820, 91), (814, 723, 815, 724), (813, 309, 814, 308), (815, 68, 816, 69), (812, 399, 813, 400), (397, 600, 398, 601), (816, 598, 817, 597), (699, 590, 700, 591), (93, 594, 94, 595), (284, 596, 285, 595), (424, 593, 425, 594), (364, 2, 365, 1), (651, 0, 652, 1), (137, 827, 138, 826), (241, 822, 242, 823), (550, 821, 551, 822), (467, 821, 468, 820), (655, 360, 656, 361), (381, 148, 382, 149), (376, 781, 377, 782), (380, 228, 381, 227), (379, 537, 380, 536), (378, 481, 379, 482), (375, 333, 376, 332), (10, 827, 11, 0), (5, 342, 6, 343), (3, 675, 4, 674), (4, 647, 5, 648), (2, 368, 3, 367), (38, 823, 39, 824), (119, 513, 120, 512), (570, 511, 571, 512), (448, 510, 449, 509), (192, 70, 193, 69), (196, 305, 197, 306), (193, 725, 194, 724), (191, 596, 192, 597), (188, 92, 189, 91), (190, 285, 191, 286), (189, 423, 190, 422), (479, 782, 480, 783), (538, 780, 539, 779), (230, 778, 231, 777), (711, 610, 712, 611), (457, 612, 458, 613), (560, 610, 561, 609), (127, 606, 128, 607), (330, 784, 331, 783), (329, 483, 330, 482), (328, 535, 329, 536), (326, 150, 327, 149), (176, 650, 177, 649), (171, 668, 172, 669), (175, 9, 176, 8), (172, 348, 173, 347), (174, 139, 175, 140), (173, 770, 174, 771), (170, 236, 171, 235), (169, 545, 170, 544), (167, 472, 168, 473), (164, 354, 165, 353), (798, 358, 799, 357), (793, 156, 794, 157), (794, 493, 795, 494), (795, 525, 796, 524), (210, 521, 211, 522), (213, 495, 214, 494), (214, 158, 215, 157), (209, 356, 210, 357), (382, 632, 383, 631), (323, 628, 324, 629), (361, 631, 362, 630), (654, 629, 655, 630), (799, 627, 800, 626), (208, 625, 209, 626), (502, 624, 503, 623), (501, 355, 502, 354), (499, 519, 500, 518), (451, 566, 452, 567), (506, 571, 507, 572), (297, 807, 298, 806), (298, 20, 299, 19), (294, 131, 295, 132), (293, 762, 294, 763), (292, 248, 293, 247), (291, 557, 292, 556), (290, 461, 291, 462), (498, 163, 499, 164), (519, 163, 520, 162), (352, 166, 353, 165), (351, 471, 352, 470), (350, 547, 351, 548), (348, 237, 349, 238), (346, 772, 347, 771), (345, 141, 346, 140), (344, 7, 345, 8), (468, 187, 469, 188), (548, 186, 549, 185), (238, 184, 239, 183), (138, 181, 139, 182), (9, 181, 10, 180), (650, 180, 651, 179), (365, 178, 366, 179), (35, 187, 36, 186), (671, 7, 672, 6), (672, 344, 673, 343), (670, 141, 671, 142), (669, 772, 670, 773), (667, 237, 668, 236), (666, 546, 667, 545), (664, 471, 665, 472), (663, 166, 664, 167), (240, 37, 241, 38), (549, 36, 550, 37), (469, 35, 470, 34), (515, 624, 516, 625), (464, 393, 465, 394), (552, 392, 553, 391), (243, 391, 244, 390), (135, 388, 136, 389), (12, 388, 13, 387), (652, 386, 653, 385), (363, 384, 364, 385), (417, 463, 418, 462), (416, 555, 417, 556), (415, 246, 416, 247), (414, 764, 415, 763), (413, 133, 414, 132), (410, 17, 411, 18), (409, 804, 410, 805), (408, 204, 409, 203), (392, 62, 393, 61), (465, 62, 466, 63), (553, 61, 554, 60), (244, 60, 245, 59), (134, 57, 135, 58), (13, 57, 14, 56), (657, 53, 658, 52), (358, 53, 359, 54), (86, 464, 87, 463), (85, 554, 86, 555), (84, 245, 85, 246), (83, 765, 84, 764), (82, 134, 83, 133), (81, 14, 82, 15), (80, 801, 81, 802), (78, 206, 79, 205), (359, 325, 360, 324), (656, 325, 657, 326), (11, 320, 12, 321), (136, 320, 137, 319), (242, 317, 243, 318), (551, 316, 552, 317), (466, 316, 467, 315), (386, 321, 387, 322), (32, 425, 33, 426), (31, 283, 32, 282), (30, 95, 31, 96), (33, 593, 34, 592), (28, 727, 29, 728), (25, 307, 26, 306), (27, 72, 28, 73), (514, 698, 515, 697), (503, 698, 504, 699), (207, 697, 208, 696), (800, 695, 801, 696), (55, 694, 56, 695), (322, 694, 323, 693), (653, 693, 654, 692), (362, 691, 363, 692), (383, 690, 384, 691), (620, 427, 621, 428), (621, 281, 622, 280), (619, 96, 620, 97), (622, 592, 623, 591), (617, 726, 618, 727), (614, 308, 615, 307), (618, 30, 619, 29), (616, 71, 617, 72), (615, 194, 616, 195), (613, 400, 614, 401), (611, 811, 612, 810), (177, 366, 178, 367), (54, 628, 55, 627), (51, 796, 52, 797), (49, 213, 50, 212), (50, 524, 51, 523), (48, 495, 49, 496), (47, 158, 48, 159), (508, 448, 509, 447), (507, 260, 508, 261), (505, 749, 506, 748), (504, 118, 505, 117), (327, 226, 328, 227), (532, 225, 533, 226), (785, 225, 786, 224), (486, 224, 487, 223), (750, 514, 751, 513), (752, 80, 753, 79), (756, 412, 757, 411), (751, 207, 752, 206), (754, 15, 755, 16), (757, 296, 758, 297), (753, 802, 754, 803), (758, 607, 759, 608), (759, 715, 760, 714), (250, 713, 251, 714), (251, 609, 252, 608), (253, 21, 254, 20), (255, 301, 256, 300), (252, 808, 253, 807), (256, 407, 257, 408), (254, 201, 255, 202), (257, 76, 258, 77), (259, 510, 260, 511), (497, 662, 498, 663), (160, 661, 161, 662), (522, 660, 523, 659), (211, 661, 212, 660), (797, 658, 798, 659), (665, 44, 666, 45), (473, 46, 474, 47), (168, 45, 169, 46), (349, 43, 350, 42), (546, 44, 547, 43), (184, 42, 185, 41), (239, 41, 240, 40), (824, 39, 825, 40), (765, 58, 766, 59), (766, 389, 767, 390), (767, 319, 768, 318), (768, 826, 769, 825), (769, 182, 770, 183), (829, 600, 311, 599), (67, 598, 835, 599), (310, 838, 834, 839), (839, 834, 840, 833), (829, 837, 830, 838), (837, 831, 836, 830), (833, 840, 832, 68), (831, 835, 832, 836)]"
"unnamed link-0_filled(1,0)","[(16, 368, 17, 367), (15, 839, 16, 838), (145, 233, 146, 232), (740, 272, 741, 271), (370, 841, 371, 842), (842, 373, 843, 374), (390, 616, 391, 615), (389, 219, 390, 218), (221, 387, 222, 386), (618, 386, 619, 385), (362, 20, 363, 19), (797, 327, 798, 326), (140, 837, 141, 838), (235, 841, 236, 840), (634, 840, 635, 839), (147, 443, 148, 442), (473, 57, 474, 56), (124, 163, 125, 164), (138, 365, 139, 366), (236, 370, 237, 369), (635, 369, 636, 368), (162, 10, 163, 9), (161, 0, 162, 1), (577, 21, 578, 20), (576, 361, 577, 362), (123, 9, 124, 8), (122, 1, 123, 2), (18, 541, 19, 542), (575, 540, 576, 541), (364, 544, 365, 543), (363, 136, 364, 137), (12, 144, 13, 143), (233, 143, 234, 142), (632, 142, 633, 141), (579, 134, 580, 135), (542, 137, 543, 138), (238, 572, 239, 571), (537, 570, 538, 571), (21, 361, 22, 360), (832, 540, 833, 539), (831, 22, 832, 23), (146, 632, 147, 631), (149, 580, 150, 581), (133, 725, 134, 724), (578, 446, 579, 445), (574, 833, 575, 834), (573, 637, 574, 636), (119, 265, 120, 264), (117, 374, 118, 375), (159, 372, 160, 373), (424, 189, 425, 190), (263, 119, 264, 118), (259, 165, 260, 164), (260, 4, 261, 3), (261, 6, 262, 7), (266, 376, 267, 375), (265, 121, 266, 120), (249, 722, 250, 723), (582, 175, 583, 176), (151, 176, 152, 177), (548, 179, 549, 180), (358, 203, 359, 204), (834, 18, 835, 17), (835, 366, 836, 367), (836, 139, 837, 140), (751, 102, 752, 103), (281, 100, 282, 101), (721, 248, 722, 249), (586, 252, 587, 251), (394, 248, 395, 247), (421, 246, 422, 247), (419, 397, 420, 396), (770, 61, 771, 62), (691, 63, 692, 62), (79, 59, 80, 58), (302, 59, 303, 60), (504, 58, 505, 57), (414, 55, 415, 56), (605, 54, 606, 55), (642, 703, 643, 704), (644, 91, 645, 92), (640, 404, 641, 403), (639, 595, 640, 594), (638, 208, 639, 207), (637, 538, 638, 539), (829, 206, 830, 207), (827, 592, 828, 593), (826, 401, 827, 402), (824, 706, 825, 705), (23, 830, 24, 831), (29, 704, 30, 705), (27, 403, 28, 402), (26, 594, 27, 593), (24, 206, 25, 205), (359, 590, 360, 591), (357, 400, 358, 401), (355, 707, 356, 706), (148, 545, 149, 546), (371, 158, 372, 159), (843, 160, 0, 161), (10, 158, 11, 157), (231, 157, 232, 156), (630, 156, 631, 155), (441, 155, 442, 154), (177, 152, 178, 153), (581, 150, 582, 151), (546, 153, 547, 154), (121, 263, 122, 262), (197, 245, 198, 244), (610, 245, 611, 246), (566, 242, 567, 241), (144, 12, 145, 11), (633, 14, 634, 15), (234, 13, 235, 14), (569, 536, 570, 537), (208, 536, 209, 535), (596, 534, 597, 533), (406, 532, 407, 531), (511, 530, 512, 531), (294, 530, 295, 529), (86, 527, 87, 528), (697, 526, 698, 527), (764, 526, 765, 525), (619, 222, 620, 223), (187, 217, 188, 216), (426, 217, 427, 218), (479, 328, 480, 329), (212, 243, 213, 244), (215, 195, 216, 194), (478, 799, 479, 800), (252, 586, 253, 585), (131, 584, 132, 585), (174, 726, 175, 725), (172, 587, 173, 588), (173, 132, 174, 133), (171, 251, 172, 250), (734, 213, 735, 214), (731, 422, 732, 423), (730, 394, 731, 393), (729, 171, 730, 170), (728, 253, 729, 254), (727, 131, 728, 130), (726, 584, 727, 583), (475, 669, 476, 668), (769, 488, 770, 489), (692, 490, 693, 489), (82, 486, 83, 485), (300, 487, 301, 488), (509, 483, 510, 482), (408, 481, 409, 482), (599, 480, 600, 481), (322, 483, 323, 484), (671, 485, 672, 484), (791, 486, 792, 487), (325, 797, 326, 796), (670, 793, 671, 794), (601, 799, 602, 798), (410, 796, 411, 795), (507, 794, 508, 795), (299, 791, 300, 790), (81, 792, 82, 793), (693, 788, 694, 789), (768, 790, 769, 789), (188, 614, 189, 613), (425, 614, 426, 615), (732, 611, 733, 612), (765, 676, 766, 677), (696, 676, 697, 675), (85, 675, 86, 674), (296, 673, 297, 674), (506, 670, 507, 669), (412, 667, 413, 668), (603, 666, 604, 667), (558, 618, 559, 617), (557, 221, 558, 220), (33, 350, 34, 351), (600, 328, 601, 327), (409, 325, 410, 324), (508, 323, 509, 324), (297, 321, 298, 320), (84, 319, 85, 320), (694, 317, 695, 318), (767, 319, 768, 318), (663, 475, 664, 474), (665, 604, 666, 605), (664, 413, 665, 414), (662, 506, 663, 505), (660, 301, 661, 302), (661, 81, 662, 80), (657, 691, 658, 690), (658, 771, 659, 772), (659, 61, 660, 60), (63, 657, 64, 656), (490, 656, 491, 655), (787, 654, 788, 655), (50, 472, 51, 471), (51, 503, 52, 502), (47, 304, 48, 305), (49, 79, 50, 78), (46, 690, 47, 689), (190, 391, 191, 392), (556, 387, 557, 388), (735, 565, 736, 564), (186, 563, 187, 564), (427, 563, 428, 562), (219, 561, 220, 560), (616, 560, 617, 559), (388, 561, 389, 562), (423, 193, 424, 192), (733, 197, 734, 196), (392, 191, 393, 192), (2, 8, 3, 7), (193, 612, 194, 613), (800, 608, 801, 607), (477, 602, 478, 603), (53, 606, 54, 607), (397, 419, 398, 418), (801, 417, 802, 416), (476, 411, 477, 412), (52, 415, 53, 416), (497, 806, 498, 807), (495, 467, 496, 466), (493, 45, 494, 44), (491, 340, 492, 341), (803, 779, 804, 778), (469, 774, 470, 775), (500, 777, 501, 778), (303, 773, 304, 772), (76, 775, 77, 776), (695, 766, 696, 767), (48, 773, 49, 774), (298, 83, 299, 84), (501, 75, 502, 74), (470, 78, 471, 77), (802, 73, 803, 74), (306, 687, 307, 688), (499, 687, 500, 686), (467, 689, 468, 688), (804, 685, 805, 686), (807, 309, 808, 308), (468, 305, 469, 306), (496, 307, 497, 308), (472, 504, 473, 503), (805, 498, 806, 499), (786, 342, 787, 341), (784, 43, 785, 44), (781, 464, 782, 465), (780, 810, 781, 809), (783, 313, 784, 312), (779, 684, 780, 685), (776, 75, 777, 76), (69, 782, 70, 783), (72, 684, 73, 683), (68, 311, 69, 312), (71, 810, 72, 811), (70, 464, 71, 463), (66, 46, 67, 45), (64, 339, 65, 340), (67, 495, 68, 494), (672, 321, 673, 322), (682, 811, 683, 812), (680, 462, 681, 461), (679, 41, 680, 40), (678, 343, 679, 344), (677, 653, 678, 652), (432, 382, 433, 381), (620, 429, 621, 430), (555, 429, 556, 428), (572, 238, 573, 237), (316, 653, 317, 654), (315, 343, 316, 342), (313, 42, 314, 43), (310, 465, 311, 466), (309, 809, 310, 808), (748, 105, 749, 106), (377, 4, 378, 5), (621, 555, 622, 554), (430, 554, 431, 553), (223, 553, 224, 552), (169, 550, 170, 551), (254, 550, 255, 549), (128, 547, 129, 548), (524, 649, 525, 650), (523, 347, 524, 346), (522, 37, 523, 38), (521, 458, 522, 459), (519, 815, 520, 814), (624, 184, 625, 183), (437, 181, 438, 180), (227, 183, 228, 182), (165, 184, 166, 185), (256, 182, 257, 181), (129, 178, 130, 179), (713, 650, 714, 651), (712, 346, 713, 345), (711, 38, 712, 39), (710, 459, 711, 460), (708, 816, 709, 815), (126, 630, 127, 629), (257, 626, 258, 627), (166, 624, 167, 623), (228, 625, 229, 626), (438, 627, 439, 628), (103, 646, 104, 647), (101, 349, 102, 348), (99, 36, 100, 37), (98, 457, 99, 458), (97, 817, 98, 816), (127, 441, 128, 440), (255, 436, 256, 437), (168, 436, 169, 435), (225, 434, 226, 435), (628, 439, 629, 440), (284, 817, 285, 818), (283, 457, 284, 456), (282, 36, 283, 35), (280, 347, 281, 348), (279, 649, 280, 648), (125, 231, 126, 230), (258, 229, 259, 230), (167, 227, 168, 226), (755, 818, 756, 819), (754, 456, 755, 455), (753, 35, 754, 34), (752, 349, 753, 350), (750, 648, 751, 647), (104, 749, 105, 750), (199, 421, 200, 420), (198, 610, 199, 609), (195, 215, 196, 214), (645, 761, 646, 760), (351, 758, 352, 759), (32, 760, 33, 759), (823, 355, 824, 354), (828, 25, 829, 26), (821, 452, 822, 453), (819, 756, 820, 757), (643, 291, 644, 290), (93, 288, 94, 289), (702, 291, 703, 292), (352, 287, 353, 288), (30, 290, 31, 289), (820, 285, 821, 286), (204, 591, 205, 592), (200, 395, 201, 396), (701, 91, 702, 90), (353, 95, 354, 94), (822, 96, 823, 95), (31, 92, 32, 93), (532, 742, 533, 741), (762, 747, 763, 748), (699, 747, 700, 746), (88, 746, 89, 745), (293, 744, 294, 745), (512, 744, 513, 743), (405, 742, 406, 743), (598, 739, 599, 740), (211, 738, 212, 739), (242, 737, 243, 738), (565, 737, 566, 736), (383, 225, 384, 224), (382, 432, 383, 431), (763, 278, 764, 279), (528, 276, 529, 275), (698, 278, 699, 277), (87, 277, 88, 276), (295, 274, 296, 275), (510, 274, 511, 273), (407, 272, 408, 273), (597, 270, 598, 271), (210, 269, 211, 270), (567, 269, 568, 268), (240, 267, 241, 268), (380, 434, 381, 433), (384, 551, 385, 552), (379, 623, 380, 622), (378, 185, 379, 186), (239, 117, 240, 116), (568, 115, 569, 116), (209, 115, 210, 114), (595, 113, 596, 112), (404, 112, 405, 111), (513, 110, 514, 111), (292, 110, 293, 109), (89, 108, 90, 109), (700, 107, 701, 108), (534, 113, 535, 114), (761, 107, 762, 106), (588, 724, 589, 723), (398, 720, 399, 719), (201, 721, 202, 720), (813, 719, 814, 718), (460, 717, 461, 718), (39, 716, 40, 717), (344, 716, 345, 715), (651, 714, 652, 715), (520, 709, 521, 710), (5, 376, 6, 377), (356, 518, 357, 517), (825, 517, 826, 516), (28, 515, 29, 516), (641, 514, 642, 515), (443, 544, 444, 545), (444, 136, 445, 135), (446, 590, 447, 589), (447, 203, 448, 202), (448, 400, 449, 399), (449, 518, 450, 519), (450, 707, 451, 708), (451, 96, 452, 97), (453, 287, 454, 286), (454, 758, 455, 757), (329, 609, 330, 608), (330, 418, 331, 417), (331, 813, 332, 812), (333, 462, 334, 463), (332, 681, 333, 682), (335, 315, 336, 314), (334, 41, 335, 42), (336, 786, 337, 785), (337, 492, 338, 493), (338, 65, 339, 66)]",friend,"[(108, 269, 109, 270), (443, 115, 444, 114), (579, 110, 580, 111), (742, 114, 743, 113), (265, 112, 266, 113), (115, 574, 116, 575), (118, 750, 119, 749), (755, 125, 756, 124), (152, 220, 153, 219), (220, 152, 221, 151), (143, 341, 144, 340), (491, 154, 492, 155), (573, 116, 574, 117), (144, 646, 145, 645), (142, 677, 143, 678), (787, 150, 788, 151), (153, 788, 154, 789), (526, 156, 527, 155), (159, 496, 160, 497), (161, 521, 162, 520), (488, 216, 489, 215), (529, 216, 530, 217), (790, 218, 791, 217), (222, 488, 223, 487), (221, 530, 222, 531), (218, 790, 219, 789), (232, 337, 233, 338), (569, 259, 570, 258), (233, 642, 234, 643), (234, 680, 235, 679), (262, 576, 263, 575), (261, 746, 262, 747), (444, 263, 445, 264), (581, 269, 582, 268), (743, 264, 744, 265), (478, 332, 479, 331), (540, 335, 541, 336), (774, 340, 775, 339), (483, 535, 484, 534), (568, 449, 569, 450), (446, 577, 447, 578), (578, 439, 579, 440), (475, 641, 476, 640), (474, 681, 475, 682), (445, 745, 446, 744), (533, 485, 534, 484), (784, 485, 785, 486), (489, 529, 490, 528), (490, 791, 491, 792), (525, 493, 526, 492), (542, 641, 543, 642), (543, 681, 544, 680), (786, 532, 787, 531), (527, 793, 528, 792), (572, 747, 573, 748), (745, 576, 746, 577), (580, 739, 581, 740), (775, 645, 776, 644), (646, 676, 647, 675), (673, 649, 674, 648), (773, 678, 774, 679), (741, 443, 742, 442), (111, 441, 112, 440), (266, 441, 267, 442), (270, 107, 271, 108), (433, 103, 434, 102), (731, 101, 732, 100), (732, 432, 733, 431), (106, 271, 107, 272), (737, 272, 738, 273), (438, 273, 439, 274), (277, 434, 278, 435), (278, 103, 279, 104), (267, 740, 268, 741), (436, 736, 437, 735), (109, 739, 110, 738), (101, 433, 102, 432), (430, 100, 431, 99), (426, 281, 427, 282), (105, 582, 106, 583), (437, 584, 438, 585), (274, 586, 275, 585), (736, 583, 737, 584), (429, 731, 430, 730), (275, 734, 276, 735), (516, 355, 517, 356), (98, 730, 99, 729), (94, 283, 95, 284), (92, 424, 93, 423), (586, 733, 587, 734), (587, 277, 588, 276), (588, 435, 589, 436), (589, 104, 590, 105), (120, 78, 121, 77), (567, 74, 568, 75), (450, 76, 451, 75), (704, 74, 705, 73), (311, 66, 312, 67), (341, 677, 342, 676), (338, 643, 339, 644), (705, 304, 706, 305), (452, 303, 453, 304), (565, 303, 566, 302), (126, 295, 127, 296), (605, 130, 606, 131), (602, 558, 603, 557), (604, 761, 605, 762), (603, 249, 604, 248), (601, 460, 602, 461), (720, 460, 721, 459), (718, 249, 719, 250), (717, 761, 718, 760), (719, 558, 720, 559), (716, 130, 717, 129), (128, 716, 129, 715), (559, 712, 560, 713), (454, 708, 455, 707), (708, 23, 709, 24), (455, 24, 456, 25), (562, 22, 563, 21), (123, 16, 124, 17), (398, 722, 399, 721), (396, 289, 397, 290), (395, 419, 396, 418), (394, 88, 395, 87), (710, 809, 711, 810), (458, 811, 459, 812), (561, 809, 562, 808), (122, 803, 123, 804), (18, 806, 19, 805), (689, 146, 690, 147), (685, 337, 686, 336), (687, 776, 688, 777), (686, 232, 687, 231), (684, 542, 685, 541), (683, 476, 684, 477), (682, 640, 683, 639), (637, 334, 638, 335), (638, 478, 639, 477), (636, 539, 637, 540), (634, 229, 635, 230), (635, 779, 636, 778), (632, 148, 633, 147), (70, 726, 71, 725), (65, 288, 66, 289), (64, 420, 65, 419), (63, 89, 64, 88), (314, 89, 315, 90), (313, 420, 314, 421), (312, 288, 313, 287), (309, 722, 310, 723), (517, 501, 518, 500), (333, 375, 334, 374), (480, 377, 481, 378), (537, 373, 538, 372), (228, 372, 229, 371), (780, 373, 781, 374), (633, 371, 634, 370), (688, 369, 689, 370), (145, 368, 146, 369), (121, 205, 122, 204), (299, 202, 300, 203), (26, 195, 27, 196), (563, 200, 564, 201), (453, 199, 454, 198), (706, 198, 707, 197), (125, 413, 126, 412), (301, 406, 302, 407), (22, 403, 23, 404), (564, 405, 565, 406), (456, 402, 457, 401), (199, 405, 200, 404), (709, 403, 710, 402), (703, 729, 704, 728), (702, 98, 703, 97), (700, 279, 701, 280), (701, 429, 702, 428), (818, 421, 819, 422), (817, 287, 818, 286), (819, 90, 820, 91), (814, 723, 815, 724), (813, 309, 814, 308), (815, 68, 816, 69), (812, 399, 813, 400), (397, 600, 398, 601), (67, 598, 68, 599), (310, 600, 311, 599), (816, 598, 817, 597), (699, 590, 700, 591), (93, 594, 94, 595), (284, 596, 285, 595), (424, 593, 425, 594), (364, 2, 365, 1), (651, 0, 652, 1), (137, 827, 138, 826), (241, 822, 242, 823), (550, 821, 551, 822), (467, 821, 468, 820), (655, 360, 656, 361), (381, 148, 382, 149), (376, 781, 377, 782), (380, 228, 381, 227), (379, 537, 380, 536), (378, 481, 379, 482), (375, 333, 376, 332), (10, 827, 11, 0), (5, 342, 6, 343), (3, 675, 4, 674), (4, 647, 5, 648), (2, 368, 3, 367), (38, 823, 39, 824), (119, 513, 120, 512), (570, 511, 571, 512), (448, 510, 449, 509), (192, 70, 193, 69), (196, 305, 197, 306), (193, 725, 194, 724), (191, 596, 192, 597), (188, 92, 189, 91), (190, 285, 191, 286), (189, 423, 190, 422), (479, 782, 480, 783), (538, 780, 539, 779), (230, 778, 231, 777), (711, 610, 712, 611), (457, 612, 458, 613), (560, 610, 561, 609), (127, 606, 128, 607), (330, 784, 331, 783), (329, 483, 330, 482), (328, 535, 329, 536), (326, 150, 327, 149), (176, 650, 177, 649), (171, 668, 172, 669), (175, 9, 176, 8), (172, 348, 173, 347), (174, 139, 175, 140), (173, 770, 174, 771), (170, 236, 171, 235), (169, 545, 170, 544), (167, 472, 168, 473), (164, 354, 165, 353), (798, 358, 799, 357), (793, 156, 794, 157), (794, 493, 795, 494), (795, 525, 796, 524), (210, 521, 211, 522), (213, 495, 214, 494), (214, 158, 215, 157), (209, 356, 210, 357), (382, 632, 383, 631), (323, 628, 324, 629), (361, 631, 362, 630), (654, 629, 655, 630), (799, 627, 800, 626), (208, 625, 209, 626), (502, 624, 503, 623), (501, 355, 502, 354), (499, 519, 500, 518), (451, 566, 452, 567), (506, 571, 507, 572), (297, 807, 298, 806), (298, 20, 299, 19), (294, 131, 295, 132), (293, 762, 294, 763), (292, 248, 293, 247), (291, 557, 292, 556), (290, 461, 291, 462), (498, 163, 499, 164), (519, 163, 520, 162), (352, 166, 353, 165), (351, 471, 352, 470), (350, 547, 351, 548), (348, 237, 349, 238), (346, 772, 347, 771), (345, 141, 346, 140), (344, 7, 345, 8), (468, 187, 469, 188), (548, 186, 549, 185), (238, 184, 239, 183), (138, 181, 139, 182), (9, 181, 10, 180), (650, 180, 651, 179), (365, 178, 366, 179), (35, 187, 36, 186), (671, 7, 672, 6), (672, 344, 673, 343), (670, 141, 671, 142), (669, 772, 670, 773), (667, 237, 668, 236), (666, 546, 667, 545), (664, 471, 665, 472), (663, 166, 664, 167), (240, 37, 241, 38), (549, 36, 550, 37), (469, 35, 470, 34), (515, 624, 516, 625), (464, 393, 465, 394), (552, 392, 553, 391), (243, 391, 244, 390), (135, 388, 136, 389), (12, 388, 13, 387), (652, 386, 653, 385), (363, 384, 364, 385), (417, 463, 418, 462), (416, 555, 417, 556), (415, 246, 416, 247), (414, 764, 415, 763), (413, 133, 414, 132), (410, 17, 411, 18), (409, 804, 410, 805), (408, 204, 409, 203), (392, 62, 393, 61), (465, 62, 466, 63), (553, 61, 554, 60), (244, 60, 245, 59), (134, 57, 135, 58), (13, 57, 14, 56), (657, 53, 658, 52), (358, 53, 359, 54), (86, 464, 87, 463), (85, 554, 86, 555), (84, 245, 85, 246), (83, 765, 84, 764), (82, 134, 83, 133), (81, 14, 82, 15), (80, 801, 81, 802), (78, 206, 79, 205), (359, 325, 360, 324), (656, 325, 657, 326), (11, 320, 12, 321), (136, 320, 137, 319), (242, 317, 243, 318), (551, 316, 552, 317), (466, 316, 467, 315), (386, 321, 387, 322), (32, 425, 33, 426), (31, 283, 32, 282), (30, 95, 31, 96), (33, 593, 34, 592), (28, 727, 29, 728), (25, 307, 26, 306), (27, 72, 28, 73), (514, 698, 515, 697), (503, 698, 504, 699), (207, 697, 208, 696), (800, 695, 801, 696), (55, 694, 56, 695), (322, 694, 323, 693), (653, 693, 654, 692), (362, 691, 363, 692), (383, 690, 384, 691), (620, 427, 621, 428), (621, 281, 622, 280), (619, 96, 620, 97), (622, 592, 623, 591), (617, 726, 618, 727), (614, 308, 615, 307), (618, 30, 619, 29), (616, 71, 617, 72), (615, 194, 616, 195), (613, 400, 614, 401), (611, 811, 612, 810), (177, 366, 178, 367), (54, 628, 55, 627), (51, 796, 52, 797), (49, 213, 50, 212), (50, 524, 51, 523), (48, 495, 49, 496), (47, 158, 48, 159), (508, 448, 509, 447), (507, 260, 508, 261), (505, 749, 506, 748), (504, 118, 505, 117), (327, 226, 328, 227), (532, 225, 533, 226), (785, 225, 786, 224), (486, 224, 487, 223), (750, 514, 751, 513), (752, 80, 753, 79), (756, 412, 757, 411), (751, 207, 752, 206), (754, 15, 755, 16), (757, 296, 758, 297), (753, 802, 754, 803), (758, 607, 759, 608), (759, 715, 760, 714), (250, 713, 251, 714), (251, 609, 252, 608), (253, 21, 254, 20), (255, 301, 256, 300), (252, 808, 253, 807), (256, 407, 257, 408), (254, 201, 255, 202), (257, 76, 258, 77), (259, 510, 260, 511), (497, 662, 498, 663), (160, 661, 161, 662), (211, 661, 212, 660), (665, 44, 666, 45), (473, 46, 474, 47), (168, 45, 169, 46), (349, 43, 350, 42), (546, 44, 547, 43), (184, 42, 185, 41), (239, 41, 240, 40), (824, 39, 825, 40), (765, 58, 766, 59), (766, 389, 767, 390), (767, 319, 768, 318), (768, 826, 769, 825), (769, 182, 770, 183), (829, 660, 523, 659), (797, 658, 835, 659), (522, 838, 834, 839), (839, 834, 840, 833), (829, 837, 830, 838), (837, 831, 836, 830), (833, 840, 832, 798), (831, 835, 832, 836)]"
"unnamed link-0_filled(1,0)","[(988, 65, 989, 66), (69, 895, 70, 894), (127, 651, 128, 650), (504, 152, 505, 151), (267, 154, 268, 155), (1093, 152, 1094, 153), (157, 1354, 158, 1355), (162, 895, 163, 896), (993, 171, 994, 170), (228, 357, 229, 358), (222, 376, 223, 375), (1507, 358, 1508, 359), (1043, 377, 1044, 376), (1497, 379, 1498, 378), (507, 981, 508, 980), (519, 886, 520, 887), (986, 516, 987, 515), (987, 890, 988, 891), (1090, 979, 1091, 980), (494, 1105, 495, 1106), (219, 1497, 220, 1496), (1046, 1502, 1047, 1501), (1350, 68, 1351, 67), (901, 75, 902, 74), (159, 70, 160, 71), (1091, 506, 1092, 507), (164, 512, 165, 511), (891, 514, 892, 515), (1349, 512, 1350, 513), (263, 510, 264, 511), (264, 1088, 265, 1087), (1352, 1084, 1353, 1083), (893, 1085, 894, 1084), (163, 1086, 164, 1087), (896, 161, 897, 162), (1346, 167, 1347, 168), (160, 897, 161, 898), (1351, 893, 1352, 892), (155, 983, 156, 982), (1359, 978, 1360, 979), (266, 981, 267, 982), (1158, 439, 1159, 440), (1039, 1302, 1040, 1303), (635, 969, 636, 968), (446, 323, 447, 324), (1148, 449, 1149, 450), (509, 1358, 510, 1359), (1362, 153, 1363, 154), (1151, 325, 1152, 324), (218, 1387, 219, 1388), (1040, 1389, 1041, 1390), (1495, 1388, 1496, 1389), (381, 1385, 382, 1384), (354, 1383, 355, 1384), (245, 1272, 246, 1273), (508, 1089, 509, 1090), (985, 1082, 986, 1083), (496, 281, 497, 282), (503, 624, 504, 625), (1364, 622, 1365, 621), (144, 631, 145, 632), (1094, 624, 1095, 623), (269, 623, 270, 622), (455, 314, 456, 315), (1142, 316, 1143, 315), (1174, 422, 1175, 421), (1181, 957, 1182, 956), (1182, 647, 1183, 648), (1179, 1382, 1180, 1383), (1180, 130, 1181, 129), (751, 1081, 752, 1080), (748, 888, 749, 887), (753, 619, 754, 618), (749, 518, 750, 519), (744, 171, 745, 172), (745, 61, 746, 60), (743, 994, 744, 995), (905, 79, 906, 78), (902, 620, 903, 619), (899, 156, 900, 157), (900, 983, 901, 984), (220, 655, 221, 656), (1041, 656, 1042, 657), (1498, 653, 1499, 654), (356, 649, 357, 650), (501, 82, 502, 83), (1096, 82, 1097, 81), (270, 80, 271, 79), (355, 129, 356, 128), (1299, 1387, 1300, 1386), (1298, 379, 1299, 380), (1296, 652, 1297, 651), (1288, 362, 1289, 361), (712, 1077, 713, 1078), (221, 1043, 222, 1042), (564, 1386, 565, 1385), (563, 380, 564, 381), (561, 653, 562, 652), (553, 361, 554, 360), (562, 1298, 563, 1297), (559, 1500, 560, 1501), (560, 1045, 561, 1046), (723, 997, 724, 996), (718, 611, 719, 612), (1036, 214, 1037, 213), (1073, 214, 1074, 215), (719, 207, 720, 206), (881, 210, 882, 211), (610, 207, 611, 208), (524, 210, 525, 209), (169, 203, 170, 202), (61, 204, 62, 205), (1344, 201, 1345, 202), (992, 204, 993, 203), (746, 205, 747, 206), (259, 200, 260, 201), (260, 582, 261, 581), (750, 574, 751, 573), (991, 578, 992, 579), (1345, 581, 1346, 580), (62, 578, 63, 577), (168, 579, 169, 580), (517, 574, 518, 575), (615, 573, 616, 572), (888, 576, 889, 575), (1076, 570, 1077, 569), (714, 571, 715, 572), (1027, 576, 1028, 577), (716, 1032, 717, 1031), (1072, 1037, 1073, 1038), (882, 1033, 883, 1034), (612, 1029, 613, 1030), (521, 1031, 522, 1030), (165, 1023, 166, 1022), (63, 1026, 64, 1027), (1348, 1023, 1349, 1024), (989, 1025, 990, 1024), (747, 1028, 748, 1029), (262, 1021, 263, 1022), (258, 1318, 259, 1317), (742, 1316, 743, 1315), (995, 1314, 996, 1315), (1343, 1317, 1344, 1316), (58, 1312, 59, 1311), (172, 1313, 173, 1314), (525, 1308, 526, 1309), (609, 1311, 610, 1310), (880, 1308, 881, 1307), (721, 1312, 722, 1313), (217, 1300, 218, 1301), (1379, 419, 1380, 418), (1372, 1243, 1373, 1244), (1373, 854, 1374, 855), (1371, 1555, 1372, 1554), (1370, 709, 1371, 710), (1367, 755, 1368, 754), (1366, 78, 1367, 77), (1365, 905, 1366, 904), (1363, 269, 1364, 268), (1361, 1093, 1362, 1092), (1360, 505, 1361, 506), (645, 423, 646, 422), (637, 1238, 638, 1239), (636, 849, 637, 850), (638, 1560, 639, 1559), (634, 707, 635, 708), (633, 759, 634, 758), (627, 81, 628, 80), (628, 908, 629, 907), (629, 273, 630, 272), (626, 1096, 627, 1095), (625, 502, 626, 503), (841, 493, 842, 492), (843, 1104, 844, 1105), (844, 279, 845, 280), (840, 704, 841, 703), (837, 1560, 838, 1561), (838, 1238, 839, 1237), (498, 911, 499, 912), (1099, 911, 1100, 910), (271, 907, 272, 906), (1558, 851, 1559, 852), (704, 848, 705, 847), (761, 848, 762, 849), (278, 845, 279, 846), (1103, 846, 1104, 847), (493, 843, 494, 842), (86, 284, 87, 283), (88, 1108, 89, 1107), (89, 490, 90, 491), (87, 915, 88, 914), (76, 904, 77, 903), (75, 621, 76, 620), (71, 158, 72, 159), (73, 984, 74, 985), (68, 1086, 69, 1085), (66, 513, 67, 514), (1292, 1505, 1293, 1506), (660, 803, 661, 804), (720, 59, 721, 60), (607, 57, 608, 56), (103, 429, 104, 428), (828, 427, 829, 428), (606, 175, 607, 176), (722, 174, 723, 173), (795, 1145, 796, 1144), (1221, 1124, 1222, 1125), (798, 453, 799, 454), (796, 318, 797, 317), (613, 520, 614, 521), (717, 523, 718, 522), (715, 884, 716, 885), (480, 1531, 481, 1532), (1227, 1528, 1228, 1529), (318, 798, 319, 797), (316, 1144, 317, 1143), (319, 454, 320, 455), (447, 1150, 448, 1151), (452, 799, 453, 800), (1145, 801, 1146, 800), (1604, 802, 1605, 801), (773, 1531, 774, 1530), (558, 223, 559, 224), (1586, 1219, 1587, 1220), (1580, 685, 1581, 686), (1579, 1539, 1580, 1538), (1584, 473, 1585, 474), (1585, 1127, 1586, 1126), (1582, 780, 1583, 779), (1583, 728, 1584, 729), (684, 726, 685, 725), (687, 1578, 688, 1579), (686, 1537, 687, 1538), (793, 1603, 794, 1602), (1140, 1602, 1141, 1601), (458, 1599, 459, 1600), (307, 1595, 308, 1594), (320, 1201, 321, 1202), (451, 1201, 452, 1200), (1147, 1198, 1148, 1199), (1606, 1197, 1607, 1198), (474, 730, 475, 729), (482, 1571, 483, 1572), (476, 777, 477, 778), (470, 1129, 471, 1130), (466, 1214, 467, 1213), (321, 666, 322, 667), (450, 666, 451, 665), (1146, 663, 1147, 664), (1605, 662, 1606, 663), (1199, 665, 1200, 664), (802, 661, 803, 662), (1220, 732, 1221, 731), (1234, 1563, 1235, 1564), (1513, 1284, 1514, 1285), (781, 726, 782, 727), (232, 549, 233, 550), (1509, 552, 1510, 553), (1291, 557, 1292, 556), (596, 1267, 597, 1268), (589, 1535, 590, 1534), (588, 1576, 589, 1575), (595, 1224, 596, 1225), (585, 1470, 586, 1471), (597, 1006, 598, 1007), (1293, 226, 1294, 227), (1503, 225, 1504, 224), (1050, 226, 1051, 225), (732, 1265, 733, 1266), (724, 1540, 725, 1539), (1295, 1048, 1296, 1049), (1502, 1048, 1503, 1047), (1051, 1505, 1052, 1504), (1462, 728, 1463, 727), (1467, 1576, 1468, 1577), (1463, 780, 1464, 781), (1460, 1127, 1461, 1128), (1461, 473, 1462, 472), (1459, 1219, 1460, 1218), (1465, 1536, 1466, 1537), (1025, 1481, 1026, 1480), (1013, 1231, 1014, 1230), (1014, 1567, 1015, 1568), (1010, 1525, 1011, 1526), (1009, 244, 1010, 245), (1008, 1274, 1009, 1273), (1264, 1006, 1265, 1005), (1455, 1001, 1456, 1000), (469, 1003, 470, 1002), (1587, 1004, 1588, 1005), (1130, 1001, 1131, 1002), (782, 999, 783, 1000), (784, 604, 785, 603), (1131, 603, 1132, 602), (1589, 599, 1590, 598), (467, 600, 468, 601), (296, 592, 297, 591), (1453, 604, 1454, 605), (1260, 601, 1261, 602), (471, 1457, 472, 1456), (1581, 1464, 1582, 1465), (1128, 1457, 1129, 1458), (783, 1454, 784, 1455), (468, 1262, 469, 1261), (1588, 1263, 1589, 1264), (1135, 1256, 1136, 1257), (790, 1253, 791, 1254), (545, 1514, 546, 1515), (548, 233, 549, 234), (546, 1284, 547, 1283), (526, 880, 527, 879), (180, 874, 181, 873), (52, 875, 53, 876), (787, 877, 788, 876), (1133, 875, 1134, 874), (1590, 870, 1591, 869), (465, 870, 466, 871), (303, 869, 304, 868), (786, 54, 787, 53), (1134, 52, 1135, 51), (1593, 47, 1594, 46), (462, 49, 463, 50), (306, 48, 307, 47), (199, 582, 200, 583), (1331, 1270, 1332, 1271), (1329, 249, 1330, 248), (1330, 1528, 1331, 1527), (1323, 1571, 1324, 1570), (1326, 1229, 1327, 1230), (1319, 1474, 1320, 1475), (1327, 1012, 1328, 1013), (1318, 584, 1319, 583), (1247, 1074, 1248, 1075), (1251, 1306, 1252, 1307), (1250, 212, 1251, 211), (1245, 566, 1246, 567), (1248, 1036, 1249, 1035), (1239, 851, 1240, 850), (1102, 278, 1103, 277), (533, 1067, 534, 1066), (791, 1071, 792, 1070), (1596, 1066, 1597, 1065), (1138, 1070, 1139, 1069), (460, 1067, 461, 1068), (310, 1062, 311, 1061), (1206, 1063, 1207, 1064), (1205, 537, 1206, 536), (309, 538, 310, 539), (461, 533, 462, 532), (1136, 531, 1137, 532), (1597, 534, 1598, 535), (789, 528, 790, 529), (304, 185, 305, 186), (463, 183, 464, 182), (1132, 179, 1133, 180), (1591, 184, 1592, 185), (785, 178, 786, 179), (541, 939, 542, 938), (1088, 1358, 1089, 1357), (265, 1357, 266, 1356), (72, 1354, 73, 1353), (898, 1356, 899, 1355), (930, 1167, 931, 1168), (909, 1432, 910, 1433), (931, 431, 932, 430), (243, 1525, 244, 1524), (926, 7, 927, 8), (1592, 306, 1593, 305), (1192, 807, 1193, 808), (815, 942, 816, 943), (817, 444, 818, 445), (812, 326, 813, 325), (814, 1154, 815, 1153), (808, 1191, 809, 1192), (948, 1190, 949, 1189), (943, 1152, 944, 1153), (945, 326, 946, 327), (940, 446, 941, 445), (944, 813, 945, 814), (804, 657, 805, 658), (1195, 659, 1196, 658), (377, 655, 378, 654), (1188, 371, 1189, 372), (1155, 369, 1156, 368), (328, 370, 329, 369), (442, 367, 443, 368), (1381, 1178, 1382, 1179), (644, 1173, 645, 1174), (831, 1173, 832, 1172), (100, 1171, 101, 1172), (5, 928, 6, 929), (659, 1197, 660, 1196), (805, 1194, 806, 1195), (1473, 288, 1474, 289), (1020, 285, 1021, 286), (590, 296, 591, 295), (1320, 288, 1321, 287), (21, 280, 22, 281), (1427, 284, 1428, 285), (913, 283, 914, 282), (616, 1080, 617, 1079), (614, 886, 615, 885), (347, 424, 348, 425), (1016, 1113, 1017, 1114), (594, 1122, 595, 1121), (1325, 1117, 1326, 1116), (19, 1106, 20, 1107), (917, 1111, 918, 1110), (1282, 1515, 1283, 1516), (1241, 1557, 1242, 1556), (919, 1565, 920, 1564), (94, 1562, 95, 1561), (93, 1236, 94, 1237), (920, 1233, 921, 1234), (14, 1236, 15, 1235), (543, 1160, 544, 1161), (239, 1167, 240, 1166), (1277, 1164, 1278, 1165), (1520, 1166, 1521, 1165), (365, 1157, 366, 1156), (959, 420, 960, 421), (958, 1176, 959, 1175), (967, 1241, 968, 1240), (965, 853, 966, 852), (966, 1557, 967, 1558), (970, 706, 971, 705), (976, 85, 977, 86), (975, 912, 976, 913), (971, 276, 972, 277), (973, 1100, 974, 1101), (974, 498, 975, 497), (132, 419, 133, 420), (130, 1178, 131, 1177), (139, 1243, 140, 1242), (138, 854, 139, 853), (140, 1555, 141, 1556), (141, 709, 142, 708), (143, 756, 144, 757), (150, 83, 151, 84), (147, 908, 148, 909), (146, 273, 147, 274), (148, 1097, 149, 1098), (149, 501, 150, 500), (198, 1476, 199, 1475), (1071, 1305, 1072, 1304), (1540, 997, 1541, 998), (1543, 609, 1544, 608), (1542, 58, 1543, 57), (1541, 174, 1542, 175), (1546, 523, 1547, 524), (1544, 1310, 1545, 1309), (1548, 884, 1549, 883), (1550, 1076, 1551, 1075), (1545, 208, 1546, 209), (1547, 1032, 1548, 1033), (1552, 568, 1553, 567), (1108, 489, 1109, 490), (18, 492, 19, 491), (915, 488, 916, 489), (1425, 487, 1426, 486), (1322, 483, 1323, 484), (1017, 485, 1018, 484), (592, 477, 593, 478), (1244, 1492, 1245, 1491), (1553, 1490, 1554, 1491), (711, 1489, 712, 1488), (617, 1486, 618, 1487), (1081, 1484, 1082, 1485), (516, 1484, 517, 1483), (889, 1482, 890, 1483), (64, 1481, 65, 1482), (166, 1478, 167, 1477), (990, 1480, 991, 1479), (1347, 1478, 1348, 1479), (752, 1485, 753, 1486), (261, 1476, 262, 1477), (1492, 565, 1493, 566), (1499, 1045, 1500, 1044), (1493, 217, 1494, 216), (1494, 1301, 1495, 1302), (1438, 1488, 1439, 1487), (1441, 570, 1442, 571), (1445, 213, 1446, 212), (1259, 872, 1260, 873), (1255, 531, 1256, 530), (1258, 182, 1259, 181), (1257, 50, 1258, 51), (1249, 1445, 1250, 1444), (1549, 1442, 1550, 1443), (713, 1441, 714, 1440), (1368, 1437, 1369, 1438), (755, 1436, 756, 1437), (274, 1433, 275, 1434), (145, 1435, 146, 1434), (630, 1435, 631, 1436), (977, 1429, 978, 1428), (1098, 1431, 1099, 1432), (84, 1429, 85, 1430), (499, 1431, 500, 1430), (90, 701, 91, 702), (17, 703, 18, 702), (1109, 700, 1110, 701), (916, 699, 917, 700), (1321, 694, 1322, 695), (1019, 697, 1020, 696), (586, 691, 587, 692), (487, 699, 488, 698), (1469, 691, 1470, 690), (362, 1187, 363, 1188), (1510, 1185, 1511, 1186), (1287, 1187, 1288, 1186), (551, 1185, 552, 1184), (230, 1183, 231, 1184), (3, 1169, 4, 1168), (13, 1562, 14, 1563), (2, 429, 3, 430), (1409, 426, 1410, 427), (1412, 1170, 1413, 1169), (1422, 1565, 1423, 1566), (1421, 1233, 1422, 1232), (1424, 1111, 1425, 1112), (1418, 10, 1419, 9), (1419, 924, 1420, 925), (1426, 698, 1427, 697), (366, 441, 367, 442), (544, 438, 545, 437), (1281, 437, 1282, 436), (1390, 1604, 1391, 1603), (1392, 1142, 1393, 1141), (1391, 795, 1392, 794), (1393, 456, 1394, 457), (1396, 312, 1397, 311), (1395, 1204, 1396, 1205), (1394, 669, 1395, 670), (334, 939, 335, 940), (1278, 936, 1279, 935), (431, 933, 432, 932), (1163, 936, 1164, 937), (1519, 934, 1520, 935), (238, 933, 239, 934), (1125, 730, 1126, 731), (1114, 1570, 1115, 1569), (1118, 1530, 1119, 1529), (1122, 1223, 1123, 1224), (1516, 435, 1517, 436), (237, 432, 238, 433), (1447, 1253, 1448, 1252), (1439, 1078, 1440, 1079), (1443, 1035, 1444, 1034), (1446, 1305, 1447, 1306), (1448, 528, 1449, 527), (1450, 877, 1451, 878), (1452, 178, 1453, 177), (1451, 54, 1452, 55), (1521, 339, 1522, 338), (240, 340, 241, 339), (1276, 337, 1277, 338), (668, 1204, 669, 1203), (667, 312, 668, 313), (670, 458, 671, 457), (674, 1137, 675, 1138), (671, 1600, 672, 1601), (677, 788, 678, 789), (673, 1068, 674, 1069), (675, 1255, 676, 1254), (676, 530, 677, 529), (679, 878, 680, 879), (681, 177, 682, 176), (680, 55, 681, 56), (678, 1450, 679, 1449), (682, 605, 683, 606), (683, 999, 684, 998), (1246, 34, 1247, 33), (1369, 28, 1370, 29), (142, 28, 143, 27), (1551, 32, 1552, 33), (710, 30, 711, 29), (757, 26, 758, 27), (632, 25, 633, 26), (972, 24, 973, 23), (275, 24, 276, 25), (1101, 22, 1102, 23), (495, 21, 496, 20), (91, 16, 92, 17), (31, 568, 32, 569), (30, 1490, 31, 1489), (34, 216, 35, 215), (36, 1303, 37, 1304), (35, 1039, 36, 1038), (43, 1064, 44, 1065), (42, 536, 43, 535), (39, 672, 40, 673), (37, 793, 38, 792), (41, 1599, 42, 1598), (38, 1140, 39, 1139), (40, 459, 41, 460), (45, 309, 46, 308), (44, 1207, 45, 1208), (540, 335, 541, 336), (1157, 330, 1158, 331), (440, 332, 441, 331), (364, 330, 365, 329), (104, 827, 105, 828), (1410, 830, 1411, 829), (1, 827, 2, 826), (235, 825, 236, 824), (1517, 823, 1518, 822), (434, 823, 435, 824), (1161, 821, 1162, 820), (1280, 821, 1281, 822), (542, 819, 543, 820), (333, 819, 334, 818), (941, 816, 942, 817), (1202, 313, 1203, 314), (1209, 48, 1210, 49), (1210, 184, 1211, 183), (1212, 871, 1213, 872), (1208, 1595, 1209, 1596), (1215, 1263, 1216, 1262), (1214, 599, 1215, 600), (1216, 1004, 1217, 1003), (1217, 1459, 1218, 1458), (1211, 465, 1212, 464), (810, 119, 811, 120), (947, 119, 948, 118), (332, 113, 333, 114), (1159, 112, 1160, 113), (550, 108, 551, 107), (1285, 111, 1286, 110), (1511, 108, 1512, 109), (438, 112, 439, 111), (231, 106, 232, 107), (1614, 109, 1615, 110), (1411, 102, 1412, 103), (186, 1276, 187, 1275), (189, 242, 190, 243), (188, 1523, 189, 1524), (191, 1566, 192, 1567), (190, 1232, 191, 1231), (196, 696, 197, 695), (193, 1112, 194, 1113), (194, 486, 195, 485), (195, 1019, 196, 1018), (197, 286, 198, 287), (825, 1407, 826, 1406), (105, 1408, 106, 1409), (0, 1408, 1, 1407), (433, 1404, 434, 1405), (236, 1406, 237, 1405), (1518, 1404, 1519, 1403), (937, 1400, 938, 1401), (1162, 1402, 1163, 1401), (336, 1400, 337, 1399), (1279, 1402, 1280, 1403), (539, 1398, 540, 1399), (114, 444, 115, 443), (116, 327, 117, 328), (115, 1154, 116, 1155), (121, 1191, 122, 1190), (120, 809, 121, 810), (593, 777, 594, 776), (1115, 771, 1116, 770), (1568, 769, 1569, 770), (1324, 772, 1325, 771), (1015, 768, 1016, 769), (192, 767, 193, 768), (15, 764, 16, 765), (1423, 766, 1424, 767), (706, 760, 707, 759), (918, 766, 919, 765), (92, 764, 93, 763), (839, 762, 840, 763), (969, 760, 970, 761), (234, 0, 235, 1617), (1512, 1616, 1513, 1615), (547, 1616, 548, 1617), (1286, 1613, 1287, 1614), (363, 1613, 364, 1612), (370, 1611, 371, 1612), (117, 1610, 118, 1611), (946, 1609, 947, 1610), (811, 1609, 812, 1608), (290, 256, 291, 255), (584, 258, 585, 257), (1471, 256, 1472, 257), (693, 254, 694, 255), (481, 252, 482, 253), (772, 252, 773, 251), (1572, 254, 1573, 253), (1117, 251, 1118, 250), (1228, 249, 1229, 250), (1526, 248, 1527, 247), (1271, 246, 1272, 247), (587, 1341, 588, 1340), (293, 1339, 294, 1338), (1468, 1341, 1469, 1342), (689, 1342, 690, 1343), (479, 1336, 480, 1337), (774, 1336, 775, 1335), (1574, 1340, 1575, 1339), (1119, 1335, 1120, 1334), (1226, 1333, 1227, 1334), (1532, 1338, 1533, 1337), (1269, 1332, 1270, 1333), (1011, 1328, 1012, 1329), (1466, 739, 1467, 740), (688, 741, 689, 742), (475, 736, 476, 737), (1577, 741, 1578, 740), (778, 738, 779, 737), (1535, 739, 1536, 738), (1222, 735, 1223, 736), (1123, 735, 1124, 734), (1266, 733, 1267, 734), (925, 409, 926, 408), (8, 407, 9, 408), (1415, 406, 1416, 407), (98, 406, 99, 405), (833, 404, 834, 405), (961, 402, 962, 403), (642, 404, 643, 403), (134, 401, 135, 402), (1377, 401, 1378, 400), (855, 1374, 856, 1375), (856, 138, 857, 137), (858, 639, 859, 640), (857, 965, 858, 964), (859, 837, 860, 836), (860, 95, 861, 96), (863, 1421, 864, 1420), (861, 13, 862, 12), (862, 921, 863, 922), (866, 188, 867, 187), (865, 1523, 866, 1522), (864, 242, 865, 241), (867, 1274, 868, 1275), (648, 955, 649, 956), (229, 955, 230, 954), (359, 953, 360, 952), (1508, 954, 1509, 953), (1289, 950, 1290, 951), (554, 951, 555, 952), (372, 949, 373, 950), (1049, 1294, 1050, 1295), (1052, 557, 1053, 558), (1053, 374, 1054, 375), (1054, 1193, 1055, 1194), (1055, 807, 1056, 806), (1056, 1608, 1057, 1607), (1059, 323, 1060, 322), (1058, 1150, 1059, 1149), (1057, 448, 1058, 449), (1060, 1398, 1061, 1397), (1062, 538, 1063, 537), (423, 346, 424, 347), (1170, 344, 1171, 343), (830, 346, 831, 345), (101, 344, 102, 345), (1413, 343, 1414, 342), (4, 342, 5, 341), (929, 340, 930, 341), (391, 10, 392, 11), (393, 1416, 394, 1417), (390, 924, 391, 923), (394, 98, 395, 97), (395, 834, 396, 835), (397, 962, 398, 963), (396, 642, 397, 641), (398, 135, 399, 136), (399, 1377, 400, 1376), (291, 692, 292, 693), (289, 1472, 290, 1473), (292, 1574, 293, 1573), (297, 478, 298, 479), (294, 1534, 295, 1533), (298, 776, 299, 775), (299, 1121, 300, 1120), (300, 1225, 301, 1226), (301, 1268, 302, 1269), (302, 1007, 303, 1008), (409, 6, 410, 7), (411, 1414, 412, 1415), (410, 928, 411, 927), (412, 100, 413, 99), (413, 832, 414, 833), (414, 644, 415, 643), (415, 960, 416, 961), (416, 133, 417, 134), (417, 1379, 418, 1378), (1380, 353, 1381, 354), (1176, 351, 1177, 352), (131, 353, 132, 352), (957, 351, 958, 350), (646, 349, 647, 350), (425, 348, 426, 349), (922, 390, 923, 389), (11, 388, 12, 389), (1417, 392, 1418, 393), (96, 388, 97, 387), (835, 386, 836, 387), (640, 386, 641, 385), (963, 384, 964, 385), (136, 383, 137, 384), (1375, 383, 1376, 382), (227, 127, 228, 126), (1506, 126, 1507, 125), (1290, 123, 1291, 124), (555, 124, 556, 125), (373, 122, 374, 123)]",friend,"[(160, 46, 161, 45), (121, 136, 122, 137), (63, 134, 64, 135), (44, 139, 45, 140), (117, 82, 118, 83), (118, 2, 119, 1), (60, 79, 61, 80), (42, 83, 43, 84), (23, 81, 24, 80), (59, 5, 60, 4), (16, 68, 17, 67), (43, 1, 44, 0), (24, 3, 25, 4), (2, 82, 3, 81), (46, 170, 47, 169), (7, 76, 8, 77), (195, 177, 196, 176), (86, 177, 87, 178), (159, 138, 160, 139), (155, 78, 156, 79), (153, 7, 154, 6), (158, 120, 159, 119), (157, 22, 158, 23), (156, 62, 157, 61), (84, 163, 85, 164), (197, 163, 0, 162), (179, 165, 180, 164), (140, 161, 141, 162), (120, 50, 121, 49), (170, 48, 171, 47), (142, 175, 143, 176), (165, 179, 166, 178), (168, 141, 169, 142), (167, 197, 168, 196), (166, 85, 167, 86), (92, 129, 93, 130), (189, 129, 190, 128), (146, 125, 147, 126), (20, 136, 21, 135), (21, 50, 22, 51), (10, 131, 11, 132), (115, 89, 116, 88), (114, 193, 115, 194), (113, 145, 114, 144), (110, 17, 111, 18), (149, 15, 150, 14), (188, 13, 189, 14), (93, 13, 94, 12), (30, 127, 31, 128), (31, 148, 32, 149), (28, 192, 29, 191), (26, 89, 27, 90), (32, 16, 33, 15), (29, 70, 30, 71), (91, 72, 92, 73), (190, 72, 191, 71), (147, 68, 148, 69), (109, 67, 110, 66), (126, 69, 127, 70), (52, 78, 53, 77), (54, 5, 55, 6), (56, 98, 57, 97), (55, 184, 56, 185), (53, 155, 54, 154), (48, 138, 49, 137), (62, 52, 63, 51), (133, 150, 134, 151), (132, 188, 133, 187), (130, 95, 131, 96), (11, 95, 12, 94), (9, 186, 10, 187), (8, 152, 9, 151), (75, 152, 76, 153), (74, 186, 75, 185), (73, 96, 74, 97), (40, 88, 41, 87), (39, 194, 40, 195), (38, 144, 39, 143), (37, 174, 38, 175), (18, 107, 19, 108), (65, 109, 66, 108), (123, 107, 124, 106), (104, 174, 105, 173), (102, 145, 103, 146), (103, 113, 104, 112), (101, 193, 102, 192), (99, 90, 100, 91), (100, 27, 101, 28), (98, 58, 99, 57), (171, 36, 172, 37), (122, 35, 123, 36), (64, 33, 65, 34), (19, 35, 20, 34), (183, 58, 184, 59), (182, 26, 183, 25), (180, 41, 181, 42), (181, 116, 182, 117), (172, 199, 173, 105), (111, 125, 112, 205), (199, 208, 204, 209), (209, 204, 210, 203), (106, 207, 200, 208), (207, 201, 206, 200), (203, 210, 202, 211), (201, 212, 202, 206), (205, 211, 212, 124)]"
"unnamed link-0_filled(1,0)","[(80, 104, 81, 103), (109, 93, 110, 92), (122, 164, 123, 163), (155, 351, 156, 350), (290, 159, 291, 160), (349, 157, 350, 156), (345, 190, 346, 191), (402, 236, 403, 235), (0, 260, 1, 259), (291, 347, 292, 346), (400, 105, 401, 106), (237, 105, 238, 104), (19, 225, 20, 224), (22, 286, 23, 285), (24, 197, 25, 198), (23, 153, 24, 152), (20, 351, 21, 352), (401, 79, 402, 78), (265, 27, 266, 26), (130, 57, 131, 58), (132, 26, 133, 25), (342, 296, 343, 295), (292, 192, 293, 191), (328, 243, 329, 244), (65, 240, 66, 241), (308, 246, 309, 245), (21, 42, 22, 43), (127, 38, 128, 39), (186, 38, 187, 37), (51, 36, 52, 37), (2, 35, 3, 36), (5, 129, 6, 128), (4, 185, 5, 186), (53, 9, 54, 8), (184, 7, 185, 8), (129, 7, 130, 6), (125, 188, 126, 189), (70, 396, 71, 395), (160, 190, 161, 189), (192, 347, 193, 348), (194, 158, 195, 157), (178, 372, 179, 371), (174, 248, 175, 247), (241, 366, 242, 367), (311, 371, 312, 370), (327, 368, 328, 369), (398, 364, 399, 363), (67, 364, 68, 365), (90, 96, 91, 95), (84, 365, 85, 366), (86, 398, 87, 397), (81, 238, 82, 239), (87, 275, 88, 274), (71, 273, 72, 272), (393, 270, 394, 271), (85, 68, 86, 69), (140, 209, 141, 210), (89, 211, 90, 210), (69, 207, 70, 206), (396, 207, 397, 208), (273, 208, 274, 209), (367, 205, 368, 204), (242, 206, 243, 205), (372, 27, 373, 28), (403, 378, 0, 379), (62, 314, 63, 313), (63, 31, 64, 30), (61, 375, 62, 374), (59, 264, 60, 265), (58, 131, 59, 132), (193, 227, 194, 226), (195, 289, 196, 288), (249, 303, 250, 302), (388, 303, 389, 304), (171, 304, 172, 305), (121, 297, 122, 296), (154, 287, 155, 288), (158, 227, 159, 228), (117, 338, 118, 339), (299, 341, 300, 340), (166, 340, 167, 339), (382, 338, 383, 337), (252, 333, 253, 334), (289, 228, 290, 229), (297, 121, 298, 120), (164, 120, 165, 119), (384, 116, 385, 115), (253, 112, 254, 113), (334, 113, 335, 114), (74, 111, 75, 112), (93, 111, 94, 110), (348, 226, 349, 225), (223, 353, 224, 352), (219, 282, 220, 283), (44, 354, 45, 353), (41, 286, 42, 287), (43, 222, 44, 223), (40, 153, 41, 154), (39, 197, 40, 196), (236, 79, 237, 80), (233, 258, 234, 259), (234, 380, 235, 379), (230, 188, 231, 187), (229, 126, 230, 127), (344, 17, 345, 18), (124, 15, 125, 16), (293, 19, 294, 18), (161, 17, 162, 16), (231, 15, 232, 14), (1, 12, 2, 13), (361, 107, 362, 106), (360, 77, 361, 78), (358, 257, 359, 258), (359, 381, 360, 380), (356, 166, 357, 165), (355, 299, 356, 298), (357, 118, 358, 119), (354, 341, 355, 342), (3, 53, 4, 52), (232, 49, 233, 50), (162, 47, 163, 48), (294, 45, 295, 46), (123, 49, 124, 48), (343, 47, 344, 46), (279, 337, 280, 336), (281, 117, 282, 116), (284, 301, 285, 302), (283, 168, 284, 169), (280, 383, 281, 384), (278, 256, 279, 255), (277, 77, 278, 76), (276, 107, 277, 108), (64, 325, 65, 326), (54, 319, 55, 320), (216, 336, 217, 335), (217, 115, 218, 114), (221, 300, 222, 301), (220, 167, 221, 168), (218, 385, 219, 386), (215, 255, 216, 254), (214, 76, 215, 75), (213, 108, 214, 109), (212, 143, 213, 144), (66, 83, 67, 84), (150, 173, 151, 174), (149, 390, 150, 391), (151, 249, 152, 248), (148, 305, 149, 306), (147, 333, 148, 332), (146, 74, 147, 73), (144, 92, 145, 91), (145, 94, 146, 95), (88, 142, 89, 141), (72, 140, 73, 139), (331, 139, 332, 138), (306, 137, 307, 138), (176, 133, 177, 134), (183, 57, 184, 56), (320, 55, 321, 56), (101, 83, 102, 82), (102, 240, 103, 239), (100, 399, 101, 400), (99, 363, 100, 362), (98, 275, 99, 276), (96, 211, 97, 212), (97, 142, 98, 143), (60, 182, 61, 181), (381, 257, 382, 256), (377, 324, 378, 325), (375, 315, 376, 314), (376, 32, 377, 31), (373, 181, 374, 180), (263, 182, 264, 183), (261, 32, 262, 33), (262, 315, 263, 316), (260, 324, 261, 323), (250, 388, 251, 387), (251, 171, 252, 170), (246, 136, 247, 135), (329, 395, 330, 394), (307, 392, 308, 393), (172, 389, 173, 390), (386, 169, 387, 170), (391, 136, 392, 137), (330, 272, 331, 271), (310, 267, 311, 268), (177, 266, 178, 267), (244, 270, 245, 269), (28, 180, 29, 179), (203, 326, 204, 327), (200, 310, 201, 309), (198, 176, 199, 175), (202, 370, 203, 369), (201, 268, 202, 269), (199, 134, 200, 135), (33, 322, 34, 323), (29, 313, 30, 312), (318, 10, 319, 9), (316, 321, 317, 322), (13, 51, 14, 50), (11, 35, 12, 34), (10, 318, 11, 317)]",friend,"[(3, 332, 4, 333), (501, 585, 502, 584), (592, 386, 593, 385), (551, 404, 552, 405), (513, 547, 514, 546), (123, 551, 124, 550), (540, 408, 541, 407), (285, 534, 286, 535), (511, 272, 512, 273), (515, 246, 516, 247), (504, 395, 505, 396), (494, 326, 495, 325), (496, 324, 497, 323), (502, 113, 503, 114), (425, 387, 426, 386), (280, 405, 281, 406), (268, 404, 269, 403), (231, 384, 232, 385), (226, 332, 227, 331), (107, 321, 108, 320), (122, 269, 123, 270), (230, 99, 231, 100), (132, 62, 133, 61), (523, 59, 524, 58), (297, 60, 298, 61), (565, 56, 566, 57), (135, 449, 136, 448), (526, 446, 527, 445), (294, 447, 295, 448), (562, 443, 563, 444), (53, 442, 54, 443), (175, 441, 176, 440), (178, 381, 179, 382), (437, 383, 438, 382), (50, 380, 51, 379), (559, 379, 560, 378), (291, 375, 292, 374), (528, 375, 529, 376), (138, 373, 139, 374), (439, 8, 440, 9), (176, 10, 177, 9), (452, 59, 453, 60), (457, 253, 458, 252), (454, 567, 455, 568), (451, 296, 452, 297), (449, 135, 450, 134), (438, 220, 439, 219), (177, 218, 178, 219), (51, 217, 52, 216), (560, 216, 561, 215), (289, 213, 290, 212), (530, 213, 531, 214), (140, 211, 141, 212), (369, 447, 370, 446), (372, 137, 373, 138), (367, 524, 368, 525), (371, 293, 372, 292), (365, 567, 366, 566), (362, 253, 363, 254), (366, 58, 367, 57), (450, 343, 451, 344), (133, 345, 134, 344), (525, 341, 526, 340), (295, 342, 296, 343), (564, 339, 565, 340), (55, 338, 56, 339), (368, 342, 369, 341), (173, 337, 174, 336), (426, 327, 427, 328), (95, 331, 96, 330), (67, 251, 68, 250), (68, 571, 69, 572), (64, 299, 65, 300), (328, 492, 329, 491), (105, 498, 106, 499), (0, 490, 1, 489), (229, 488, 230, 489), (98, 487, 99, 488), (427, 493, 428, 492), (174, 483, 175, 484), (370, 477, 371, 478), (54, 482, 55, 481), (563, 481, 564, 480), (293, 477, 294, 476), (527, 478, 528, 479), (136, 475, 137, 476), (444, 480, 445, 479), (319, 109, 320, 108), (321, 389, 322, 388), (318, 589, 319, 590), (305, 245, 306, 244), (322, 498, 323, 497), (309, 31, 310, 30), (312, 73, 313, 74), (313, 462, 314, 463), (308, 272, 309, 271), (307, 548, 308, 549), (337, 171, 338, 170), (482, 169, 483, 170), (49, 165, 50, 164), (441, 169, 442, 168), (380, 165, 381, 166), (92, 171, 93, 172), (10, 168, 11, 167), (242, 550, 243, 549), (241, 270, 242, 271), (428, 104, 429, 103), (172, 93, 173, 94), (222, 434, 223, 433), (6, 435, 7, 436), (383, 437, 384, 436), (485, 435, 486, 434), (335, 432, 336, 433), (94, 430, 95, 429), (578, 274, 579, 273), (570, 252, 571, 251), (576, 545, 577, 546), (225, 431, 226, 430), (499, 419, 500, 418), (588, 421, 589, 422), (317, 422, 318, 423), (334, 224, 335, 223), (96, 227, 97, 228), (431, 225, 432, 224), (484, 221, 485, 222), (377, 214, 378, 215), (7, 221, 8, 220), (531, 183, 532, 182), (286, 185, 287, 186), (558, 181, 559, 182), (163, 180, 164, 181), (276, 548, 277, 547), (278, 243, 279, 244), (228, 2, 229, 1), (424, 591, 425, 592), (97, 3, 98, 2), (486, 6, 487, 5), (333, 4, 334, 5), (585, 361, 586, 360), (234, 355, 235, 356), (500, 361, 501, 362), (112, 359, 113, 360), (17, 346, 18, 347), (204, 354, 205, 353), (315, 357, 316, 356), (193, 249, 194, 248), (34, 247, 35, 248), (542, 246, 543, 245), (24, 281, 25, 282), (21, 537, 22, 536), (18, 144, 19, 143), (201, 464, 202, 465), (20, 472, 21, 471), (114, 460, 115, 459), (506, 462, 507, 461), (236, 466, 237, 465), (583, 458, 584, 459), (316, 159, 317, 160), (503, 157, 504, 156), (232, 162, 233, 161), (581, 152, 582, 153), (412, 149, 413, 150), (118, 312, 119, 311), (116, 507, 117, 508), (121, 240, 122, 241), (111, 587, 112, 586), (110, 420, 111, 419), (115, 155, 116, 154), (106, 389, 107, 390), (579, 33, 580, 32), (238, 27, 239, 28), (510, 31, 511, 32), (120, 29, 121, 30), (119, 199, 120, 198), (84, 145, 85, 146), (82, 537, 83, 538), (79, 283, 80, 282), (117, 73, 118, 72), (508, 72, 509, 71), (237, 77, 238, 76), (199, 74, 200, 75), (22, 82, 23, 81), (582, 69, 583, 70), (25, 552, 26, 553), (78, 554, 79, 553), (351, 556, 352, 557), (348, 287, 349, 288), (350, 534, 351, 533), (347, 143, 348, 142), (354, 264, 355, 263), (77, 266, 78, 267), (203, 264, 204, 265), (26, 268, 27, 267), (393, 358, 394, 359), (398, 464, 399, 463), (400, 76, 401, 75), (399, 201, 400, 200), (401, 28, 402, 29), (397, 315, 398, 314), (396, 505, 397, 506), (402, 239, 403, 240), (392, 588, 393, 587), (391, 421, 392, 420), (394, 158, 395, 157), (390, 109, 391, 110), (158, 358, 159, 357), (155, 460, 156, 461), (153, 70, 154, 71), (150, 250, 151, 249), (414, 569, 415, 570), (274, 578, 275, 577), (544, 575, 545, 576), (151, 572, 152, 573), (33, 575, 34, 574), (194, 573, 195, 574), (416, 364, 417, 363), (415, 456, 416, 457), (413, 66, 414, 67), (410, 36, 411, 35), (417, 255, 418, 254), (411, 192, 412, 193), (593, 101, 0, 100), (329, 103, 330, 102), (490, 101, 491, 102), (408, 303, 409, 304), (277, 307, 278, 306), (541, 304, 542, 305), (147, 300, 148, 301), (37, 303, 38, 302), (190, 301, 191, 302), (349, 185, 350, 184), (345, 474, 346, 475), (83, 188, 84, 189), (19, 187, 20, 186), (324, 496, 325, 495), (255, 104, 256, 105), (257, 327, 258, 326), (256, 493, 257, 494), (259, 591, 260, 590), (260, 424, 261, 423), (262, 233, 263, 234), (258, 387, 259, 388), (261, 161, 262, 160), (62, 132, 63, 131), (206, 558, 207, 557), (209, 289, 210, 288), (208, 183, 209, 184), (207, 532, 208, 533), (210, 141, 211, 142), (453, 523, 454, 522), (65, 521, 66, 520), (36, 517, 37, 518), (148, 520, 149, 519), (191, 519, 192, 518), (409, 517, 410, 516), (543, 515, 544, 514), (275, 512, 276, 513), (364, 91, 365, 92), (455, 91, 456, 90), (568, 90, 569, 89), (63, 87, 64, 86), (521, 88, 522, 89), (130, 85, 131, 86), (298, 88, 299, 87), (466, 265, 467, 266), (468, 556, 469, 555), (469, 285, 470, 284), (470, 535, 471, 536), (473, 144, 474, 145), (472, 187, 473, 188), (179, 49, 180, 48), (162, 48, 163, 47), (554, 44, 555, 43), (205, 47, 206, 46), (283, 43, 284, 42), (538, 39, 539, 40), (352, 45, 353, 46), (23, 40, 24, 41), (467, 45, 468, 44), (80, 42, 81, 41), (376, 14, 377, 13), (139, 17, 140, 16), (290, 15, 291, 16), (529, 15, 530, 14), (561, 12, 562, 13), (52, 11, 53, 12), (235, 203, 236, 202), (310, 197, 311, 198), (509, 197, 510, 196), (580, 195, 581, 196), (146, 130, 147, 129), (189, 129, 190, 128), (38, 127, 39, 128), (539, 127, 540, 126), (279, 124, 280, 125), (406, 126, 407, 125), (595, 166, 218, 601), (217, 604, 600, 605), (605, 600, 606, 599), (595, 603, 596, 604), (603, 597, 602, 596), (599, 606, 598, 607), (597, 608, 598, 602), (167, 607, 608, 601)]"
"Regina_Triangulation(1,0)","[(507, 85, 508, 84), (289, 110, 290, 111), (102, 392, 103, 391), (856, 109, 857, 110), (406, 124, 407, 123), (115, 687, 116, 686), (107, 538, 108, 539), (144, 438, 145, 437), (145, 782, 146, 783), (182, 149, 183, 150), (440, 152, 441, 151), (469, 152, 470, 153), (749, 149, 750, 148), (781, 150, 782, 151), (153, 466, 154, 467), (185, 434, 186, 435), (179, 779, 180, 778), (249, 299, 250, 298), (396, 247, 397, 248), (271, 660, 272, 661), (394, 297, 395, 298), (509, 371, 510, 370), (407, 524, 408, 525), (408, 694, 409, 693), (471, 438, 472, 439), (746, 436, 747, 435), (439, 470, 440, 471), (443, 751, 444, 750), (441, 780, 442, 781), (776, 468, 777, 467), (468, 778, 469, 777), (745, 784, 746, 785), (253, 630, 254, 631), (511, 657, 512, 656), (105, 300, 106, 301), (2, 302, 3, 301), (146, 183, 147, 184), (147, 749, 148, 748), (512, 275, 513, 276), (576, 111, 577, 112), (577, 535, 578, 534), (572, 685, 573, 686), (798, 417, 799, 418), (785, 744, 786, 745), (783, 436, 784, 437), (779, 181, 780, 180), (787, 142, 788, 143), (374, 557, 375, 558), (361, 691, 362, 690), (360, 527, 361, 528), (362, 120, 363, 119), (351, 294, 352, 295), (4, 631, 5, 632), (103, 633, 104, 632), (31, 336, 32, 337), (5, 390, 6, 391), (711, 797, 712, 796), (707, 88, 708, 89), (705, 376, 706, 377), (596, 465, 597, 466), (433, 186, 434, 187), (432, 744, 433, 743), (10, 97, 11, 98), (387, 101, 388, 100), (589, 96, 590, 97), (335, 465, 336, 464), (296, 395, 297, 396), (295, 249, 296, 248), (293, 352, 294, 353), (291, 579, 292, 578), (463, 335, 464, 334), (98, 587, 99, 588), (385, 586, 386, 587), (9, 589, 10, 588), (442, 181, 443, 182), (747, 184, 748, 185), (775, 179, 776, 178), (461, 177, 462, 176), (154, 177, 155, 178), (598, 175, 599, 176), (333, 175, 334, 174), (585, 346, 586, 347), (8, 343, 9, 344), (386, 346, 387, 345), (99, 345, 100, 344), (349, 637, 350, 636), (350, 398, 351, 397), (392, 634, 393, 633), (801, 831, 802, 830), (644, 684, 645, 683), (643, 574, 644, 575), (638, 354, 639, 353), (635, 246, 636, 247), (637, 399, 638, 398), (658, 273, 659, 274), (653, 844, 654, 845), (281, 849, 282, 848), (25, 446, 26, 447), (519, 45, 520, 44), (692, 122, 693, 121), (525, 122, 526, 123), (522, 411, 523, 412), (521, 314, 522, 315), (520, 618, 521, 617), (284, 728, 285, 727), (647, 726, 648, 727), (688, 723, 689, 724), (531, 721, 532, 720), (570, 726, 571, 725), (117, 724, 118, 725), (356, 719, 357, 720), (65, 722, 66, 723), (242, 718, 243, 717), (401, 718, 402, 719), (810, 722, 811, 721), (827, 400, 828, 401), (828, 244, 829, 243), (815, 60, 816, 61), (826, 355, 827, 356), (824, 113, 825, 114), (822, 576, 823, 575), (825, 533, 826, 532), (818, 681, 819, 682), (823, 642, 824, 643), (821, 289, 822, 288), (820, 856, 821, 855), (854, 820, 855, 819), (286, 818, 287, 817), (645, 816, 646, 817), (687, 812, 688, 813), (530, 810, 531, 809), (571, 815, 572, 814), (116, 813, 117, 814), (357, 808, 358, 809), (64, 811, 65, 812), (240, 806, 241, 805), (402, 807, 403, 808), (18, 142, 19, 141), (22, 187, 23, 188), (20, 432, 21, 431), (21, 743, 22, 742), (422, 795, 423, 796), (0, 538, 1, 537), (290, 536, 291, 535), (640, 533, 641, 534), (677, 536, 678, 537), (106, 1, 107, 2), (804, 499, 805, 500), (405, 497, 406, 496), (239, 498, 240, 499), (70, 498, 71, 497), (363, 493, 364, 492), (120, 494, 121, 493), (568, 491, 569, 492), (526, 495, 527, 496), (691, 495, 692, 494), (649, 491, 650, 490), (282, 489, 283, 490), (563, 516, 564, 517), (368, 518, 369, 517), (655, 515, 656, 514), (276, 513, 277, 514), (510, 561, 511, 562), (506, 41, 507, 42), (505, 614, 506, 615), (503, 317, 504, 316), (502, 414, 503, 413), (501, 127, 502, 126), (500, 803, 501, 804), (560, 227, 561, 228), (371, 229, 372, 228), (508, 229, 509, 230), (838, 231, 839, 232), (657, 227, 658, 226), (274, 225, 275, 226), (238, 125, 239, 126), (235, 412, 236, 413), (234, 315, 235, 316), (233, 617, 234, 616), (232, 44, 233, 43), (74, 523, 75, 524), (76, 696, 77, 695), (73, 236, 74, 237), (75, 411, 76, 410), (71, 125, 72, 124), (641, 113, 642, 112), (582, 393, 583, 394), (583, 634, 584, 635), (580, 300, 581, 299), (359, 69, 360, 68), (573, 62, 574, 63), (646, 60, 647, 59), (684, 62, 685, 61), (529, 66, 530, 67), (285, 58, 286, 59), (852, 57, 853, 58), (304, 56, 305, 55), (221, 373, 222, 372), (220, 86, 221, 85), (222, 559, 223, 560), (219, 40, 220, 41), (218, 613, 219, 614), (216, 318, 217, 317), (215, 415, 216, 414), (214, 128, 215, 127), (213, 802, 214, 803), (114, 64, 115, 63), (258, 592, 259, 591), (256, 95, 257, 96), (255, 342, 256, 343), (388, 7, 389, 8), (11, 384, 12, 385), (257, 382, 258, 383), (590, 383, 591, 384), (91, 379, 92, 378), (340, 382, 341, 381), (851, 729, 852, 728), (849, 488, 850, 489), (504, 835, 505, 836), (341, 95, 342, 94), (237, 72, 238, 73), (404, 70, 405, 69), (762, 24, 763, 23), (761, 445, 762, 444), (757, 601, 758, 600), (759, 458, 760, 459), (756, 331, 757, 332), (312, 77, 313, 78), (311, 364, 312, 365), (310, 568, 311, 567), (309, 650, 310, 651), (307, 281, 308, 280), (308, 848, 309, 847), (26, 159, 27, 160), (760, 158, 761, 157), (457, 158, 458, 159), (462, 597, 463, 598), (456, 445, 457, 446), (455, 24, 456, 25), (173, 331, 174, 330), (169, 160, 170, 161), (172, 601, 173, 602), (168, 447, 169, 448), (171, 28, 172, 29), (542, 389, 543, 390), (546, 347, 547, 348), (545, 585, 546, 584), (543, 7, 544, 6), (544, 101, 545, 102), (540, 629, 541, 630), (539, 303, 540, 302), (332, 755, 333, 756), (460, 753, 461, 754), (155, 753, 156, 752), (599, 755, 600, 754), (774, 751, 775, 752), (714, 131, 715, 132), (708, 38, 709, 37), (30, 330, 31, 329), (133, 421, 134, 420), (713, 418, 714, 419), (217, 834, 218, 835), (562, 842, 563, 841), (369, 840, 370, 841), (82, 839, 83, 840), (615, 837, 616, 836), (318, 833, 319, 834), (415, 832, 416, 833), (42, 838, 43, 837), (128, 831, 129, 832), (716, 830, 717, 829), (277, 705, 278, 704), (654, 703, 655, 704), (564, 702, 565, 701), (367, 700, 368, 701), (679, 109, 680, 108), (678, 857, 679, 0), (676, 579, 677, 580), (675, 292, 676, 293), (673, 355, 674, 354), (674, 640, 675, 639), (671, 244, 672, 245), (672, 400, 673, 399), (709, 322, 710, 323), (799, 668, 800, 669), (715, 670, 716, 671), (130, 670, 131, 669), (39, 664, 40, 665), (416, 668, 417, 667), (320, 666, 321, 665), (611, 666, 612, 667), (86, 664, 87, 663), (373, 663, 374, 662), (558, 661, 559, 662), (224, 660, 225, 659), (624, 51, 625, 52), (623, 846, 624, 847), (625, 278, 626, 279), (622, 652, 623, 651), (621, 566, 622, 567), (620, 366, 621, 365), (619, 79, 620, 78), (223, 272, 224, 273), (556, 270, 557, 269), (375, 270, 376, 271), (87, 268, 88, 269), (610, 266, 611, 265), (321, 266, 322, 267), (419, 262, 420, 263), (38, 268, 39, 267), (132, 261, 133, 262), (712, 264, 713, 263), (797, 265, 798, 264), (50, 845, 51, 846), (52, 279, 53, 280), (49, 653, 50, 652), (48, 565, 49, 566), (47, 367, 48, 366), (46, 80, 47, 79), (429, 141, 430, 140), (800, 129, 801, 130), (421, 135, 422, 134), (139, 429, 140, 428), (793, 424, 794, 425), (200, 305, 201, 306), (198, 628, 199, 627), (199, 55, 200, 54), (196, 380, 197, 379), (197, 93, 198, 92), (190, 168, 191, 167), (189, 455, 190, 454), (188, 763, 189, 764), (425, 792, 426, 793), (138, 789, 139, 790), (17, 788, 18, 789), (478, 166, 479, 165), (477, 453, 478, 452), (476, 765, 477, 766), (758, 771, 759, 772), (459, 773, 460, 772), (170, 770, 171, 769), (27, 771, 28, 770), (741, 765, 742, 764), (740, 453, 741, 454), (739, 166, 740, 167), (735, 195, 736, 194), (732, 93, 733, 94), (733, 380, 734, 381), (729, 56, 730, 57), (731, 628, 732, 629), (730, 304, 731, 303), (710, 610, 711, 609), (319, 612, 320, 613), (423, 608, 424, 609), (135, 606, 136, 607), (794, 608, 795, 607), (164, 480, 165, 479), (163, 738, 164, 739), (161, 193, 162, 192), (162, 450, 163, 449), (156, 773, 157, 774), (137, 34, 138, 35), (451, 481, 452, 480), (450, 737, 451, 738), (448, 192, 449, 191), (791, 324, 792, 325), (136, 326, 137, 325), (426, 324, 427, 323), (768, 193, 769, 194), (767, 737, 768, 736), (766, 481, 767, 482), (430, 475, 431, 476), (143, 472, 144, 473), (786, 474, 787, 473), (19, 474, 20, 475), (83, 231, 84, 230), (81, 519, 82, 518), (89, 554, 90, 555), (80, 699, 81, 700), (326, 15, 327, 16), (33, 17, 34, 16), (260, 14, 261, 13), (328, 338, 329, 337), (287, 682, 288, 683), (853, 680, 854, 681), (843, 703, 844, 702), (842, 515, 843, 516), (806, 211, 807, 212), (403, 211, 404, 210), (241, 212, 242, 213), (67, 209, 68, 208), (358, 210, 359, 209), (118, 206, 119, 205), (569, 204, 570, 205), (528, 207, 529, 208), (689, 207, 690, 206), (648, 204, 649, 203), (283, 202, 284, 203), (850, 201, 851, 202), (487, 306, 488, 307), (485, 627, 486, 626), (486, 54, 487, 53), (484, 378, 485, 377), (483, 91, 484, 90), (29, 602, 30, 603), (32, 596, 33, 595), (327, 594, 328, 595), (706, 556, 707, 555), (482, 553, 483, 554), (734, 552, 735, 551), (195, 552, 196, 553), (339, 550, 340, 551), (592, 550, 593, 549), (12, 548, 13, 547), (259, 549, 260, 548), (603, 338, 604, 339), (604, 594, 605, 593), (605, 15, 606, 14), (427, 36, 428, 37), (790, 36, 791, 35), (694, 410, 695, 409), (696, 314, 697, 313), (697, 618, 698, 619), (698, 45, 699, 46), (3, 253, 4, 252), (541, 255, 542, 254), (104, 251, 105, 252), (581, 251, 582, 250), (348, 245, 349, 246)]",friend,"[(3, 332, 4, 333), (501, 585, 502, 584), (592, 386, 593, 385), (551, 404, 552, 405), (513, 547, 514, 546), (123, 551, 124, 550), (540, 408, 541, 407), (285, 534, 286, 535), (511, 272, 512, 273), (515, 246, 516, 247), (504, 395, 505, 396), (494, 326, 495, 325), (496, 324, 497, 323), (502, 113, 503, 114), (425, 387, 426, 386), (280, 405, 281, 406), (268, 404, 269, 403), (231, 384, 232, 385), (226, 332, 227, 331), (107, 321, 108, 320), (122, 269, 123, 270), (230, 99, 231, 100), (132, 62, 133, 61), (523, 59, 524, 58), (297, 60, 298, 61), (565, 56, 566, 57), (135, 449, 136, 448), (526, 446, 527, 445), (294, 447, 295, 448), (562, 443, 563, 444), (53, 442, 54, 443), (175, 441, 176, 440), (178, 381, 179, 382), (437, 383, 438, 382), (50, 380, 51, 379), (559, 379, 560, 378), (291, 375, 292, 374), (528, 375, 529, 376), (138, 373, 139, 374), (439, 8, 440, 9), (176, 10, 177, 9), (452, 59, 453, 60), (457, 253, 458, 252), (454, 567, 455, 568), (451, 296, 452, 297), (449, 135, 450, 134), (438, 220, 439, 219), (177, 218, 178, 219), (51, 217, 52, 216), (560, 216, 561, 215), (289, 213, 290, 212), (530, 213, 531, 214), (140, 211, 141, 212), (369, 447, 370, 446), (372, 137, 373, 138), (367, 524, 368, 525), (371, 293, 372, 292), (365, 567, 366, 566), (362, 253, 363, 254), (366, 58, 367, 57), (450, 343, 451, 344), (133, 345, 134, 344), (525, 341, 526, 340), (295, 342, 296, 343), (564, 339, 565, 340), (55, 338, 56, 339), (368, 342, 369, 341), (173, 337, 174, 336), (426, 327, 427, 328), (95, 331, 96, 330), (67, 251, 68, 250), (68, 571, 69, 572), (64, 299, 65, 300), (328, 492, 329, 491), (105, 498, 106, 499), (0, 490, 1, 489), (229, 488, 230, 489), (98, 487, 99, 488), (427, 493, 428, 492), (174, 483, 175, 484), (370, 477, 371, 478), (54, 482, 55, 481), (563, 481, 564, 480), (293, 477, 294, 476), (527, 478, 528, 479), (136, 475, 137, 476), (444, 480, 445, 479), (319, 109, 320, 108), (321, 389, 322, 388), (318, 589, 319, 590), (305, 245, 306, 244), (322, 498, 323, 497), (309, 31, 310, 30), (312, 73, 313, 74), (313, 462, 314, 463), (308, 272, 309, 271), (307, 548, 308, 549), (337, 171, 338, 170), (482, 169, 483, 170), (49, 165, 50, 164), (441, 169, 442, 168), (380, 165, 381, 166), (92, 171, 93, 172), (10, 168, 11, 167), (217, 166, 218, 167), (242, 550, 243, 549), (241, 270, 242, 271), (428, 104, 429, 103), (172, 93, 173, 94), (222, 434, 223, 433), (6, 435, 7, 436), (383, 437, 384, 436), (485, 435, 486, 434), (335, 432, 336, 433), (94, 430, 95, 429), (578, 274, 579, 273), (570, 252, 571, 251), (576, 545, 577, 546), (225, 431, 226, 430), (499, 419, 500, 418), (588, 421, 589, 422), (317, 422, 318, 423), (334, 224, 335, 223), (96, 227, 97, 228), (431, 225, 432, 224), (484, 221, 485, 222), (377, 214, 378, 215), (7, 221, 8, 220), (531, 183, 532, 182), (286, 185, 287, 186), (558, 181, 559, 182), (163, 180, 164, 181), (276, 548, 277, 547), (278, 243, 279, 244), (228, 2, 229, 1), (424, 591, 425, 592), (97, 3, 98, 2), (585, 361, 586, 360), (234, 355, 235, 356), (500, 361, 501, 362), (112, 359, 113, 360), (17, 346, 18, 347), (204, 354, 205, 353), (315, 357, 316, 356), (193, 249, 194, 248), (34, 247, 35, 248), (542, 246, 543, 245), (24, 281, 25, 282), (21, 537, 22, 536), (18, 144, 19, 143), (201, 464, 202, 465), (20, 472, 21, 471), (114, 460, 115, 459), (506, 462, 507, 461), (236, 466, 237, 465), (583, 458, 584, 459), (316, 159, 317, 160), (503, 157, 504, 156), (232, 162, 233, 161), (581, 152, 582, 153), (412, 149, 413, 150), (118, 312, 119, 311), (116, 507, 117, 508), (121, 240, 122, 241), (111, 587, 112, 586), (110, 420, 111, 419), (115, 155, 116, 154), (106, 389, 107, 390), (579, 33, 580, 32), (238, 27, 239, 28), (510, 31, 511, 32), (120, 29, 121, 30), (119, 199, 120, 198), (84, 145, 85, 146), (82, 537, 83, 538), (79, 283, 80, 282), (117, 73, 118, 72), (508, 72, 509, 71), (237, 77, 238, 76), (199, 74, 200, 75), (22, 82, 23, 81), (582, 69, 583, 70), (25, 552, 26, 553), (78, 554, 79, 553), (351, 556, 352, 557), (348, 287, 349, 288), (350, 534, 351, 533), (347, 143, 348, 142), (354, 264, 355, 263), (77, 266, 78, 267), (203, 264, 204, 265), (26, 268, 27, 267), (393, 358, 394, 359), (398, 464, 399, 463), (400, 76, 401, 75), (399, 201, 400, 200), (401, 28, 402, 29), (397, 315, 398, 314), (396, 505, 397, 506), (402, 239, 403, 240), (392, 588, 393, 587), (391, 421, 392, 420), (394, 158, 395, 157), (390, 109, 391, 110), (158, 358, 159, 357), (155, 460, 156, 461), (153, 70, 154, 71), (150, 250, 151, 249), (414, 569, 415, 570), (274, 578, 275, 577), (544, 575, 545, 576), (151, 572, 152, 573), (33, 575, 34, 574), (194, 573, 195, 574), (416, 364, 417, 363), (415, 456, 416, 457), (413, 66, 414, 67), (410, 36, 411, 35), (417, 255, 418, 254), (411, 192, 412, 193), (593, 101, 0, 100), (329, 103, 330, 102), (490, 101, 491, 102), (408, 303, 409, 304), (277, 307, 278, 306), (541, 304, 542, 305), (147, 300, 148, 301), (37, 303, 38, 302), (190, 301, 191, 302), (349, 185, 350, 184), (345, 474, 346, 475), (83, 188, 84, 189), (19, 187, 20, 186), (324, 496, 325, 495), (255, 104, 256, 105), (257, 327, 258, 326), (256, 493, 257, 494), (259, 591, 260, 590), (260, 424, 261, 423), (262, 233, 263, 234), (258, 387, 259, 388), (261, 161, 262, 160), (62, 132, 63, 131), (206, 558, 207, 557), (209, 289, 210, 288), (208, 183, 209, 184), (207, 532, 208, 533), (210, 141, 211, 142), (453, 523, 454, 522), (65, 521, 66, 520), (36, 517, 37, 518), (148, 520, 149, 519), (191, 519, 192, 518), (409, 517, 410, 516), (543, 515, 544, 514), (275, 512, 276, 513), (364, 91, 365, 92), (455, 91, 456, 90), (568, 90, 569, 89), (63, 87, 64, 86), (521, 88, 522, 89), (130, 85, 131, 86), (298, 88, 299, 87), (466, 265, 467, 266), (468, 556, 469, 555), (469, 285, 470, 284), (470, 535, 471, 536), (473, 144, 474, 145), (472, 187, 473, 188), (179, 49, 180, 48), (162, 48, 163, 47), (554, 44, 555, 43), (205, 47, 206, 46), (283, 43, 284, 42), (538, 39, 539, 40), (352, 45, 353, 46), (23, 40, 24, 41), (467, 45, 468, 44), (80, 42, 81, 41), (376, 14, 377, 13), (139, 17, 140, 16), (290, 15, 291, 16), (529, 15, 530, 14), (561, 12, 562, 13), (52, 11, 53, 12), (235, 203, 236, 202), (310, 197, 311, 198), (509, 197, 510, 196), (580, 195, 581, 196), (146, 130, 147, 129), (189, 129, 190, 128), (38, 127, 39, 128), (539, 127, 540, 126), (279, 124, 280, 125), (406, 126, 407, 125), (595, 6, 487, 5), (333, 4, 601, 5), (486, 604, 600, 605), (605, 600, 606, 599), (595, 603, 596, 604), (603, 597, 602, 596), (599, 606, 598, 334), (597, 601, 598, 602)]"
"unnamed link-1_filled(1,0)","[(79, 202, 80, 203), (0, 198, 1, 197), (69, 14, 70, 15), (196, 0, 197, 1175), (814, 119, 815, 120), (812, 1016, 813, 1015), (756, 94, 757, 93), (280, 940, 281, 939), (275, 517, 276, 516), (273, 335, 274, 334), (271, 484, 272, 485), (1057, 1013, 1058, 1012), (76, 1007, 77, 1008), (7, 1007, 8, 1006), (205, 1011, 206, 1010), (1126, 1009, 1127, 1010), (932, 1005, 933, 1006), (515, 1002, 516, 1003), (335, 1000, 336, 1001), (274, 1001, 275, 1002), (272, 134, 273, 133), (333, 133, 334, 132), (509, 127, 510, 126), (930, 130, 931, 129), (1125, 125, 1126, 124), (207, 122, 208, 123), (10, 127, 11, 128), (74, 126, 75, 125), (1059, 120, 1060, 121), (813, 537, 814, 536), (1056, 534, 1057, 533), (77, 528, 78, 529), (6, 528, 7, 527), (204, 532, 205, 531), (276, 523, 277, 524), (934, 525, 935, 526), (1054, 783, 1055, 784), (963, 521, 964, 520), (1128, 529, 1129, 530), (208, 1123, 209, 1124), (5, 1130, 6, 1131), (78, 1130, 79, 1129), (1062, 1119, 1063, 1120), (798, 961, 799, 962), (797, 173, 798, 172), (174, 339, 175, 340), (959, 341, 960, 340), (816, 501, 817, 502), (922, 493, 923, 494), (215, 497, 216, 496), (289, 188, 290, 189), (170, 521, 171, 522), (519, 965, 520, 964), (518, 169, 519, 170), (33, 949, 34, 948), (1116, 66, 1117, 65), (1093, 40, 1094, 41), (530, 255, 531, 256), (815, 603, 816, 602), (811, 885, 812, 884), (809, 252, 810, 253), (1016, 606, 1017, 605), (1013, 883, 1014, 882), (1008, 257, 1009, 258), (128, 262, 129, 261), (121, 880, 122, 881), (118, 603, 119, 604), (1127, 257, 1128, 256), (1122, 879, 1123, 880), (1121, 600, 1122, 601), (1120, 504, 1121, 503), (1114, 922, 1115, 921), (1118, 213, 1119, 214), (1115, 494, 1116, 495), (209, 506, 210, 507), (211, 599, 212, 598), (210, 878, 211, 877), (203, 254, 204, 255), (15, 68, 16, 69), (17, 1067, 18, 1066), (20, 492, 21, 491), (19, 924, 20, 925), (9, 510, 10, 511), (12, 596, 13, 595), (13, 875, 14, 874), (8, 259, 9, 260), (75, 259, 76, 258), (70, 875, 71, 876), (71, 596, 72, 597), (73, 509, 74, 508), (63, 921, 64, 920), (64, 495, 65, 496), (1064, 67, 1065, 68), (1065, 17, 1066, 16), (1069, 493, 1070, 492), (1068, 923, 1069, 924), (1061, 502, 1062, 503), (1060, 602, 1061, 601), (1058, 882, 1059, 881), (1053, 250, 1054, 251), (1063, 213, 1064, 212), (928, 264, 929, 263), (926, 873, 927, 874), (927, 594, 928, 595), (931, 513, 932, 512), (270, 587, 271, 588), (267, 868, 268, 869), (330, 728, 331, 727), (487, 732, 488, 733), (929, 727, 930, 726), (511, 261, 512, 260), (505, 878, 506, 879), (504, 599, 505, 600), (488, 590, 489, 589), (489, 867, 490, 866), (490, 269, 491, 270), (329, 265, 330, 264), (327, 872, 328, 873), (328, 593, 329, 594), (597, 877, 598, 876), (592, 265, 593, 266), (871, 266, 872, 267), (683, 523, 684, 522), (684, 517, 685, 518), (685, 336, 686, 337), (686, 1000, 687, 999), (687, 134, 688, 135), (688, 484, 689, 483), (725, 263, 726, 262), (730, 869, 731, 870), (731, 590, 732, 591), (733, 486, 734, 487), (734, 332, 735, 331), (735, 131, 736, 130), (736, 514, 737, 513), (738, 1003, 739, 1004), (740, 936, 741, 935), (739, 524, 740, 525), (748, 1140, 749, 1139), (750, 191, 751, 192), (749, 1170, 750, 1171), (843, 1045, 844, 1044), (849, 84, 850, 85), (857, 527, 858, 526), (856, 1131, 857, 1132), (855, 5, 856, 4), (851, 199, 852, 198), (859, 1005, 860, 1004), (858, 933, 859, 934), (861, 514, 862, 515), (860, 737, 861, 738), (862, 131, 863, 132), (863, 332, 864, 333), (864, 486, 865, 485), (865, 589, 866, 588), (867, 268, 868, 269), (337, 168, 338, 169), (338, 966, 339, 965), (758, 1039, 759, 1040), (319, 818, 320, 819), (309, 111, 310, 110), (962, 171, 963, 172), (1055, 811, 1056, 810), (854, 806, 855, 805), (741, 802, 742, 803), (80, 807, 81, 808), (3, 805, 4, 804), (201, 807, 202, 806), (1132, 803, 1133, 804), (277, 800, 278, 801), (936, 801, 937, 802), (682, 800, 683, 799), (659, 941, 660, 940), (660, 282, 661, 281), (662, 1136, 663, 1135), (664, 195, 665, 196), (663, 1174, 664, 1175), (666, 84, 667, 83), (661, 745, 662, 744), (665, 850, 666, 851), (668, 1049, 669, 1050), (667, 384, 668, 385), (669, 568, 670, 569), (938, 658, 939, 657), (279, 659, 280, 658), (1134, 656, 1135, 655), (199, 652, 200, 653), (1, 654, 2, 655), (82, 652, 83, 651), (743, 657, 744, 656), (1050, 649, 1051, 650), (852, 653, 853, 654), (941, 681, 942, 680), (282, 680, 283, 679), (1136, 678, 1137, 677), (1173, 676, 1174, 677), (194, 675, 195, 676), (745, 679, 746, 678), (85, 675, 86, 674), (848, 673, 849, 674), (1048, 671, 1049, 672), (383, 672, 384, 673), (567, 670, 568, 671), (101, 1032, 102, 1033), (302, 1029, 303, 1030), (1143, 1166, 1144, 1167), (288, 1167, 289, 1168), (946, 1165, 947, 1166), (34, 1163, 35, 1164), (419, 464, 420, 465), (422, 564, 423, 563), (423, 843, 424, 842), (424, 1044, 425, 1043), (428, 751, 429, 752), (426, 89, 427, 90), (429, 191, 430, 190), (432, 285, 433, 286), (433, 944, 434, 945), (430, 1170, 431, 1169), (253, 717, 254, 716), (591, 728, 592, 729), (870, 729, 871, 730), (507, 723, 508, 722), (72, 724, 73, 723), (11, 724, 12, 725), (206, 719, 207, 720), (1124, 722, 1125, 721), (123, 721, 124, 720), (1051, 712, 1052, 713), (1011, 718, 1012, 719), (532, 717, 533, 718), (808, 715, 809, 716), (785, 715, 786, 714), (974, 1150, 975, 1149), (159, 1150, 160, 1151), (187, 1145, 188, 1144), (287, 1143, 288, 1142), (431, 1140, 432, 1141), (235, 1168, 236, 1169), (232, 946, 233, 945), (234, 1142, 235, 1141), (233, 287, 234, 286), (236, 189, 237, 190), (239, 91, 240, 90), (237, 753, 238, 752), (242, 1045, 243, 1046), (241, 844, 242, 845), (243, 564, 244, 565), (244, 462, 245, 461), (36, 1146, 37, 1145), (37, 291, 38, 290), (35, 186, 36, 187), (42, 92, 43, 91), (43, 1042, 44, 1043), (44, 841, 45, 842), (45, 562, 46, 563), (48, 466, 49, 465), (1085, 466, 1086, 467), (1086, 560, 1087, 559), (1088, 840, 1089, 839), (1089, 1041, 1090, 1040), (1091, 92, 1092, 93), (1098, 186, 1099, 185), (1096, 291, 1097, 292), (1097, 1146, 1098, 1147), (1100, 949, 1101, 950), (1099, 1163, 1100, 1162), (317, 499, 318, 498), (891, 462, 892, 463), (894, 562, 895, 561), (895, 841, 896, 840), (896, 1042, 897, 1041), (899, 94, 900, 95), (903, 185, 904, 184), (900, 293, 901, 294), (902, 1147, 903, 1148), (905, 950, 906, 951), (904, 1162, 905, 1161), (1052, 388, 1053, 387), (846, 382, 847, 381), (427, 379, 428, 378), (238, 377, 239, 378), (753, 376, 754, 377), (88, 379, 89, 380), (38, 375, 39, 376), (1095, 375, 1096, 374), (901, 373, 902, 372), (292, 373, 293, 374), (612, 463, 613, 464), (615, 561, 616, 560), (617, 839, 618, 838), (619, 1039, 620, 1038), (620, 95, 621, 96), (621, 294, 622, 295), (622, 372, 623, 371), (624, 184, 625, 183), (623, 1148, 624, 1149), (626, 951, 627, 952), (625, 1161, 626, 1160), (618, 759, 619, 760), (298, 766, 299, 765), (898, 757, 899, 758), (98, 764, 99, 763), (1036, 761, 1037, 762), (1094, 755, 1095, 756), (39, 755, 40, 754), (369, 158, 370, 159), (762, 156, 763, 155), (296, 158, 297, 157), (97, 157, 98, 156), (1035, 154, 1036, 155), (836, 153, 837, 154), (557, 152, 558, 153), (137, 226, 138, 227), (144, 1152, 145, 1151), (145, 368, 146, 369), (147, 765, 148, 764), (146, 298, 147, 297), (148, 100, 149, 99), (149, 1034, 150, 1035), (150, 835, 151, 836), (151, 556, 152, 557), (982, 556, 983, 555), (983, 835, 984, 834), (984, 1034, 985, 1033), (985, 100, 986, 101), (986, 299, 987, 300), (987, 766, 988, 767), (988, 368, 989, 367), (995, 139, 996, 138), (989, 1152, 990, 1153), (142, 632, 143, 631), (991, 632, 992, 633), (972, 630, 973, 629), (161, 630, 162, 631), (181, 629, 182, 628), (952, 627, 953, 628), (467, 555, 468, 554), (468, 834, 469, 833), (470, 1032, 471, 1031), (469, 102, 470, 103), (472, 301, 473, 302), (473, 768, 474, 769), (474, 1153, 475, 1154), (471, 365, 472, 364), (476, 633, 477, 634), (480, 224, 481, 223), (566, 352, 567, 351), (1047, 351, 1048, 350), (847, 349, 848, 348), (86, 347, 87, 348), (382, 350, 383, 349), (746, 343, 747, 344), (193, 347, 194, 346), (1172, 346, 1173, 345), (1137, 344, 1138, 345), (283, 342, 284, 343), (942, 341, 943, 342), (1154, 475, 1155, 476), (1156, 144, 1157, 143), (1155, 990, 1156, 991), (1158, 974, 1159, 973), (1157, 160, 1158, 161), (1164, 947, 1165, 948), (1159, 183, 1160, 182), (41, 1092, 42, 1093), (897, 1091, 898, 1090), (616, 1088, 617, 1087), (553, 1085, 554, 1084), (831, 1083, 832, 1082), (1025, 1077, 1026, 1076), (106, 1079, 107, 1080), (305, 1078, 306, 1079), (772, 1075, 773, 1076), (917, 1072, 918, 1073), (218, 1074, 219, 1073), (1112, 1071, 1113, 1072), (452, 1083, 453, 1084), (441, 224, 442, 225), (446, 636, 447, 635), (449, 362, 450, 363), (445, 771, 446, 770), (448, 304, 449, 303), (450, 104, 451, 103), (447, 1028, 448, 1029), (451, 832, 452, 833), (454, 551, 455, 552), (456, 611, 457, 612), (457, 890, 458, 891), (458, 246, 459, 245), (459, 709, 460, 708), (216, 61, 217, 62), (919, 63, 920, 62), (308, 58, 309, 57), (108, 56, 109, 55), (827, 54, 828, 55), (550, 51, 551, 52), (614, 47, 615, 48), (455, 51, 456, 50), (893, 46, 894, 47), (453, 416, 454, 417), (240, 425, 241, 426), (892, 422, 893, 421), (613, 421, 614, 420), (49, 418, 50, 419), (552, 418, 553, 417), (829, 415, 830, 414), (105, 412, 106, 413), (304, 411, 305, 412), (1026, 410, 1027, 409), (771, 408, 772, 409), (220, 408, 221, 407), (916, 405, 917, 406), (1080, 414, 1081, 413), (1111, 404, 1112, 405), (22, 404, 23, 403), (352, 709, 353, 710), (353, 246, 354, 247), (354, 890, 355, 889), (355, 611, 356, 610), (357, 52, 358, 53), (359, 831, 360, 830), (361, 104, 362, 105), (365, 300, 366, 301), (363, 1031, 364, 1030), (366, 767, 367, 768), (358, 416, 359, 415), (360, 1082, 361, 1081), (637, 410, 638, 411), (638, 1077, 639, 1078), (634, 770, 635, 769), (636, 1027, 637, 1028), (639, 307, 640, 306), (640, 108, 641, 107), (641, 828, 642, 829), (642, 54, 643, 53), (645, 608, 646, 609), (646, 887, 647, 888), (647, 249, 648, 248), (648, 712, 649, 711), (221, 914, 222, 915), (443, 913, 444, 912), (478, 913, 479, 914), (141, 911, 142, 910), (992, 911, 993, 912), (971, 909, 972, 908), (162, 909, 163, 910), (180, 908, 181, 907), (953, 906, 954, 907), (569, 710, 570, 711), (574, 643, 575, 644), (570, 247, 571, 248), (571, 889, 572, 888), (572, 610, 573, 609), (577, 56, 578, 57), (575, 827, 576, 826), (576, 109, 577, 110), (578, 307, 579, 308), (580, 1024, 581, 1023), (579, 774, 580, 775), (581, 1075, 582, 1074), (582, 220, 583, 219), (584, 915, 585, 916), (585, 1110, 586, 1111), (586, 24, 587, 23), (583, 407, 584, 406), (442, 1108, 443, 1107), (479, 1108, 480, 1109), (222, 1109, 223, 1110), (140, 1106, 141, 1105), (993, 1106, 994, 1107), (970, 1104, 971, 1103), (163, 1104, 164, 1105), (179, 1103, 180, 1102), (954, 1101, 955, 1102), (385, 650, 386, 651), (386, 713, 387, 714), (388, 249, 389, 250), (389, 887, 390, 886), (390, 608, 391, 607), (392, 826, 393, 825), (397, 60, 398, 61), (395, 112, 396, 113), (394, 311, 395, 312), (396, 1022, 397, 1021), (393, 778, 394, 779), (401, 1071, 402, 1070), (398, 218, 399, 217), (399, 918, 400, 919), (400, 1113, 401, 1114), (402, 22, 403, 21), (955, 33, 956, 32), (178, 31, 179, 32), (969, 30, 970, 31), (164, 30, 165, 29), (994, 28, 995, 27), (139, 28, 140, 29), (225, 27, 226, 26), (481, 25, 482, 24), (440, 25, 441, 26), (697, 285, 698, 284), (696, 944, 697, 943), (699, 1139, 700, 1138), (701, 192, 702, 193), (698, 748, 699, 747), (700, 1171, 701, 1172), (703, 380, 704, 381), (702, 88, 703, 87), (705, 1046, 706, 1047), (704, 845, 705, 846), (706, 565, 707, 566), (707, 461, 708, 460), (18, 325, 19, 326), (1117, 323, 1118, 322), (925, 327, 926, 326), (1067, 324, 1068, 325), (66, 324, 67, 323), (214, 321, 215, 322), (817, 320, 818, 321), (773, 1024, 774, 1025), (777, 311, 778, 310), (776, 112, 777, 111), (775, 59, 776, 58), (780, 823, 781, 824), (781, 606, 782, 607), (782, 885, 783, 886), (784, 252, 785, 251), (956, 232, 957, 231), (177, 230, 178, 231), (968, 229, 969, 230), (165, 229, 166, 228), (996, 228, 997, 227), (1017, 823, 1018, 822), (1020, 113, 1021, 114), (1019, 314, 1020, 315), (1022, 59, 1023, 60), (477, 444, 478, 445), (136, 440, 137, 439), (997, 438, 998, 439), (166, 437, 167, 438), (967, 437, 968, 436), (176, 436, 177, 435), (957, 434, 958, 435), (497, 319, 498, 318), (958, 696, 959, 695), (175, 694, 176, 695), (966, 693, 967, 694), (167, 693, 168, 692), (998, 692, 999, 691), (135, 690, 136, 691), (482, 690, 483, 689), (173, 797, 174, 796), (960, 795, 961, 796), (681, 794, 682, 795), (278, 794, 279, 793), (937, 793, 938, 792), (742, 792, 743, 791), (1133, 791, 1134, 790), (853, 788, 854, 789), (2, 789, 3, 790), (200, 787, 201, 788), (81, 787, 82, 786), (534, 884, 535, 883), (537, 605, 538, 604), (540, 822, 541, 821), (535, 1015, 536, 1014), (538, 117, 539, 118), (542, 313, 543, 314), (356, 550, 357, 549), (644, 547, 645, 548), (824, 546, 825, 545), (573, 549, 574, 548), (391, 547, 392, 546), (779, 544, 780, 545), (116, 539, 117, 540), (1018, 542, 1019, 541), (312, 543, 313, 544), (114, 316, 115, 315), (115, 820, 116, 821), (558, 982, 559, 981), (837, 981, 838, 980), (760, 979, 761, 980), (1037, 979, 1038, 978), (96, 977, 97, 978), (295, 976, 296, 977), (370, 976, 371, 975), (499, 317, 500, 316), (500, 819, 501, 820)]",friend,"[(474, 590, 475, 589), (369, 588, 370, 589), (250, 587, 251, 588), (133, 586, 134, 587), (419, 541, 420, 540), (475, 368, 476, 369), (476, 249, 477, 250), (136, 473, 137, 474), (407, 57, 408, 56), (365, 247, 366, 246), (135, 371, 136, 370), (134, 252, 135, 251), (184, 421, 185, 422), (591, 43, 592, 42), (247, 40, 248, 41), (366, 41, 367, 42), (478, 40, 479, 39), (131, 38, 132, 39), (590, 70, 591, 69), (248, 67, 249, 68), (367, 68, 368, 69), (477, 67, 478, 66), (132, 65, 133, 66), (27, 142, 28, 143), (28, 468, 29, 467), (144, 25, 145, 26), (464, 24, 465, 23), (380, 21, 381, 22), (578, 429, 579, 430), (260, 432, 261, 431), (379, 433, 380, 432), (469, 426, 470, 427), (139, 425, 140, 424), (275, 160, 276, 161), (460, 149, 461, 150), (147, 296, 148, 297), (461, 295, 462, 294), (383, 292, 384, 293), (459, 413, 460, 412), (150, 411, 151, 412), (37, 65, 38, 64), (36, 586, 37, 585), (32, 255, 33, 256), (31, 374, 32, 375), (29, 428, 30, 429), (70, 44, 71, 43), (651, 44, 652, 45), (672, 87, 673, 88), (106, 565, 107, 566), (669, 202, 670, 203), (668, 522, 669, 521), (303, 430, 304, 431), (306, 60, 307, 59), (301, 577, 302, 576), (304, 259, 305, 260), (305, 378, 306, 379), (299, 27, 300, 26), (302, 466, 303, 465), (300, 143, 301, 144), (58, 433, 59, 434), (536, 426, 537, 425), (105, 273, 106, 272), (101, 452, 102, 453), (561, 450, 562, 451), (334, 396, 335, 395), (451, 159, 452, 158), (562, 160, 563, 159), (100, 158, 101, 157), (274, 393, 275, 394), (104, 392, 105, 391), (648, 75, 649, 76), (650, 593, 651, 594), (649, 245, 650, 244), (647, 363, 648, 362), (646, 479, 647, 480), (645, 131, 646, 130), (638, 315, 639, 316), (639, 681, 640, 680), (85, 676, 86, 677), (89, 632, 90, 633), (83, 319, 84, 318), (80, 125, 81, 126), (79, 485, 80, 484), (73, 364, 74, 365), (72, 245, 73, 246), (71, 593, 72, 592), (363, 74, 364, 75), (358, 644, 359, 643), (361, 480, 362, 481), (360, 130, 361, 129), (353, 310, 354, 311), (357, 1, 358, 0), (355, 196, 356, 197), (354, 528, 355, 527), (243, 76, 244, 77), (238, 642, 239, 641), (242, 481, 243, 482), (241, 129, 242, 128), (236, 313, 237, 314), (237, 683, 238, 682), (235, 198, 236, 199), (234, 526, 235, 525), (495, 520, 496, 521), (494, 204, 495, 203), (489, 85, 490, 84), (490, 677, 491, 678), (491, 636, 492, 637), (488, 320, 489, 319), (487, 122, 488, 123), (120, 321, 121, 322), (118, 636, 119, 635), (121, 675, 122, 674), (119, 86, 120, 87), (116, 201, 117, 202), (115, 523, 116, 522), (667, 115, 668, 114), (579, 258, 580, 259), (581, 376, 582, 377), (575, 25, 576, 24), (577, 467, 578, 466), (573, 299, 574, 298), (574, 145, 575, 146), (571, 415, 572, 414), (266, 413, 267, 414), (265, 149, 266, 148), (264, 295, 265, 296), (263, 462, 264, 463), (261, 22, 262, 23), (256, 376, 257, 375), (163, 559, 164, 558), (449, 560, 450, 561), (278, 560, 279, 559), (394, 558, 395, 557), (335, 556, 336, 557), (553, 332, 554, 333), (554, 398, 555, 397), (555, 285, 556, 284), (552, 445, 553, 446), (551, 167, 552, 166), (420, 183, 421, 184), (671, 635, 672, 634), (57, 409, 58, 408), (337, 502, 338, 503), (323, 501, 324, 500), (633, 498, 634, 499), (88, 500, 89, 499), (204, 498, 205, 497), (519, 496, 520, 497), (117, 492, 118, 493), (670, 493, 671, 494), (518, 114, 519, 113), (205, 112, 206, 113), (90, 111, 91, 112), (630, 110, 631, 109), (325, 108, 326, 109), (336, 108, 337, 107), (434, 55, 435, 56), (233, 353, 234, 352), (543, 180, 544, 181), (539, 13, 540, 12), (538, 656, 539, 655), (537, 141, 538, 140), (535, 470, 536, 471), (534, 374, 535, 373), (533, 255, 534, 254), (531, 582, 532, 583), (532, 33, 533, 34), (530, 61, 531, 62), (526, 311, 527, 312), (197, 313, 198, 312), (193, 63, 194, 62), (191, 35, 192, 34), (192, 584, 193, 583), (190, 253, 191, 254), (188, 371, 189, 372), (187, 473, 188, 472), (186, 137, 187, 138), (185, 652, 186, 653), (189, 6, 190, 7), (11, 655, 12, 654), (9, 139, 10, 138), (8, 471, 9, 472), (7, 373, 8, 372), (5, 253, 6, 252), (3, 584, 4, 585), (4, 35, 5, 36), (2, 63, 3, 64), (678, 317, 679, 318), (602, 529, 603, 530), (601, 195, 602, 194), (603, 309, 604, 308), (600, 1, 601, 2), (598, 359, 599, 360), (597, 240, 598, 241), (599, 644, 600, 645), (594, 78, 595, 77), (595, 483, 596, 482), (596, 127, 597, 128), (339, 616, 340, 617), (123, 614, 124, 615), (486, 616, 487, 615), (82, 614, 83, 613), (642, 609, 643, 610), (239, 610, 240, 611), (356, 607, 357, 608), (683, 608, 0, 609), (309, 605, 310, 604), (195, 607, 196, 606), (528, 605, 529, 606), (293, 411, 294, 410), (351, 233, 352, 232), (524, 232, 525, 231), (199, 230, 200, 231), (681, 229, 682, 228), (314, 229, 315, 230), (611, 226, 612, 227), (640, 228, 641, 227), (78, 223, 79, 224), (483, 224, 484, 225), (126, 226, 127, 225), (340, 222, 341, 221), (523, 351, 524, 350), (200, 349, 201, 350), (679, 347, 680, 346), (316, 347, 317, 348), (612, 345, 613, 346), (637, 349, 638, 348), (81, 344, 82, 345), (485, 342, 486, 343), (124, 344, 125, 343), (222, 342, 223, 341), (219, 568, 220, 569), (218, 270, 219, 269), (217, 389, 218, 388), (216, 455, 217, 456), (215, 155, 216, 154), (510, 155, 511, 156), (509, 455, 510, 454), (505, 390, 506, 391), (504, 271, 505, 272), (503, 567, 504, 566), (16, 298, 17, 297), (20, 381, 21, 382), (14, 416, 15, 415), (18, 464, 19, 463), (17, 146, 18, 147), (19, 262, 20, 263), (15, 573, 16, 572), (10, 424, 11, 423), (307, 666, 308, 667), (60, 665, 61, 666), (30, 661, 31, 662), (580, 663, 581, 664), (257, 663, 258, 662), (377, 665, 378, 664), (468, 659, 469, 660), (141, 659, 142, 658), (416, 657, 417, 658), (427, 661, 428, 660), (161, 276, 162, 277), (396, 283, 397, 284), (333, 283, 334, 282), (164, 279, 165, 280), (446, 282, 447, 281), (280, 448, 281, 447), (277, 162, 278, 163), (51, 110, 52, 111), (48, 502, 49, 501), (46, 618, 47, 617), (45, 220, 46, 221), (506, 103, 507, 104), (209, 95, 210, 94), (564, 274, 565, 273), (563, 393, 564, 392), (626, 97, 627, 98), (623, 156, 624, 157), (622, 454, 623, 453), (620, 389, 621, 390), (619, 270, 620, 271), (618, 568, 619, 567), (653, 423, 654, 422), (47, 338, 48, 339), (673, 322, 674, 323), (320, 675, 321, 676), (290, 436, 291, 435), (165, 449, 166, 448), (399, 170, 400, 171), (331, 169, 332, 168), (444, 168, 445, 167), (330, 443, 331, 444), (402, 440, 403, 439), (174, 438, 175, 437), (398, 328, 399, 327), (442, 329, 443, 330), (169, 329, 170, 328), (285, 327, 286, 326), (49, 325, 50, 324), (54, 517, 55, 518), (175, 514, 176, 515), (436, 516, 437, 515), (404, 513, 405, 514), (547, 513, 548, 512), (214, 511, 215, 512), (621, 509, 622, 508), (102, 507, 103, 508), (91, 207, 92, 206), (548, 213, 549, 214), (403, 213, 404, 212), (438, 211, 439, 212), (173, 211, 174, 210), (287, 209, 288, 208), (52, 208, 53, 207), (550, 99, 551, 100), (401, 97, 402, 96), (441, 98, 442, 99), (172, 96, 173, 95), (288, 94, 289, 93), (53, 93, 54, 92), (50, 631, 51, 632), (286, 629, 287, 630), (171, 628, 172, 629), (440, 626, 441, 625), (400, 627, 401, 628), (549, 625, 550, 624), (291, 406, 292, 407), (176, 405, 177, 406), (385, 153, 386, 152), (386, 457, 387, 458), (387, 545, 388, 544), (384, 177, 385, 178), (382, 409, 383, 410), (13, 418, 14, 419), (656, 417, 657, 418), (458, 180, 459, 179), (456, 545, 457, 546), (153, 547, 154, 546), (151, 178, 152, 179), (267, 543, 268, 542), (268, 181, 269, 182), (569, 183, 570, 182), (570, 541, 571, 542), (289, 516, 685, 691), (685, 694, 690, 695), (695, 690, 696, 689), (290, 693, 686, 694), (693, 687, 692, 686), (689, 696, 688, 697), (687, 698, 688, 692), (691, 697, 698, 517)]"
"unnamed link-2_filled(1,0)","[(1019, 1155, 1020, 1154), (1107, 189, 1108, 188), (1053, 242, 1054, 243), (1028, 453, 1029, 454), (1007, 962, 1008, 963), (1027, 899, 1028, 898), (1015, 525, 1016, 524), (471, 1012, 472, 1013), (1008, 27, 1009, 28), (46, 981, 47, 982), (468, 956, 469, 955), (32, 968, 33, 967), (17, 528, 18, 529), (469, 522, 470, 523), (30, 516, 31, 515), (473, 25, 474, 24), (368, 187, 369, 188), (428, 244, 429, 243), (1057, 678, 1058, 679), (238, 678, 239, 677), (425, 683, 426, 682), (661, 409, 662, 408), (643, 215, 644, 214), (409, 663, 410, 662), (419, 493, 420, 492), (418, 805, 419, 806), (415, 624, 416, 625), (413, 855, 414, 854), (853, 185, 854, 184), (414, 183, 415, 184), (666, 1116, 667, 1115), (410, 1112, 411, 1111), (412, 363, 413, 364), (664, 361, 665, 362), (736, 649, 737, 650), (740, 219, 741, 220), (739, 1077, 740, 1076), (735, 396, 736, 397), (737, 823, 738, 822), (498, 48, 499, 47), (499, 983, 500, 982), (494, 674, 495, 673), (496, 234, 497, 233), (490, 807, 491, 808), (961, 27, 962, 26), (956, 521, 957, 522), (950, 328, 951, 327), (958, 1011, 959, 1012), (954, 468, 955, 467), (947, 87, 948, 86), (946, 3, 947, 4), (948, 889, 949, 890), (1122, 52, 1123, 51), (1110, 366, 1111, 365), (987, 674, 988, 675), (985, 234, 986, 235), (983, 48, 984, 49), (857, 361, 858, 360), (855, 1114, 856, 1115), (157, 767, 158, 766), (883, 768, 884, 769), (1142, 767, 1143, 768), (472, 758, 473, 757), (1010, 759, 1011, 760), (959, 759, 960, 758), (23, 757, 24, 756), (362, 1114, 363, 1113), (357, 684, 358, 685), (354, 241, 355, 242), (356, 427, 357, 428), (353, 52, 354, 53), (622, 181, 623, 182), (621, 1117, 622, 1116), (618, 685, 619, 686), (617, 244, 618, 245), (614, 431, 615, 432), (615, 54, 616, 55), (179, 680, 180, 681), (176, 239, 177, 240), (180, 423, 181, 424), (175, 50, 176, 51), (676, 236, 677, 235), (672, 492, 673, 491), (671, 806, 672, 807), (667, 182, 668, 183), (668, 623, 669, 624), (665, 857, 666, 856), (995, 41, 996, 40), (993, 977, 994, 976), (1003, 512, 1004, 513), (479, 511, 480, 510), (488, 977, 489, 978), (486, 41, 487, 42), (826, 1210, 827, 1209), (393, 1210, 394, 1211), (1080, 1208, 1081, 1207), (215, 1206, 216, 1207), (645, 1208, 646, 1209), (917, 301, 918, 300), (25, 840, 26, 841), (960, 839, 961, 840), (1009, 839, 1010, 838), (474, 841, 475, 842), (1146, 834, 1147, 833), (887, 831, 888, 830), (153, 832, 154, 833), (293, 191, 294, 190), (291, 371, 292, 370), (292, 1105, 293, 1106), (288, 847, 289, 848), (294, 969, 295, 970), (286, 506, 287, 505), (290, 37, 291, 38), (287, 484, 288, 485), (373, 483, 374, 482), (1101, 480, 1102, 481), (195, 479, 196, 478), (1184, 482, 1185, 481), (1180, 34, 1181, 33), (1185, 508, 1186, 509), (1179, 969, 1180, 968), (1187, 845, 1188, 844), (1183, 1103, 1184, 1102), (1186, 375, 1187, 376), (1182, 193, 1183, 194), (801, 236, 802, 237), (798, 679, 799, 680), (690, 58, 691, 57), (692, 436, 693, 435), (688, 1049, 689, 1050), (687, 247, 688, 246), (791, 686, 792, 687), (790, 245, 791, 246), (789, 1051, 790, 1050), (786, 433, 787, 434), (788, 55, 789, 56), (753, 1191, 754, 1190), (742, 74, 743, 73), (744, 450, 745, 449), (741, 1032, 742, 1033), (738, 262, 739, 261), (731, 262, 732, 263), (727, 1031, 728, 1030), (724, 451, 725, 452), (728, 75, 729, 76), (851, 974, 852, 975), (845, 507, 846, 506), (850, 39, 851, 40), (846, 483, 847, 484), (626, 490, 627, 489), (628, 44, 629, 43), (629, 502, 630, 503), (627, 979, 628, 978), (1014, 583, 1015, 584), (21, 583, 22, 582), (119, 966, 120, 967), (118, 514, 119, 513), (120, 31, 121, 32), (116, 477, 117, 478), (371, 37, 372, 36), (374, 507, 375, 508), (367, 973, 368, 972), (366, 1110, 367, 1109), (1108, 971, 1109, 972), (1100, 510, 1101, 509), (1104, 35, 1105, 36), (191, 35, 192, 34), (194, 511, 195, 512), (186, 974, 187, 973), (462, 148, 463, 147), (1020, 145, 1021, 146), (529, 148, 530, 149), (16, 150, 17, 149), (899, 452, 900, 453), (907, 70, 908, 71), (1170, 257, 1171, 258), (532, 892, 533, 891), (527, 1151, 528, 1150), (535, 5, 536, 4), (533, 84, 534, 85), (526, 465, 527, 466), (530, 325, 531, 326), (525, 1017, 526, 1016), (534, 11, 535, 12), (424, 795, 425, 796), (237, 800, 238, 801), (988, 804, 989, 803), (1058, 800, 1059, 799), (681, 796, 682, 797), (178, 798, 179, 797), (619, 793, 620, 792), (358, 794, 359, 793), (97, 77, 98, 76), (101, 451, 102, 450), (98, 1029, 99, 1030), (94, 264, 95, 263), (80, 269, 81, 270), (74, 1032, 75, 1031), (53, 430, 54, 431), (1202, 9, 1203, 10), (620, 359, 621, 360), (278, 1196, 279, 1195), (271, 9, 272, 8), (270, 81, 271, 82), (464, 1151, 465, 1152), (458, 893, 459, 894), (314, 903, 315, 904), (892, 1199, 893, 1200), (324, 1198, 325, 1197), (6, 1201, 7, 1202), (83, 1201, 84, 1200), (461, 1197, 462, 1196), (1155, 1192, 1156, 1193), (1021, 1194, 1022, 1195), (717, 1198, 718, 1199), (905, 312, 906, 313), (460, 324, 461, 323), (1022, 321, 1023, 322), (761, 836, 762, 837), (712, 832, 713, 831), (1204, 945, 1205, 946), (267, 945, 268, 944), (1025, 940, 1026, 941), (455, 943, 456, 942), (78, 944, 79, 943), (896, 941, 897, 942), (722, 939, 723, 940), (748, 938, 749, 937), (10, 5, 11, 6), (13, 890, 14, 891), (12, 86, 13, 85), (15, 327, 16, 326), (19, 1152, 20, 1153), (18, 464, 19, 463), (20, 1017, 21, 1018), (1117, 794, 1118, 795), (1118, 684, 1119, 683), (1121, 241, 1122, 240), (1119, 427, 1120, 426), (754, 283, 755, 284), (719, 277, 720, 276), (1018, 282, 1019, 281), (457, 274, 458, 275), (1188, 286, 1189, 285), (1153, 281, 1154, 280), (82, 273, 83, 274), (894, 276, 895, 275), (322, 277, 323, 278), (7, 273, 8, 272), (750, 545, 751, 546), (720, 542, 721, 541), (456, 539, 457, 540), (1023, 543, 1024, 542), (895, 541, 896, 540), (79, 538, 80, 539), (268, 537, 269, 538), (1203, 537, 1204, 536), (217, 97, 218, 96), (647, 93, 648, 92), (1078, 95, 1079, 96), (394, 92, 395, 91), (824, 93, 825, 94), (823, 733, 824, 732), (395, 734, 396, 735), (1077, 731, 1078, 730), (648, 733, 649, 734), (218, 729, 219, 730), (563, 251, 564, 250), (567, 1042, 568, 1043), (573, 445, 574, 444), (570, 66, 571, 65), (577, 935, 578, 934), (578, 547, 579, 548), (580, 1192, 581, 1191), (581, 282, 582, 283), (579, 752, 580, 753), (402, 879, 403, 880), (657, 874, 658, 875), (1176, 875, 1177, 876), (123, 879, 124, 878), (562, 872, 563, 871), (248, 870, 249, 869), (1047, 868, 1048, 869), (694, 866, 695, 865), (783, 866, 784, 867), (437, 865, 438, 864), (58, 868, 59, 867), (858, 248, 859, 247), (859, 1048, 860, 1049), (860, 690, 861, 689), (862, 787, 863, 788), (863, 433, 864, 432), (861, 57, 862, 56), (59, 782, 60, 783), (434, 785, 435, 786), (691, 784, 692, 785), (1046, 782, 1047, 781), (564, 779, 565, 780), (251, 778, 252, 779), (126, 771, 127, 772), (1174, 774, 1175, 773), (656, 776, 657, 775), (399, 771, 400, 770), (901, 726, 902, 727), (910, 1038, 911, 1037), (914, 255, 915, 256), (902, 744, 903, 743), (918, 778, 919, 777), (919, 872, 920, 873), (398, 707, 399, 708), (652, 705, 653, 706), (913, 702, 914, 703), (1171, 704, 1172, 705), (127, 707, 128, 706), (565, 699, 566, 698), (256, 704, 257, 703), (1044, 697, 1045, 698), (436, 694, 437, 693), (61, 697, 62, 696), (650, 130, 651, 129), (404, 122, 405, 121), (298, 874, 299, 873), (299, 776, 300, 777), (303, 701, 304, 700), (318, 747, 319, 748), (301, 253, 302, 252), (306, 1039, 307, 1040), (310, 70, 311, 69), (315, 449, 316, 448), (319, 939, 320, 938), (320, 543, 321, 544), (405, 1178, 406, 1179), (654, 1173, 655, 1174), (146, 279, 147, 280), (1024, 722, 1025, 721), (459, 718, 460, 719), (886, 712, 887, 711), (14, 715, 15, 716), (531, 717, 532, 716), (949, 714, 950, 715), (588, 835, 589, 836), (592, 766, 593, 765), (600, 877, 601, 878), (60, 611, 61, 612), (438, 613, 439, 614), (560, 605, 561, 606), (1045, 611, 1046, 610), (297, 604, 298, 605), (249, 608, 250, 609), (1177, 603, 1178, 602), (921, 607, 922, 606), (124, 599, 125, 600), (695, 612, 696, 613), (658, 604, 659, 603), (401, 599, 402, 598), (780, 610, 781, 609), (870, 607, 871, 608), (660, 560, 661, 559), (407, 559, 408, 558), (224, 138, 225, 137), (223, 904, 224, 905), (225, 1162, 226, 1163), (216, 266, 217, 265), (220, 1033, 221, 1034), (222, 314, 223, 313), (227, 573, 228, 572), (229, 443, 230, 442), (221, 73, 222, 72), (232, 498, 233, 497), (230, 49, 231, 50), (231, 984, 232, 985), (429, 1052, 430, 1053), (675, 1060, 676, 1061), (495, 1062, 496, 1063), (986, 1062, 987, 1061), (802, 1060, 803, 1059), (177, 1057, 178, 1056), (616, 1052, 617, 1051), (1120, 1055, 1121, 1056), (355, 1055, 356, 1054), (561, 920, 562, 921), (411, 924, 412, 925), (663, 922, 664, 923), (965, 515, 966, 514), (989, 422, 990, 423), (804, 421, 805, 422), (493, 421, 494, 420), (669, 417, 670, 416), (659, 297, 660, 296), (406, 296, 407, 295), (1063, 981, 1064, 980), (1069, 227, 1070, 226), (1064, 46, 1065, 45), (1066, 501, 1067, 502), (1068, 445, 1069, 446), (1067, 574, 1068, 575), (1070, 67, 1071, 68), (1075, 1035, 1076, 1034), (1071, 308, 1072, 309), (1079, 264, 1080, 265), (1072, 910, 1073, 909), (1073, 1167, 1074, 1166), (1074, 133, 1075, 134), (880, 1140, 881, 1139), (597, 1138, 598, 1139), (125, 1137, 126, 1136), (400, 1137, 401, 1138), (772, 1135, 773, 1136), (699, 1129, 700, 1128), (653, 1134, 654, 1135), (1172, 1133, 1173, 1134), (915, 1132, 916, 1133), (253, 1131, 254, 1130), (302, 1130, 303, 1129), (1043, 1126, 1044, 1127), (62, 1126, 63, 1125), (566, 1128, 567, 1127), (440, 1124, 441, 1123), (351, 1124, 352, 1125), (518, 838, 519, 837), (1131, 344, 1132, 345), (439, 352, 440, 353), (568, 349, 569, 350), (63, 350, 64, 351), (1041, 349, 1042, 348), (304, 347, 305, 348), (254, 345, 255, 346), (916, 344, 917, 343), (1175, 341, 1176, 340), (655, 343, 656, 342), (701, 346, 702, 347), (403, 337, 404, 336), (774, 342, 775, 341), (122, 337, 123, 338), (601, 339, 602, 338), (876, 339, 877, 340), (192, 1001, 193, 1002), (1103, 1001, 1104, 1000), (372, 999, 373, 1000), (117, 1005, 118, 1004), (625, 992, 626, 993), (849, 997, 850, 996), (1181, 1002, 1182, 1003), (335, 765, 336, 764), (331, 834, 332, 835), (441, 174, 442, 175), (569, 172, 570, 173), (64, 173, 65, 174), (305, 170, 306, 171), (1040, 172, 1041, 171), (258, 167, 259, 168), (912, 170, 913, 169), (1169, 169, 1170, 168), (651, 167, 652, 166), (128, 165, 129, 166), (397, 165, 398, 164), (708, 163, 709, 164), (769, 163, 770, 162), (596, 162, 597, 161), (519, 760, 520, 761), (813, 229, 814, 228), (811, 500, 812, 501), (810, 1065, 811, 1066), (809, 45, 810, 44), (808, 980, 809, 979), (812, 443, 813, 444), (814, 571, 815, 572), (816, 307, 817, 308), (815, 66, 816, 67), (817, 1039, 818, 1038), (820, 259, 821, 260), (818, 912, 819, 911), (819, 1169, 820, 1168), (821, 130, 822, 131), (825, 647, 826, 646), (289, 999, 290, 998), (670, 991, 671, 992), (417, 990, 418, 991), (1157, 547, 1158, 546), (1158, 935, 1159, 936), (1161, 446, 1162, 447), (1156, 752, 1157, 751), (1164, 309, 1165, 310), (1163, 68, 1164, 69), (1165, 909, 1166, 908), (1167, 1037, 1168, 1036), (131, 261, 132, 260), (132, 1035, 133, 1036), (135, 906, 136, 907), (134, 72, 135, 71), (136, 312, 137, 311), (142, 749, 143, 750), (138, 448, 139, 447), (141, 937, 142, 936), (143, 544, 144, 545), (144, 1194, 145, 1193), (1211, 392, 0, 393), (0, 828, 1, 827), (160, 596, 161, 595), (881, 594, 882, 595), (1140, 593, 1141, 594), (333, 591, 334, 590), (520, 587, 521, 588), (470, 586, 471, 585), (957, 587, 958, 586), (882, 159, 883, 160), (1141, 158, 1142, 159), (328, 152, 329, 151), (951, 151, 952, 150), (952, 1149, 953, 1150), (155, 1144, 156, 1145), (330, 1147, 331, 1148), (1205, 642, 1206, 643), (266, 642, 267, 641), (77, 641, 78, 640), (454, 640, 455, 639), (1026, 637, 1027, 638), (723, 636, 724, 637), (897, 638, 898, 639), (316, 634, 317, 633), (139, 633, 140, 632), (1160, 631, 1161, 632), (746, 636, 747, 635), (575, 631, 576, 630), (549, 505, 550, 504), (550, 485, 551, 486), (553, 38, 554, 39), (552, 998, 553, 997), (557, 970, 558, 971), (551, 848, 552, 849), (554, 370, 555, 369), (555, 1106, 556, 1107), (556, 190, 557, 189), (926, 185, 927, 186), (923, 1113, 924, 1112), (925, 364, 926, 365), (928, 976, 929, 975), (927, 853, 928, 852), (929, 994, 930, 995), (931, 43, 932, 42), (930, 488, 931, 487), (932, 503, 933, 504), (376, 1099, 377, 1100), (842, 1098, 843, 1097), (755, 1096, 756, 1097), (584, 1093, 585, 1094), (22, 1095, 23, 1096), (1013, 1095, 1014, 1094), (953, 1090, 954, 1091), (466, 1091, 467, 1092), (523, 1093, 524, 1092), (152, 1087, 153, 1088), (329, 1088, 330, 1089), (1148, 1090, 1149, 1089), (888, 1086, 889, 1085), (713, 1087, 714, 1086), (1, 1083, 2, 1082), (644, 1081, 645, 1082), (709, 390, 710, 391), (884, 389, 885, 390), (1143, 388, 1144, 389), (156, 388, 157, 387), (591, 387, 592, 386), (334, 386, 335, 385), (516, 383, 517, 384), (763, 385, 764, 384), (1006, 379, 1007, 380), (29, 383, 30, 382), (964, 382, 965, 381), (475, 379, 476, 378), (2, 213, 3, 214), (1084, 211, 1085, 212), (829, 210, 830, 211), (710, 209, 711, 210), (885, 208, 886, 209), (1145, 206, 1146, 207), (154, 208, 155, 207), (332, 206, 333, 205), (589, 205, 590, 204), (517, 202, 518, 203), (762, 204, 763, 203), (1005, 198, 1006, 199), (28, 202, 29, 201), (963, 201, 964, 200), (380, 200, 381, 199), (476, 198, 477, 197), (88, 1083, 89, 1084), (87, 213, 88, 212), (89, 828, 90, 829), (90, 392, 91, 391), (377, 114, 378, 115), (196, 115, 197, 116), (843, 113, 844, 112), (1098, 114, 1099, 113), (284, 112, 285, 111), (1189, 110, 1190, 111), (548, 110, 549, 109), (933, 108, 934, 109), (576, 107, 577, 108), (1159, 107, 1160, 106), (140, 105, 141, 106), (745, 102, 746, 103), (634, 103, 635, 104), (317, 104, 318, 105), (725, 101, 726, 100), (900, 100, 901, 99)]",friend,"[(365, 181, 366, 180), (322, 410, 323, 409), (324, 500, 325, 499), (321, 234, 322, 235), (338, 144, 339, 143), (336, 242, 337, 241), (334, 42, 335, 41), (335, 492, 336, 493), (333, 400, 334, 401), (530, 320, 531, 319), (105, 320, 106, 321), (5, 316, 6, 317), (147, 318, 148, 319), (246, 315, 247, 316), (46, 313, 47, 314), (487, 315, 488, 314), (395, 313, 396, 312), (212, 317, 213, 318), (427, 147, 428, 146), (425, 243, 426, 242), (422, 44, 423, 43), (424, 491, 425, 492), (420, 397, 421, 398), (528, 216, 529, 215), (107, 216, 108, 217), (149, 214, 150, 215), (311, 397, 312, 396), (309, 489, 310, 488), (310, 45, 311, 46), (306, 243, 307, 244), (303, 144, 304, 145), (226, 418, 227, 417), (223, 395, 224, 394), (221, 487, 222, 486), (222, 47, 223, 48), (220, 247, 221, 248), (218, 151, 219, 152), (213, 6, 214, 7), (217, 110, 218, 111), (219, 525, 220, 524), (471, 166, 472, 167), (263, 471, 264, 470), (259, 163, 260, 162), (308, 3, 309, 4), (148, 7, 149, 8), (245, 4, 246, 5), (44, 1, 45, 2), (489, 3, 490, 2), (398, 0, 399, 547), (421, 1, 422, 0), (330, 546, 331, 545), (401, 342, 402, 343), (493, 340, 494, 341), (40, 342, 41, 341), (240, 338, 241, 337), (142, 340, 143, 339), (404, 535, 405, 536), (495, 534, 496, 535), (38, 538, 39, 537), (236, 532, 237, 531), (140, 534, 141, 533), (429, 532, 430, 533), (299, 537, 300, 536), (108, 528, 109, 527), (297, 98, 298, 99), (431, 103, 432, 102), (138, 101, 139, 102), (235, 104, 236, 105), (36, 99, 37, 100), (497, 101, 498, 100), (408, 104, 409, 103), (426, 306, 427, 305), (141, 302, 142, 303), (239, 304, 240, 305), (37, 298, 38, 299), (494, 302, 495, 301), (403, 301, 404, 300), (407, 430, 408, 431), (498, 433, 499, 434), (35, 435, 36, 434), (237, 429, 238, 428), (137, 433, 138, 432), (343, 332, 344, 333), (287, 378, 288, 379), (94, 200, 95, 199), (538, 203, 539, 204), (280, 453, 281, 454), (296, 436, 297, 435), (325, 34, 326, 35), (402, 40, 403, 39), (164, 29, 165, 30), (260, 31, 261, 32), (62, 25, 63, 26), (472, 28, 473, 27), (379, 27, 380, 26), (24, 382, 25, 381), (20, 476, 21, 475), (23, 60, 24, 61), (18, 257, 19, 258), (16, 159, 17, 160), (21, 279, 22, 278), (22, 455, 23, 456), (17, 364, 18, 365), (19, 183, 20, 182), (11, 411, 12, 410), (15, 501, 16, 500), (10, 233, 11, 234), (238, 145, 239, 146), (323, 136, 324, 137), (14, 135, 15, 136), (501, 135, 502, 134), (406, 140, 407, 139), (279, 129, 280, 128), (158, 133, 159, 134), (256, 131, 257, 132), (59, 126, 60, 127), (476, 130, 477, 129), (382, 126, 383, 125), (124, 384, 125, 383), (120, 478, 121, 477), (123, 58, 124, 59), (118, 255, 119, 256), (115, 156, 116, 157), (122, 282, 123, 281), (121, 452, 122, 453), (116, 361, 117, 362), (119, 185, 120, 184), (111, 413, 112, 412), (106, 9, 107, 10), (112, 231, 113, 232), (388, 515, 389, 516), (479, 506, 480, 507), (55, 509, 56, 508), (254, 506, 255, 505), (157, 503, 158, 502), (283, 510, 284, 511), (450, 510, 451, 509), (362, 504, 363, 503), (186, 507, 187, 508), (405, 496, 406, 497), (117, 505, 118, 504), (526, 110, 527, 109), (522, 230, 523, 229), (529, 9, 530, 8), (523, 414, 524, 415), (513, 188, 514, 189), (514, 358, 515, 357), (511, 284, 512, 285), (525, 151, 526, 150), (520, 252, 521, 251), (518, 52, 519, 51), (519, 482, 520, 483), (516, 389, 517, 390), (436, 542, 437, 541), (97, 540, 98, 541), (202, 539, 203, 540), (163, 277, 164, 276), (161, 366, 162, 367), (160, 180, 161, 179), (152, 414, 153, 413), (153, 230, 154, 231), (253, 360, 254, 361), (258, 182, 259, 181), (248, 416, 249, 415), (249, 228, 250, 229), (345, 546, 346, 547), (53, 358, 54, 359), (54, 188, 55, 187), (49, 419, 50, 418), (48, 225, 49, 226), (57, 283, 58, 282), (261, 275, 262, 274), (484, 228, 485, 227), (485, 416, 486, 417), (478, 185, 479, 186), (474, 277, 475, 278), (393, 225, 394, 224), (392, 419, 393, 420), (386, 189, 387, 190), (384, 285, 385, 286), (512, 450, 513, 449), (165, 458, 166, 459), (262, 459, 263, 460), (56, 451, 57, 452), (473, 457, 474, 456), (385, 449, 386, 448), (542, 438, 543, 437), (411, 233, 412, 232), (480, 360, 481, 359), (387, 357, 388, 356), (544, 201, 545, 202), (543, 96, 544, 97), (352, 88, 353, 87), (390, 83, 391, 84), (481, 80, 482, 81), (52, 82, 53, 81), (252, 80, 253, 79), (155, 79, 156, 78), (114, 78, 115, 77), (517, 82, 518, 83), (13, 77, 14, 76), (355, 66, 356, 67), (84, 68, 85, 67), (190, 66, 191, 65), (447, 64, 448, 65), (286, 64, 287, 63), (380, 61, 381, 62), (85, 173, 86, 172), (353, 170, 354, 171), (192, 170, 193, 169), (445, 168, 446, 169), (374, 171, 375, 172), (288, 168, 289, 167), (68, 391, 69, 392), (70, 483, 71, 484), (69, 51, 70, 50), (71, 251, 72, 250), (73, 155, 74, 154), (74, 114, 75, 113), (75, 13, 76, 12), (446, 378, 447, 377), (86, 373, 87, 374), (191, 376, 192, 377), (354, 376, 355, 375), (351, 268, 352, 269), (88, 268, 89, 267), (193, 267, 194, 266), (444, 265, 445, 266), (289, 265, 290, 264), (454, 127, 455, 128), (457, 28, 458, 29), (460, 291, 461, 292), (461, 443, 462, 442), (463, 90, 464, 91), (462, 195, 463, 196), (464, 350, 465, 349), (290, 469, 291, 470), (443, 469, 444, 468), (89, 466, 90, 467), (194, 467, 195, 468), (350, 466, 351, 465), (269, 348, 270, 349), (270, 92, 271, 91), (271, 197, 272, 196), (272, 441, 273, 442), (273, 293, 274, 292), (275, 31, 276, 30), (363, 132, 364, 133), (367, 32, 368, 33), (368, 293, 369, 294), (369, 441, 370, 440), (370, 197, 371, 198), (371, 92, 372, 93), (372, 348, 373, 347), (244, 211, 245, 212), (423, 209, 424, 208), (307, 210, 308, 211), (331, 205, 332, 204), (490, 210, 491, 209), (399, 207, 400, 206), (42, 207, 43, 208), (344, 205, 345, 206), (173, 346, 174, 347), (174, 94, 175, 93), (175, 199, 176, 198), (176, 439, 177, 440), (177, 295, 178, 294), (178, 34, 179, 33), (183, 131, 184, 130), (200, 330, 201, 329), (95, 329, 96, 328), (438, 327, 439, 328), (295, 327, 296, 326), (555, 549, 73, 522), (521, 558, 554, 559), (559, 554, 560, 553), (549, 557, 550, 558), (557, 551, 556, 550), (553, 560, 552, 72), (551, 555, 552, 556)]"
"unnamed link-0_filled(1,0)","[(576, 441, 577, 442), (577, 385, 578, 384), (549, 274, 550, 275), (471, 442, 472, 443), (472, 384, 473, 383), (475, 350, 476, 351), (354, 444, 355, 443), (246, 440, 247, 439), (133, 441, 134, 440), (353, 382, 354, 383), (245, 386, 246, 387), (132, 385, 133, 386), (683, 677, 684, 676), (148, 673, 149, 674), (598, 225, 599, 226), (111, 227, 112, 226), (112, 597, 113, 598), (110, 0, 111, 719), (206, 509, 207, 510), (613, 507, 614, 506), (677, 41, 678, 40), (682, 41, 683, 42), (248, 59, 249, 60), (574, 58, 575, 57), (135, 58, 136, 59), (355, 54, 356, 55), (470, 56, 471, 55), (49, 242, 50, 243), (378, 243, 379, 244), (373, 45, 374, 44), (369, 261, 370, 260), (366, 565, 367, 566), (365, 460, 366, 461), (458, 564, 459, 563), (454, 263, 455, 264), (444, 53, 445, 54), (448, 242, 449, 241), (554, 238, 555, 237), (268, 239, 269, 240), (223, 83, 224, 82), (593, 88, 594, 89), (113, 85, 114, 84), (332, 82, 333, 81), (493, 78, 494, 79), (9, 77, 10, 76), (200, 234, 201, 233), (517, 230, 518, 231), (83, 225, 84, 224), (558, 155, 559, 156), (264, 154, 265, 153), (453, 152, 454, 153), (370, 148, 371, 147), (670, 151, 671, 152), (186, 80, 187, 79), (371, 674, 372, 675), (449, 667, 450, 666), (271, 662, 272, 663), (551, 661, 552, 660), (159, 236, 160, 237), (163, 658, 164, 659), (665, 241, 666, 240), (42, 681, 43, 682), (10, 104, 11, 103), (1, 498, 2, 499), (7, 219, 8, 218), (6, 603, 7, 604), (231, 311, 232, 310), (198, 310, 199, 309), (515, 308, 516, 309), (86, 304, 87, 303), (594, 305, 595, 306), (118, 300, 119, 299), (336, 302, 337, 301), (487, 302, 488, 303), (191, 301, 192, 300), (12, 298, 13, 297), (496, 602, 497, 601), (495, 220, 496, 221), (497, 108, 498, 109), (217, 5, 218, 4), (328, 110, 329, 109), (331, 223, 332, 222), (330, 599, 331, 600), (312, 236, 313, 235), (11, 634, 12, 635), (189, 632, 190, 633), (488, 630, 489, 629), (335, 630, 336, 631), (116, 631, 117, 632), (595, 627, 596, 626), (85, 628, 86, 629), (228, 625, 229, 626), (518, 624, 519, 623), (39, 679, 40, 678), (28, 61, 29, 62), (26, 438, 27, 437), (25, 388, 26, 389), (516, 197, 517, 198), (232, 200, 233, 199), (91, 195, 92, 194), (590, 195, 591, 196), (117, 191, 118, 190), (337, 193, 338, 192), (494, 185, 495, 186), (307, 197, 308, 196), (8, 184, 9, 183), (698, 388, 699, 387), (697, 438, 698, 439), (695, 61, 696, 60), (417, 368, 418, 369), (418, 458, 419, 457), (419, 563, 420, 562), (415, 258, 416, 259), (414, 686, 415, 685), (413, 38, 414, 39), (416, 145, 417, 146), (259, 146, 260, 147), (469, 548, 470, 549), (357, 551, 358, 550), (134, 546, 135, 545), (575, 546, 576, 547), (247, 545, 248, 544), (696, 543, 697, 544), (27, 543, 28, 542), (30, 281, 31, 282), (693, 281, 694, 280), (250, 279, 251, 280), (573, 277, 574, 276), (137, 278, 138, 279), (356, 273, 357, 274), (468, 276, 469, 275), (31, 170, 32, 171), (692, 170, 693, 169), (251, 168, 252, 169), (572, 166, 573, 165), (138, 167, 139, 168), (359, 162, 360, 163), (467, 165, 468, 164), (466, 657, 467, 658), (358, 660, 359, 659), (136, 654, 137, 653), (571, 656, 572, 657), (249, 653, 250, 652), (694, 651, 695, 652), (29, 651, 30, 650), (547, 56, 548, 57), (333, 490, 334, 491), (114, 489, 115, 490), (304, 485, 305, 486), (188, 491, 189, 492), (596, 484, 597, 483), (87, 486, 88, 487), (227, 482, 228, 483), (627, 485, 628, 484), (520, 482, 521, 481), (661, 478, 662, 479), (161, 481, 162, 480), (272, 478, 273, 477), (552, 479, 553, 480), (51, 475, 52, 474), (445, 476, 446, 477), (380, 474, 381, 473), (381, 352, 382, 353), (446, 350, 447, 349), (52, 351, 53, 352), (553, 347, 554, 346), (270, 347, 271, 348), (160, 345, 161, 346), (663, 349, 664, 348), (519, 344, 520, 345), (624, 343, 625, 344), (229, 343, 230, 342), (89, 341, 90, 340), (592, 339, 593, 340), (193, 339, 194, 338), (306, 342, 307, 341), (115, 335, 116, 334), (63, 689, 64, 688), (62, 35, 63, 36), (90, 591, 91, 592), (313, 586, 314, 587), (201, 588, 202, 589), (238, 583, 239, 584), (620, 588, 621, 587), (514, 590, 515, 589), (664, 581, 665, 582), (158, 586, 159, 585), (269, 583, 270, 582), (555, 584, 556, 585), (50, 580, 51, 579), (447, 580, 448, 581), (379, 579, 380, 578), (621, 234, 622, 235), (622, 311, 623, 312), (604, 5, 605, 6), (219, 107, 220, 106), (602, 107, 603, 108), (680, 675, 681, 676), (679, 685, 680, 684), (0, 328, 1, 327), (2, 605, 3, 606), (3, 217, 4, 216), (93, 710, 94, 711), (512, 710, 513, 709), (203, 708, 204, 709), (315, 706, 316, 707), (618, 708, 619, 707), (668, 701, 669, 702), (156, 706, 157, 705), (557, 704, 558, 705), (266, 704, 267, 703), (451, 702, 452, 703), (47, 701, 48, 700), (376, 700, 377, 699), (375, 24, 376, 25), (46, 23, 47, 24), (265, 20, 266, 21), (452, 22, 453, 21), (669, 23, 670, 22), (559, 19, 560, 18), (154, 19, 155, 20), (617, 16, 618, 17), (316, 18, 317, 17), (204, 16, 205, 15), (511, 14, 512, 15), (94, 14, 95, 13), (390, 45, 391, 46), (389, 374, 390, 375), (393, 262, 394, 263), (392, 672, 393, 671), (394, 456, 395, 455), (391, 150, 392, 151), (395, 561, 396, 560), (396, 318, 397, 317), (397, 616, 398, 617), (399, 510, 400, 511), (398, 206, 399, 205), (400, 96, 401, 95), (43, 412, 44, 413), (372, 411, 373, 412), (261, 408, 262, 409), (672, 410, 673, 409), (149, 410, 150, 411), (561, 407, 562, 406), (456, 408, 457, 407), (318, 406, 319, 405), (615, 404, 616, 405), (508, 403, 509, 404), (207, 403, 208, 402), (96, 402, 97, 401), (97, 424, 98, 425), (208, 423, 209, 424), (614, 422, 615, 421), (507, 423, 508, 422), (319, 420, 320, 421), (425, 98, 426, 99), (426, 209, 427, 210), (427, 613, 428, 612), (428, 506, 429, 505), (429, 320, 430, 321), (430, 459, 431, 460), (432, 368, 433, 367), (431, 564, 432, 565), (434, 258, 435, 257), (433, 145, 434, 144), (435, 686, 436, 687), (436, 38, 437, 37), (102, 527, 103, 528), (213, 526, 214, 527), (606, 524, 607, 523), (499, 523, 500, 522), (326, 521, 327, 522), (635, 100, 636, 101), (636, 211, 637, 212), (638, 504, 639, 503), (637, 611, 638, 610), (640, 321, 641, 322), (643, 537, 644, 536), (642, 461, 643, 462), (641, 365, 642, 364), (644, 567, 645, 568), (646, 256, 647, 255), (645, 143, 646, 142), (648, 689, 649, 690), (649, 35, 650, 34), (647, 64, 648, 65), (654, 277, 655, 278), (655, 166, 656, 167), (287, 69, 288, 68), (282, 33, 283, 34), (283, 691, 284, 690), (285, 140, 286, 141), (284, 253, 285, 254), (286, 570, 287, 569), (289, 362, 290, 363), (288, 464, 289, 463), (291, 323, 292, 322), (290, 533, 291, 534), (292, 639, 293, 640), (294, 611, 295, 612), (293, 504, 294, 505), (295, 211, 296, 210), (296, 100, 297, 99), (65, 254, 66, 255), (66, 141, 67, 142), (70, 361, 71, 362), (67, 569, 68, 568), (69, 465, 70, 464), (71, 325, 72, 324), (73, 608, 74, 609), (74, 525, 75, 526), (72, 501, 73, 502), (75, 215, 76, 214), (77, 105, 78, 104), (171, 32, 172, 33), (172, 692, 173, 691), (173, 252, 174, 253), (174, 139, 175, 140), (175, 571, 176, 570), (177, 360, 178, 361), (176, 466, 177, 465), (178, 326, 179, 325), (181, 524, 182, 525), (180, 607, 181, 608), (179, 500, 180, 501), (182, 216, 183, 215), (184, 106, 185, 105), (711, 298, 712, 299), (712, 634, 713, 633), (715, 80, 716, 81), (714, 187, 715, 188), (713, 493, 714, 492), (718, 329, 719, 330), (716, 221, 717, 222), (717, 601, 718, 600), (528, 101, 529, 102), (529, 212, 530, 213), (531, 503, 532, 502), (530, 610, 531, 609), (532, 323, 533, 324), (535, 462, 536, 463), (534, 364, 535, 363), (537, 566, 538, 567), (539, 257, 540, 256), (538, 144, 539, 143), (540, 687, 541, 688), (541, 37, 542, 36), (244, 132, 245, 131), (377, 130, 378, 131), (48, 129, 49, 130), (450, 128, 451, 127), (667, 129, 668, 128), (267, 126, 268, 127), (556, 126, 557, 125), (157, 124, 158, 125), (314, 124, 315, 123), (619, 122, 620, 123), (202, 122, 203, 121), (513, 120, 514, 121), (92, 120, 93, 119)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (352, 614, 353, 613), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (475, 88, 476, 89), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (255, 208, 633, 209), (639, 210, 187, 209), (633, 642, 638, 643), (643, 638, 644, 637), (256, 641, 634, 642), (641, 635, 640, 634), (635, 186, 636, 640), (637, 644, 636, 639)]"
"unnamed link-0_filled(1,0)","[(41, 678, 42, 679), (108, 132, 109, 131), (130, 110, 131, 109), (134, 111, 135, 112), (112, 133, 113, 134), (645, 117, 646, 116), (394, 120, 395, 119), (35, 119, 36, 118), (713, 120, 714, 121), (319, 187, 320, 186), (422, 199, 423, 200), (536, 197, 537, 198), (200, 423, 201, 424), (421, 332, 422, 333), (535, 330, 536, 331), (529, 369, 530, 368), (386, 502, 387, 501), (419, 450, 420, 451), (656, 426, 657, 425), (420, 658, 421, 657), (531, 446, 532, 447), (444, 663, 445, 664), (534, 660, 535, 659), (33, 556, 34, 557), (655, 682, 656, 683), (502, 317, 503, 318), (387, 318, 388, 319), (721, 311, 722, 310), (603, 313, 604, 312), (500, 185, 501, 186), (385, 184, 386, 185), (723, 177, 724, 176), (606, 180, 607, 179), (315, 183, 316, 182), (249, 178, 250, 179), (654, 164, 655, 163), (173, 72, 174, 73), (660, 83, 661, 84), (252, 70, 253, 69), (309, 68, 310, 69), (604, 65, 605, 66), (720, 67, 721, 68), (384, 62, 385, 61), (499, 61, 500, 60), (393, 34, 394, 35), (504, 27, 505, 28), (718, 26, 719, 25), (601, 25, 602, 24), (307, 23, 308, 22), (254, 21, 255, 22), (507, 221, 508, 220), (391, 219, 392, 218), (258, 362, 259, 361), (303, 360, 304, 361), (599, 356, 600, 357), (716, 355, 717, 356), (505, 353, 506, 352), (390, 348, 391, 347), (715, 474, 716, 475), (506, 472, 507, 471), (358, 478, 359, 477), (215, 467, 216, 466), (388, 468, 389, 467), (498, 609, 499, 610), (383, 608, 384, 609), (719, 603, 720, 602), (211, 561, 212, 560), (381, 726, 382, 727), (392, 557, 393, 558), (508, 555, 509, 556), (714, 554, 715, 553), (596, 552, 597, 551), (43, 167, 44, 166), (45, 78, 46, 79), (44, 428, 45, 427), (650, 457, 651, 458), (637, 350, 638, 351), (642, 213, 643, 214), (644, 559, 645, 560), (638, 30, 639, 29), (722, 251, 723, 252), (382, 248, 383, 247), (183, 317, 184, 316), (532, 50, 533, 49), (417, 47, 418, 46), (522, 625, 523, 626), (626, 521, 627, 522), (411, 525, 412, 524), (724, 519, 725, 520), (250, 518, 251, 517), (605, 516, 606, 517), (313, 514, 314, 515), (177, 518, 178, 519), (64, 516, 65, 515), (26, 513, 27, 514), (473, 511, 474, 510), (354, 512, 355, 511), (223, 513, 224, 512), (554, 509, 555, 510), (246, 380, 247, 379), (727, 380, 0, 381), (389, 640, 390, 641), (503, 634, 504, 635), (216, 641, 217, 642), (351, 636, 352, 637), (468, 639, 469, 640), (28, 636, 29, 635), (62, 631, 63, 632), (181, 633, 182, 632), (314, 634, 315, 633), (607, 631, 608, 630), (248, 629, 249, 630), (725, 629, 726, 628), (409, 624, 410, 625), (334, 684, 335, 683), (527, 237, 528, 236), (412, 234, 413, 233), (172, 231, 173, 232), (73, 233, 74, 232), (20, 229, 21, 230), (255, 229, 256, 228), (306, 227, 307, 228), (600, 225, 601, 226), (472, 222, 473, 221), (717, 224, 718, 225), (353, 223, 354, 222), (528, 488, 529, 487), (414, 486, 415, 485), (171, 482, 172, 483), (74, 484, 75, 483), (19, 480, 20, 481), (256, 480, 257, 479), (305, 478, 306, 479), (598, 475, 599, 476), (210, 464, 211, 463), (209, 114, 210, 115), (212, 643, 213, 644), (201, 685, 202, 684), (462, 115, 463, 116), (454, 680, 455, 679), (2, 145, 3, 146), (243, 145, 244, 144), (376, 144, 377, 143), (563, 136, 564, 137), (132, 136, 133, 135), (1, 278, 2, 279), (245, 277, 246, 276), (378, 276, 379, 275), (562, 269, 563, 270), (113, 269, 114, 268), (121, 712, 122, 713), (597, 711, 598, 710), (552, 712, 553, 711), (357, 708, 358, 709), (476, 709, 477, 710), (308, 706, 309, 705), (253, 704, 254, 705), (23, 707, 24, 706), (71, 702, 72, 703), (174, 702, 175, 701), (410, 699, 411, 700), (226, 707, 227, 708), (523, 700, 524, 701), (623, 699, 624, 698), (564, 108, 565, 107), (377, 100, 378, 101), (244, 99, 245, 100), (0, 98, 1, 97), (550, 596, 551, 595), (359, 594, 360, 595), (484, 587, 485, 588), (304, 594, 305, 593), (257, 592, 258, 593), (18, 592, 19, 591), (75, 588, 76, 589), (170, 590, 171, 589), (413, 586, 414, 587), (234, 585, 235, 586), (525, 584, 526, 585), (696, 584, 697, 583), (621, 583, 622, 582), (37, 549, 38, 548), (647, 547, 648, 546), (460, 545, 461, 546), (206, 543, 207, 544), (569, 539, 570, 538), (469, 30, 470, 31), (470, 350, 471, 349), (465, 215, 466, 214), (464, 562, 465, 561), (219, 32, 220, 33), (217, 347, 218, 346), (677, 40, 678, 41), (674, 651, 675, 652), (675, 457, 676, 456), (672, 206, 673, 205), (673, 339, 674, 338), (671, 543, 672, 542), (670, 565, 671, 566), (666, 325, 667, 326), (669, 190, 670, 191), (662, 52, 663, 51), (265, 544, 266, 545), (445, 52, 446, 53), (440, 194, 441, 193), (442, 328, 443, 327), (261, 300, 262, 301), (38, 302, 39, 301), (652, 298, 653, 297), (455, 298, 456, 299), (204, 295, 205, 296), (337, 296, 338, 297), (676, 300, 677, 299), (541, 294, 542, 295), (567, 293, 568, 292), (333, 424, 334, 425), (329, 85, 330, 84), (335, 162, 336, 163), (581, 621, 582, 620), (579, 238, 580, 239), (578, 489, 579, 490), (577, 370, 578, 371), (576, 53, 577, 54), (571, 197, 572, 196), (573, 329, 574, 328), (575, 664, 576, 665), (574, 444, 575, 443), (428, 167, 429, 168), (202, 161, 203, 162), (539, 160, 540, 161), (568, 160, 569, 159), (290, 157, 291, 158), (697, 623, 698, 622), (691, 530, 692, 531), (694, 237, 695, 238), (693, 488, 694, 489), (690, 47, 691, 48), (688, 450, 689, 449), (686, 332, 687, 331), (687, 658, 688, 659), (685, 199, 686, 198), (681, 165, 682, 164), (207, 267, 208, 266), (459, 265, 460, 264), (649, 262, 650, 263), (39, 260, 40, 261), (436, 293, 437, 294), (437, 567, 438, 566), (435, 540, 436, 541), (431, 681, 432, 680), (433, 336, 434, 337), (434, 203, 435, 204), (430, 453, 431, 454), (429, 43, 430, 42), (291, 438, 292, 439), (287, 669, 288, 668), (286, 323, 287, 324), (288, 191, 289, 192), (285, 57, 286, 56), (283, 375, 284, 374), (284, 494, 285, 493), (281, 243, 282, 242), (282, 615, 283, 616), (277, 99, 278, 98), (279, 146, 280, 147), (572, 85, 573, 86), (533, 83, 534, 82), (689, 80, 690, 81), (195, 87, 196, 86), (418, 80, 419, 79), (156, 289, 157, 290), (158, 439, 159, 440), (154, 668, 155, 667), (153, 324, 154, 325), (155, 192, 156, 193), (152, 56, 153, 55), (151, 373, 152, 372), (150, 492, 151, 491), (148, 242, 149, 241), (149, 616, 150, 617), (140, 104, 141, 103), (432, 654, 433, 653), (48, 447, 49, 448), (50, 662, 51, 661), (96, 620, 97, 619), (94, 239, 95, 240), (93, 490, 94, 491), (92, 371, 93, 372), (91, 54, 92, 55), (87, 195, 88, 194), (89, 327, 90, 326), (90, 665, 91, 666), (88, 442, 89, 441), (611, 274, 612, 275), (613, 142, 614, 143), (612, 102, 613, 101), (618, 6, 619, 5), (614, 375, 615, 376), (617, 240, 618, 241), (610, 497, 611, 498), (496, 274, 497, 273), (494, 142, 495, 141), (495, 102, 496, 103), (492, 374, 493, 373), (66, 311, 67, 312), (63, 180, 64, 181), (59, 273, 60, 272), (58, 140, 59, 139), (57, 104, 58, 105), (189, 107, 190, 106), (188, 137, 189, 138), (187, 270, 188, 271), (322, 106, 323, 105), (321, 138, 322, 139), (320, 271, 321, 272), (537, 571, 538, 570), (627, 408, 628, 409), (520, 408, 521, 407), (230, 404, 231, 403), (175, 406, 176, 407), (70, 406, 71, 405), (703, 404, 704, 405), (590, 401, 591, 402), (16, 399, 17, 400), (481, 403, 482, 402), (363, 401, 364, 400), (302, 397, 303, 398), (259, 399, 260, 398), (549, 396, 550, 397), (122, 396, 123, 395), (110, 130, 111, 129), (267, 129, 268, 128), (646, 125, 647, 126), (208, 128, 209, 127), (461, 127, 462, 126), (36, 123, 37, 124), (692, 369, 693, 370), (416, 368, 417, 367), (168, 365, 169, 366), (77, 367, 78, 366), (17, 362, 18, 363), (364, 15, 365, 16), (76, 13, 77, 14), (169, 15, 170, 14), (415, 12, 416, 13), (695, 9, 696, 8), (526, 9, 527, 10), (580, 8, 581, 7), (95, 7, 96, 6), (486, 11, 487, 12), (235, 10, 236, 11), (147, 4, 148, 5), (280, 3, 281, 4), (448, 82, 449, 81), (340, 264, 341, 263), (342, 547, 343, 548), (341, 648, 342, 649), (339, 459, 340, 458), (343, 125, 344, 124), (348, 31, 349, 32), (344, 117, 345, 118), (345, 559, 346, 558), (452, 165, 453, 166), (451, 426, 452, 427)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (255, 208, 256, 209), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (186, 210, 187, 209), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (475, 88, 633, 89), (352, 614, 639, 613), (633, 642, 638, 643), (643, 638, 644, 637), (476, 641, 634, 642), (641, 635, 640, 634), (637, 644, 636, 645), (635, 646, 636, 640), (639, 645, 646, 353)]"
"unnamed link-9_filled(1,0)","[(274, 218, 275, 217), (247, 156, 248, 157), (198, 215, 199, 216), (158, 213, 159, 214), (164, 180, 165, 179), (115, 90, 116, 91), (342, 93, 343, 94), (113, 339, 114, 338), (22, 82, 23, 81), (126, 156, 127, 155), (127, 197, 128, 196), (214, 250, 215, 249), (292, 172, 293, 171), (294, 259, 295, 260), (136, 258, 137, 257), (137, 172, 138, 173), (134, 295, 135, 296), (175, 266, 176, 267), (351, 102, 352, 103), (19, 105, 20, 104), (78, 104, 79, 103), (323, 107, 324, 106), (79, 326, 80, 327), (20, 325, 21, 326), (350, 328, 351, 327), (235, 171, 236, 170), (237, 258, 238, 259), (233, 359, 234, 358), (271, 251, 272, 250), (157, 248, 158, 249), (5, 334, 6, 335), (52, 336, 53, 335), (178, 164, 179, 163), (206, 161, 207, 162), (317, 336, 318, 337), (69, 288, 70, 289), (10, 287, 11, 288), (261, 282, 262, 283), (232, 290, 233, 289), (204, 281, 205, 282), (169, 285, 170, 284), (167, 144, 168, 145), (283, 146, 284, 147), (203, 149, 204, 148), (226, 145, 227, 146), (260, 148, 261, 147), (13, 141, 14, 140), (72, 140, 73, 139), (135, 238, 136, 239), (118, 112, 119, 111), (310, 109, 311, 110), (89, 116, 90, 117), (30, 117, 31, 118), (339, 115, 340, 114), (62, 348, 63, 347), (60, 23, 61, 24), (61, 82, 62, 83), (59, 328, 60, 329), (58, 102, 59, 101), (97, 87, 98, 86), (100, 26, 101, 25), (96, 343, 97, 344), (340, 315, 341, 316), (29, 313, 30, 312), (88, 314, 89, 313), (345, 44, 346, 45), (63, 47, 64, 46), (99, 42, 100, 43), (26, 42, 27, 41), (84, 44, 85, 43), (265, 180, 266, 181), (208, 177, 209, 178), (212, 270, 213, 269), (95, 3, 96, 2), (87, 56, 88, 57), (28, 57, 29, 58), (341, 55, 342, 54), (110, 320, 111, 319), (107, 77, 108, 76), (105, 19, 106, 18), (108, 353, 109, 354), (311, 321, 312, 320), (119, 318, 120, 319), (321, 353, 322, 352), (324, 17, 325, 18), (322, 77, 323, 78), (16, 75, 17, 76), (333, 0, 334, 1), (331, 347, 332, 346), (329, 24, 330, 25), (332, 46, 333, 45), (330, 83, 331, 84), (12, 362, 13, 361), (71, 361, 72, 360), (142, 363, 143, 0), (290, 360, 291, 359), (47, 75, 48, 74), (48, 16, 49, 15), (49, 354, 50, 355), (120, 52, 121, 51), (309, 50, 310, 51), (129, 218, 130, 219), (112, 31, 113, 32), (4, 36, 5, 35), (53, 34, 54, 35), (316, 34, 317, 33), (3, 95, 4, 94), (55, 92, 56, 93), (314, 92, 315, 91), (176, 209, 177, 210), (174, 123, 175, 124), (173, 307, 174, 306), (165, 265, 166, 264), (150, 134, 151, 133), (151, 296, 152, 297), (152, 239, 153, 240), (149, 203, 150, 202), (70, 231, 71, 232), (11, 230, 12, 231), (205, 224, 206, 225), (262, 225, 263, 226), (168, 228, 169, 227), (280, 201, 281, 202), (278, 242, 279, 241), (277, 299, 278, 298), (279, 132, 280, 133), (166, 185, 167, 186), (263, 187, 264, 186), (207, 189, 208, 188), (121, 185, 122, 184), (308, 183, 309, 184), (182, 307, 183, 308), (181, 123, 182, 122), (243, 130, 244, 131), (240, 298, 241, 297), (246, 197, 247, 198), (245, 217, 246, 216), (255, 304, 256, 305), (254, 126, 255, 125), (252, 212, 253, 211), (251, 160, 252, 161), (253, 269, 254, 268), (192, 305, 193, 306), (191, 125, 192, 124), (189, 211, 190, 210), (187, 162, 188, 163), (190, 268, 191, 267), (193, 256, 194, 257), (194, 154, 195, 153), (199, 272, 200, 273), (293, 237, 294, 236), (302, 195, 303, 196), (300, 220, 301, 219), (303, 154, 304, 155), (39, 98, 40, 99), (36, 2, 37, 1), (37, 344, 38, 345), (40, 28, 41, 27), (32, 338, 33, 337), (38, 86, 39, 85), (220, 300, 221, 299), (221, 243, 222, 242), (222, 131, 223, 132), (223, 200, 224, 201), (301, 277, 302, 276), (159, 270, 160, 271), (244, 274, 245, 273), (128, 275, 129, 276), (348, 22, 349, 21), (349, 81, 350, 80), (355, 138, 356, 139), (356, 292, 357, 291), (357, 235, 358, 234), (285, 68, 286, 69), (229, 66, 230, 67), (141, 65, 142, 64), (8, 67, 9, 68), (362, 66, 363, 65), (286, 9, 287, 10), (73, 14, 74, 15), (143, 7, 144, 6), (228, 7, 229, 8)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (255, 208, 256, 209), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (186, 210, 187, 209), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (475, 88, 633, 89), (352, 614, 639, 613), (633, 642, 638, 643), (643, 638, 644, 637), (476, 641, 634, 642), (641, 635, 640, 634), (635, 353, 636, 640), (637, 644, 636, 639)]"
"unnamed link-0_filled(1,0)","[(0, 15, 1, 16), (279, 197, 280, 196), (278, 67, 279, 68), (159, 138, 160, 139), (191, 72, 192, 73), (193, 275, 194, 274), (229, 172, 230, 173), (103, 137, 104, 136), (139, 158, 140, 159), (140, 106, 141, 105), (216, 101, 217, 102), (217, 163, 218, 162), (48, 142, 49, 141), (46, 157, 47, 158), (47, 107, 48, 106), (5, 328, 6, 329), (1, 4, 2, 5), (73, 190, 74, 191), (69, 276, 70, 277), (13, 244, 14, 245), (176, 231, 177, 232), (245, 12, 246, 13), (272, 71, 273, 72), (273, 193, 274, 192), (183, 80, 184, 81), (16, 329, 17, 0), (326, 22, 327, 21), (313, 174, 314, 175), (318, 235, 319, 236), (312, 90, 313, 89), (309, 70, 310, 71), (311, 195, 312, 194), (310, 276, 311, 275), (299, 104, 300, 105), (301, 161, 302, 160), (300, 137, 301, 138), (303, 44, 304, 45), (248, 164, 249, 163), (218, 133, 219, 134), (35, 280, 36, 281), (36, 197, 37, 198), (37, 67, 38, 66), (38, 93, 39, 94), (33, 231, 34, 230), (34, 174, 35, 173), (110, 154, 111, 153), (98, 8, 99, 7), (296, 214, 297, 213), (50, 215, 51, 216), (6, 205, 7, 206), (246, 207, 247, 208), (165, 8, 166, 9), (166, 98, 167, 97), (49, 298, 50, 299), (243, 290, 244, 291), (20, 290, 21, 289), (327, 288, 328, 289), (208, 294, 209, 293), (195, 91, 196, 90), (146, 54, 147, 53), (142, 297, 143, 298), (143, 214, 144, 215), (19, 3, 20, 2), (68, 91, 69, 92), (225, 95, 226, 94), (227, 199, 228, 198), (226, 65, 227, 66), (223, 269, 224, 268), (41, 266, 42, 267), (306, 266, 307, 265), (78, 221, 79, 222), (75, 41, 76, 40), (74, 307, 75, 308), (76, 267, 77, 268), (188, 306, 189, 305), (189, 265, 190, 264), (186, 43, 187, 44), (185, 221, 186, 220), (263, 256, 264, 257), (304, 255, 305, 256), (42, 254, 43, 253), (222, 251, 223, 252), (77, 253, 78, 252), (187, 254, 188, 255), (134, 161, 135, 162), (135, 103, 136, 102), (132, 219, 133, 220), (130, 46, 131, 45), (131, 302, 132, 303), (249, 184, 250, 185), (171, 178, 172, 179), (64, 181, 65, 182), (95, 183, 96, 182), (60, 86, 61, 85), (168, 84, 169, 83), (96, 81, 97, 82), (250, 80, 251, 79), (271, 309, 272, 308), (270, 39, 271, 40), (269, 225, 270, 224), (287, 84, 288, 85), (282, 180, 283, 179), (14, 18, 15, 17), (177, 33, 178, 32), (175, 314, 176, 315), (247, 100, 248, 101), (10, 100, 11, 99), (277, 93, 278, 92), (87, 233, 88, 232), (88, 316, 89, 315), (86, 31, 87, 32), (234, 261, 235, 262), (317, 262, 318, 263), (29, 261, 30, 260), (259, 31, 260, 30), (257, 316, 258, 317), (258, 233, 259, 234), (237, 128, 238, 129), (321, 126, 322, 127), (26, 126, 27, 125), (108, 128, 109, 127), (111, 29, 112, 28), (109, 320, 110, 321), (107, 238, 108, 239), (124, 151, 125, 152), (25, 150, 26, 151), (322, 150, 323, 149), (239, 149, 240, 148), (212, 145, 213, 146), (295, 144, 296, 145), (54, 148, 55, 147), (155, 237, 156, 236), (154, 320, 155, 319), (152, 27, 153, 28), (156, 129, 157, 130), (228, 282, 229, 281), (63, 284, 64, 285), (200, 284, 201, 283), (61, 171, 62, 170), (3, 19, 4, 18), (203, 82, 204, 83), (199, 181, 200, 180), (204, 167, 205, 168), (11, 207, 12, 206), (285, 203, 286, 202), (62, 201, 63, 202), (325, 59, 326, 58), (22, 59, 23, 60), (240, 56, 241, 55), (294, 51, 295, 52), (211, 52, 212, 53), (119, 211, 120, 210), (117, 293, 118, 292), (120, 241, 121, 242), (123, 25, 124, 24), (121, 56, 122, 57), (122, 323, 123, 324), (209, 119, 210, 118), (242, 115, 243, 116), (291, 117, 292, 116), (57, 114, 58, 115), (23, 113, 24, 112), (324, 113, 325, 114), (286, 169, 287, 170), (9, 164, 10, 165)]",friend,"[(17, 242, 18, 243), (90, 11, 91, 12), (160, 84, 161, 83), (239, 83, 240, 82), (85, 245, 86, 244), (95, 6, 96, 7), (202, 107, 203, 108), (161, 241, 162, 240), (309, 168, 310, 169), (200, 187, 201, 188), (184, 106, 185, 105), (186, 205, 187, 206), (183, 297, 184, 296), (182, 123, 183, 124), (106, 203, 107, 204), (104, 296, 105, 295), (103, 124, 104, 125), (311, 188, 312, 189), (126, 249, 127, 250), (293, 249, 294, 248), (206, 247, 207, 248), (199, 247, 200, 246), (75, 260, 76, 261), (232, 265, 233, 266), (149, 264, 150, 265), (171, 12, 172, 13), (0, 101, 1, 102), (129, 102, 130, 103), (291, 101, 292, 100), (209, 98, 210, 99), (307, 88, 308, 89), (306, 14, 307, 13), (162, 19, 163, 20), (241, 18, 242, 19), (33, 230, 34, 231), (32, 268, 33, 267), (29, 154, 30, 155), (38, 44, 39, 43), (63, 44, 64, 45), (72, 156, 73, 155), (69, 266, 70, 267), (68, 232, 69, 231), (96, 213, 97, 214), (94, 286, 95, 285), (92, 135, 93, 136), (10, 134, 11, 133), (7, 284, 8, 285), (5, 213, 6, 212), (170, 90, 171, 89), (172, 217, 173, 218), (177, 287, 178, 286), (175, 134, 176, 135), (110, 168, 111, 167), (111, 87, 112, 86), (113, 14, 114, 15), (201, 313, 202, 312), (185, 314, 186, 315), (190, 170, 191, 169), (192, 88, 193, 87), (194, 15, 195, 16), (166, 246, 167, 245), (316, 126, 317, 125), (315, 294, 316, 295), (313, 205, 314, 204), (76, 160, 77, 159), (78, 61, 79, 62), (157, 28, 158, 29), (156, 74, 157, 73), (263, 74, 264, 75), (262, 28, 263, 27), (79, 41, 80, 40), (236, 31, 237, 32), (233, 71, 234, 70), (235, 153, 236, 152), (228, 68, 229, 67), (268, 65, 269, 66), (150, 72, 151, 71), (84, 166, 85, 165), (16, 163, 17, 164), (243, 165, 244, 164), (119, 3, 120, 2), (118, 99, 119, 100), (120, 179, 121, 180), (122, 132, 123, 131), (121, 288, 122, 289), (117, 209, 118, 208), (210, 4, 211, 3), (290, 1, 291, 2), (128, 0, 129, 317), (300, 211, 301, 212), (298, 288, 299, 287), (297, 132, 298, 133), (299, 179, 300, 178), (302, 98, 303, 97), (301, 4, 302, 5), (130, 181, 131, 182), (91, 175, 92, 174), (9, 176, 10, 177), (289, 181, 290, 180), (216, 173, 217, 174), (46, 270, 47, 269), (191, 308, 192, 309), (109, 310, 110, 311), (138, 303, 139, 304), (281, 305, 282, 304), (218, 305, 219, 306), (221, 197, 222, 196), (276, 197, 277, 198), (143, 199, 144, 198), (108, 190, 109, 189), (8, 93, 9, 94), (219, 115, 220, 114), (280, 115, 281, 116), (139, 117, 140, 116), (193, 113, 194, 112), (250, 127, 251, 128), (251, 293, 252, 292), (252, 207, 253, 208), (229, 34, 230, 35), (153, 30, 154, 31), (45, 64, 46, 65), (47, 37, 48, 36), (48, 227, 49, 228), (151, 235, 152, 234), (275, 222, 276, 223), (49, 148, 50, 149), (278, 141, 279, 142), (215, 137, 216, 136), (282, 137, 283, 138), (59, 21, 60, 20), (66, 36, 67, 35), (60, 81, 61, 82), (226, 51, 227, 52), (147, 50, 148, 51), (41, 81, 42, 80), (42, 21, 43, 22), (77, 239, 78, 238), (277, 255, 278, 254), (220, 255, 221, 256), (142, 253, 143, 254), (195, 256, 196, 257), (258, 223, 259, 224), (259, 144, 260, 145), (214, 283, 215, 284), (140, 279, 141, 280), (257, 275, 258, 274), (54, 225, 55, 226), (55, 146, 56, 147), (53, 273, 54, 272), (224, 57, 225, 58), (145, 56, 146, 57), (273, 59, 274, 58), (22, 39, 23, 40), (23, 63, 24, 62), (24, 237, 25, 238), (25, 158, 26, 159), (26, 262, 27, 261), (270, 319, 271, 37), (271, 325, 272, 52), (319, 328, 324, 329), (329, 324, 330, 323), (38, 327, 320, 328), (327, 321, 326, 320), (323, 330, 322, 331), (321, 332, 322, 326), (325, 331, 332, 53)]"
"unnamed link-4_filled(1,0)","[(142, 1297, 143, 1298), (1296, 143, 1297, 144), (334, 872, 335, 871), (876, 340, 877, 339), (1293, 333, 1294, 332), (444, 982, 445, 981), (575, 986, 576, 987), (635, 1173, 636, 1172), (814, 988, 815, 987), (1295, 871, 1296, 870), (1129, 1303, 1130, 1302), (218, 238, 219, 237), (233, 780, 234, 781), (446, 37, 447, 38), (1236, 33, 1237, 34), (55, 827, 56, 826), (56, 187, 57, 188), (1313, 478, 1314, 479), (817, 1198, 818, 1199), (1314, 546, 1315, 545), (438, 203, 439, 204), (439, 271, 440, 270), (442, 1068, 443, 1067), (440, 743, 441, 744), (580, 740, 581, 739), (979, 740, 980, 741), (816, 29, 817, 30), (815, 1241, 816, 1240), (820, 454, 821, 453), (819, 570, 820, 571), (225, 789, 226, 788), (132, 794, 133, 793), (818, 70, 819, 69), (823, 605, 824, 604), (1200, 68, 1201, 67), (783, 669, 784, 668), (354, 663, 355, 664), (61, 724, 62, 725), (785, 350, 786, 351), (608, 459, 609, 460), (409, 459, 410, 458), (950, 456, 951, 455), (62, 447, 63, 448), (1201, 453, 1202, 452), (407, 564, 408, 565), (610, 564, 611, 563), (1080, 602, 1081, 601), (1079, 1206, 1080, 1207), (1075, 65, 1076, 64), (1074, 35, 1075, 36), (1073, 1235, 1074, 1234), (1076, 450, 1077, 449), (1071, 578, 1072, 579), (1072, 984, 1073, 983), (737, 982, 738, 983), (738, 580, 739, 579), (733, 448, 734, 449), (736, 1233, 737, 1234), (735, 37, 736, 36), (734, 63, 735, 64), (730, 1208, 731, 1207), (729, 600, 730, 601), (283, 603, 284, 602), (282, 1205, 283, 1206), (278, 66, 279, 65), (277, 34, 278, 35), (276, 1236, 277, 1235), (279, 451, 280, 450), (274, 577, 275, 578), (275, 985, 276, 984), (198, 985, 199, 986), (199, 577, 200, 576), (194, 451, 195, 452), (196, 1237, 197, 1238), (197, 33, 198, 32), (195, 66, 196, 67), (191, 1205, 192, 1204), (190, 603, 191, 604), (988, 1242, 989, 1241), (445, 1233, 446, 1232), (573, 1238, 574, 1239), (437, 811, 438, 810), (59, 1085, 60, 1084), (58, 288, 59, 287), (335, 1299, 336, 1298), (341, 879, 342, 878), (1157, 908, 1158, 909), (637, 1, 638, 0), (214, 829, 215, 830), (215, 1254, 216, 1255), (213, 1216, 214, 1217), (210, 425, 211, 426), (208, 291, 209, 292), (209, 1088, 210, 1089), (207, 723, 208, 722), (205, 744, 206, 745), (758, 777, 759, 778), (759, 237, 760, 236), (755, 836, 756, 837), (754, 1257, 755, 1258), (753, 1094, 754, 1095), (424, 289, 425, 290), (423, 1086, 424, 1087), (420, 726, 421, 725), (1211, 286, 1212, 287), (1210, 1083, 1211, 1084), (1208, 728, 1209, 727), (1209, 961, 1210, 960), (599, 728, 600, 729), (598, 1082, 599, 1081), (597, 285, 598, 284), (1217, 830, 1218, 831), (771, 242, 772, 243), (336, 141, 337, 142), (428, 831, 429, 832), (874, 139, 875, 140), (872, 1300, 873, 1299), (584, 813, 585, 814), (583, 201, 584, 200), (582, 273, 583, 274), (581, 1070, 582, 1071), (30, 1239, 31, 1240), (683, 1300, 684, 1301), (681, 141, 682, 140), (1068, 742, 1069, 741), (1064, 723, 1065, 724), (1062, 1086, 1063, 1085), (1061, 289, 1062, 288), (1063, 423, 1064, 422), (1058, 1216, 1059, 1215), (1056, 1254, 1057, 1253), (1057, 829, 1058, 828), (1053, 238, 1054, 239), (135, 679, 136, 678), (1132, 675, 1133, 676), (880, 677, 881, 678), (682, 873, 683, 874), (1131, 883, 1132, 882), (136, 877, 137, 878), (1290, 687, 1291, 688), (1130, 344, 1131, 343), (137, 340, 138, 341), (680, 337, 681, 338), (879, 343, 880, 342), (685, 1126, 686, 1127), (1292, 1126, 1293, 1125), (328, 1122, 329, 1121), (1321, 383, 1322, 382), (1301, 381, 1302, 380), (1128, 382, 1129, 381), (138, 379, 139, 380), (679, 376, 680, 377), (338, 378, 339, 377), (875, 379, 876, 378), (106, 376, 107, 375), (1161, 372, 1162, 373), (913, 374, 914, 375), (916, 644, 917, 643), (1164, 646, 1165, 645), (103, 644, 104, 645), (145, 643, 146, 642), (868, 641, 869, 642), (1123, 636, 1124, 637), (331, 638, 332, 639), (689, 635, 690, 634), (1288, 633, 1289, 634), (1316, 631, 1317, 632), (1319, 5, 1320, 4), (1291, 3, 1292, 2), (686, 3, 687, 4), (330, 0, 331, 1357), (1124, 2, 1125, 1), (869, 1355, 870, 1354), (144, 1353, 145, 1354), (104, 1352, 105, 1351), (1163, 1350, 1164, 1351), (915, 1352, 916, 1353), (1318, 1176, 1319, 1175), (1289, 1175, 1290, 1174), (688, 1173, 689, 1174), (329, 1171, 330, 1170), (1122, 1172, 1123, 1171), (865, 1169, 866, 1168), (148, 1167, 149, 1168), (101, 1167, 102, 1166), (920, 1169, 921, 1170), (919, 1021, 920, 1020), (1165, 1025, 1166, 1024), (1356, 1020, 1357, 1019), (639, 1018, 640, 1019), (102, 1023, 103, 1024), (147, 1023, 148, 1022), (866, 1021, 867, 1022), (1127, 1014, 1128, 1015), (333, 1016, 334, 1017), (684, 1016, 685, 1015), (1294, 1017, 1295, 1018), (1320, 1013, 1321, 1014), (1315, 927, 1316, 926), (1286, 926, 1287, 925), (690, 923, 691, 924), (327, 923, 328, 922), (1120, 922, 1121, 921), (867, 919, 868, 918), (146, 917, 147, 918), (105, 915, 106, 914), (924, 96, 925, 95), (149, 101, 150, 100), (864, 99, 865, 100), (1119, 98, 1120, 99), (326, 97, 327, 98), (691, 97, 692, 96), (1287, 94, 1288, 95), (1317, 92, 1318, 93), (1285, 545, 1286, 544), (692, 543, 693, 544), (325, 543, 326, 542), (1118, 542, 1119, 541), (863, 541, 864, 540), (150, 539, 151, 540), (151, 485, 152, 484), (862, 483, 863, 484), (1117, 482, 1118, 483), (324, 481, 325, 482), (693, 481, 694, 480), (1284, 479, 1285, 480), (265, 749, 266, 748), (263, 718, 264, 719), (261, 1093, 262, 1092), (262, 296, 263, 295), (259, 1257, 260, 1256), (258, 836, 259, 835), (253, 234, 254, 235), (254, 780, 255, 779), (477, 1312, 478, 1313), (475, 695, 476, 694), (474, 323, 475, 324), (473, 1116, 474, 1117), (472, 861, 473, 862), (471, 153, 472, 152), (552, 153, 553, 154), (551, 861, 552, 860), (550, 1116, 551, 1115), (549, 323, 550, 322), (548, 695, 549, 696), (546, 1312, 547, 1311), (396, 155, 397, 156), (395, 859, 396, 858), (393, 1115, 394, 1114), (392, 322, 393, 321), (391, 696, 392, 697), (389, 1311, 390, 1310), (388, 927, 389, 928), (386, 92, 387, 91), (387, 631, 388, 630), (385, 1176, 386, 1177), (384, 5, 385, 6), (383, 1013, 384, 1012), (632, 93, 633, 94), (628, 930, 629, 929), (629, 1308, 630, 1309), (626, 698, 627, 697), (625, 320, 626, 321), (624, 1113, 625, 1114), (622, 859, 623, 860), (621, 155, 622, 154), (623, 395, 624, 394), (934, 157, 935, 158), (935, 857, 936, 856), (933, 1113, 934, 1112), (932, 320, 933, 319), (931, 698, 932, 699), (928, 1310, 929, 1309), (605, 594, 606, 595), (412, 594, 413, 593), (951, 593, 952, 592), (70, 589, 71, 590), (1197, 589, 1198, 588), (1242, 585, 1243, 586), (28, 588, 29, 587), (989, 586, 990, 587), (90, 1307, 91, 1308), (88, 700, 89, 699), (87, 318, 88, 319), (86, 1111, 87, 1112), (84, 855, 85, 856), (85, 159, 86, 158), (1181, 160, 1182, 161), (1183, 855, 1184, 854), (1179, 1109, 1180, 1108), (1182, 316, 1183, 315), (1180, 701, 1181, 702), (1177, 1307, 1178, 1306), (9, 1008, 10, 1009), (11, 162, 12, 163), (13, 853, 14, 852), (8, 1108, 9, 1107), (12, 314, 13, 313), (10, 703, 11, 704), (6, 1306, 7, 1305), (1011, 1304, 1012, 1305), (1007, 703, 1008, 702), (1005, 314, 1006, 315), (1010, 1105, 1011, 1106), (1004, 853, 1005, 854), (1006, 162, 1007, 161), (165, 1325, 166, 1324), (851, 1328, 852, 1329), (1104, 1323, 1105, 1324), (312, 1327, 313, 1328), (705, 1327, 706, 1326), (1303, 1322, 1304, 1323), (1272, 1325, 1273, 1326), (994, 23, 995, 24), (1229, 742, 1230, 743), (1230, 442, 1231, 441), (1231, 1067, 1232, 1066), (1228, 272, 1229, 271), (1227, 202, 1228, 203), (1226, 812, 1227, 811), (991, 975, 992, 974), (1245, 973, 1246, 972), (26, 973, 27, 974), (1196, 971, 1197, 972), (71, 971, 72, 970), (948, 969, 949, 970), (411, 966, 412, 967), (606, 966, 607, 965), (42, 809, 43, 810), (41, 268, 42, 269), (39, 207, 40, 206), (40, 746, 41, 745), (38, 1065, 39, 1066), (749, 1224, 750, 1225), (719, 1223, 720, 1222), (1091, 1220, 1092, 1221), (294, 1221, 295, 1222), (264, 1224, 265, 1223), (180, 1220, 181, 1219), (833, 1218, 834, 1219), (266, 436, 267, 435), (747, 434, 748, 435), (720, 434, 721, 433), (1090, 431, 1091, 432), (293, 432, 294, 433), (181, 431, 182, 430), (832, 429, 833, 430), (794, 239, 795, 240), (515, 757, 516, 756), (514, 257, 515, 258), (513, 217, 514, 216), (512, 1055, 513, 1056), (511, 796, 512, 797), (260, 179, 261, 180), (752, 178, 753, 177), (764, 792, 765, 791), (757, 257, 758, 256), (217, 776, 218, 777), (1054, 776, 1055, 775), (795, 775, 796, 774), (595, 825, 596, 824), (750, 718, 751, 717), (751, 296, 752, 297), (1087, 290, 1088, 291), (596, 189, 597, 190), (768, 346, 769, 345), (770, 673, 771, 674), (769, 885, 770, 884), (676, 881, 677, 882), (773, 134, 774, 135), (228, 352, 229, 351), (230, 667, 231, 668), (317, 1110, 318, 1111), (700, 1110, 701, 1109), (1275, 1106, 1276, 1107), (1273, 165, 1274, 164), (704, 163, 705, 164), (316, 160, 317, 159), (857, 157, 858, 156), (716, 522, 717, 521), (711, 359, 712, 358), (710, 659, 711, 660), (311, 850, 312, 851), (709, 849, 710, 848), (1268, 847, 1269, 848), (1267, 661, 1268, 660), (1266, 357, 1267, 358), (1261, 520, 1262, 521), (708, 1270, 709, 1269), (707, 309, 708, 308), (1270, 309, 1271, 310), (980, 444, 981, 443), (978, 1070, 979, 1069), (977, 273, 978, 272), (976, 201, 977, 202), (975, 813, 976, 812), (1271, 707, 1272, 706), (176, 1260, 177, 1259), (175, 519, 176, 518), (168, 356, 169, 355), (167, 662, 168, 663), (166, 308, 167, 307), (169, 845, 170, 844), (849, 310, 850, 311), (846, 662, 847, 661), (845, 356, 846, 357), (838, 517, 839, 518), (834, 1255, 835, 1256), (250, 224, 251, 223), (763, 222, 764, 223), (305, 665, 306, 664), (306, 353, 307, 354), (298, 519, 299, 520), (297, 1260, 298, 1261), (302, 841, 303, 842), (301, 173, 302, 172), (1102, 666, 1103, 665), (1103, 352, 1104, 353), (1097, 516, 1098, 517), (1095, 1258, 1096, 1259), (1096, 837, 1097, 838), (1093, 179, 1094, 178), (245, 344, 246, 345), (244, 883, 245, 884), (243, 675, 244, 674), (240, 134, 241, 133), (349, 786, 350, 787), (348, 228, 349, 227), (347, 246, 348, 247), (346, 768, 347, 767), (131, 220, 132, 221), (130, 761, 131, 762), (129, 253, 130, 252), (888, 787, 889, 788), (887, 227, 888, 226), (886, 247, 887, 248), (885, 767, 886, 766), (827, 55, 828, 54), (182, 49, 183, 50), (1059, 52, 1060, 53), (1214, 54, 1215, 53), (427, 51, 428, 50), (212, 52, 213, 51), (292, 48, 293, 47), (1089, 49, 1090, 48), (721, 46, 722, 47), (746, 46, 747, 45), (267, 44, 268, 45), (956, 417, 957, 418), (732, 420, 733, 419), (1077, 418, 1078, 419), (281, 416, 282, 417), (1203, 414, 1204, 415), (192, 416, 193, 415), (822, 413, 823, 414), (964, 825, 965, 826), (963, 189, 964, 188), (962, 285, 963, 286), (961, 1082, 962, 1083), (959, 727, 960, 726), (731, 959, 732, 958), (1078, 957, 1079, 958), (280, 955, 281, 956), (193, 955, 194, 954), (1202, 953, 1203, 954), (821, 952, 822, 953), (249, 790, 250, 791), (421, 60, 422, 61), (1212, 57, 1213, 58), (1250, 458, 1251, 457), (1249, 566, 1250, 567), (1252, 608, 1253, 607), (1251, 410, 1252, 411), (1248, 947, 1249, 948), (1247, 73, 1248, 72), (1246, 1195, 1247, 1196), (1243, 991, 1244, 990), (1244, 27, 1245, 28), (912, 464, 913, 463), (911, 560, 912, 561), (910, 614, 911, 613), (909, 404, 910, 405), (906, 941, 907, 942), (905, 79, 906, 78), (903, 1188, 904, 1189), (900, 1002, 901, 1001), (898, 17, 899, 18), (899, 1332, 900, 1333), (658, 1330, 659, 1329), (657, 15, 658, 14), (656, 1003, 657, 1004), (655, 1185, 656, 1184), (654, 83, 655, 84), (653, 937, 654, 936), (651, 399, 652, 398), (650, 619, 651, 620), (649, 555, 650, 554), (648, 469, 649, 470), (373, 465, 374, 464), (371, 558, 372, 559), (370, 616, 371, 615), (369, 402, 370, 403), (367, 940, 368, 941), (366, 80, 367, 79), (364, 1187, 365, 1188), (361, 1003, 362, 1002), (360, 15, 361, 16), (359, 1330, 360, 1331), (1162, 466, 1163, 465), (1160, 559, 1161, 560), (1159, 615, 1160, 614), (1158, 403, 1159, 404), (1156, 943, 1157, 944), (1154, 78, 1155, 77), (1152, 1189, 1153, 1190), (1149, 1001, 1150, 1000), (1147, 18, 1148, 19), (1148, 1333, 1149, 1334), (235, 1050, 236, 1051), (778, 1050, 779, 1049), (219, 1053, 220, 1052), (255, 1048, 256, 1049), (760, 1052, 761, 1051), (1098, 1048, 1099, 1047), (299, 1045, 300, 1044), (839, 1047, 840, 1046), (174, 1045, 175, 1046), (1262, 1044, 1263, 1043), (715, 1042, 716, 1043), (1039, 1335, 1040, 1334), (1040, 20, 1041, 19), (1038, 999, 1039, 1000), (1034, 1186, 1035, 1185), (1033, 82, 1034, 83), (1036, 902, 1037, 901), (1035, 363, 1036, 362), (1032, 938, 1033, 937), (1030, 398, 1031, 397), (1029, 620, 1030, 621), (1028, 554, 1029, 553), (1027, 470, 1028, 471), (1031, 652, 1032, 653), (781, 129, 782, 128), (232, 127, 233, 128), (1099, 127, 1100, 126), (300, 124, 301, 123), (840, 126, 841, 125), (173, 124, 174, 125), (1263, 123, 1264, 122), (714, 121, 715, 122), (1041, 120, 1042, 121), (498, 117, 499, 118), (499, 1337, 500, 1336), (496, 1152, 497, 1151), (500, 22, 501, 21), (497, 998, 498, 999), (493, 1187, 494, 1186), (492, 81, 493, 82), (495, 903, 496, 902), (494, 364, 495, 363), (491, 939, 492, 938), (490, 400, 491, 399), (489, 618, 490, 619), (488, 556, 489, 555), (487, 468, 488, 469), (486, 647, 487, 648), (485, 1026, 486, 1027), (1037, 1151, 1038, 1150), (713, 1147, 714, 1146), (1264, 1145, 1265, 1146), (171, 1145, 172, 1144), (842, 1143, 843, 1144), (303, 1142, 304, 1143), (1100, 1141, 1101, 1142), (231, 1141, 232, 1140), (782, 1139, 783, 1140), (538, 1026, 539, 1025), (537, 647, 538, 646), (536, 468, 537, 467), (535, 556, 536, 557), (534, 618, 535, 617), (533, 400, 534, 401), (532, 939, 533, 940), (530, 365, 531, 366), (529, 904, 530, 905), (531, 81, 532, 80), (527, 1190, 528, 1191), (525, 997, 526, 996), (523, 22, 524, 23), (528, 1153, 529, 1154), (524, 1337, 525, 1338), (526, 116, 527, 115), (712, 898, 713, 897), (1265, 896, 1266, 897), (170, 896, 171, 895), (843, 894, 844, 895), (304, 893, 305, 894), (1101, 892, 1102, 893), (229, 891, 230, 890), (784, 889, 785, 890), (118, 1336, 119, 1335), (119, 21, 120, 20), (116, 997, 117, 998), (114, 1192, 115, 1191), (112, 75, 113, 76), (111, 945, 112, 944), (110, 406, 111, 405), (109, 612, 110, 613), (108, 562, 109, 561), (107, 462, 108, 463), (1355, 641, 1356, 640), (1349, 467, 1350, 466), (1348, 557, 1349, 558), (1347, 617, 1348, 616), (1346, 401, 1347, 402), (1343, 942, 1344, 943), (1345, 368, 1346, 369), (1344, 907, 1345, 908), (1342, 1155, 1343, 1156), (1340, 114, 1341, 113), (1341, 77, 1342, 76), (1339, 1192, 1340, 1193), (1338, 996, 1339, 995), (1331, 16, 1332, 17), (461, 510, 462, 511), (562, 510, 563, 509), (611, 508, 612, 509), (406, 508, 407, 507), (945, 507, 946, 506), (74, 505, 75, 506), (1193, 505, 1194, 504), (993, 502, 994, 503), (24, 504, 25, 503), (522, 501, 523, 502), (808, 43, 809, 44), (807, 437, 808, 436), (806, 1226, 807, 1225), (804, 26, 805, 25), (805, 992, 806, 993), (803, 1195, 804, 1194), (802, 73, 803, 74), (801, 947, 802, 946), (799, 409, 800, 408), (798, 609, 799, 610), (800, 566, 801, 565), (797, 460, 798, 461), (672, 765, 673, 766), (671, 249, 672, 248), (669, 224, 670, 225), (670, 790, 671, 789), (666, 892, 667, 891), (772, 1134, 773, 1133), (241, 1134, 242, 1135), (1135, 792, 1136, 793), (1136, 222, 1137, 221), (1138, 251, 1139, 252), (1137, 763, 1138, 762), (456, 968, 457, 967), (454, 591, 455, 592), (569, 591, 570, 590), (567, 968, 568, 969), (574, 32, 575, 31), (269, 204, 270, 205), (476, 1283, 477, 1284), (547, 1283, 548, 1282), (390, 1282, 391, 1281), (627, 1280, 628, 1281), (930, 1280, 931, 1279), (89, 1278, 90, 1279), (1178, 1278, 1179, 1277), (7, 1277, 8, 1276), (1009, 1274, 1010, 1275), (1199, 572, 1200, 573), (68, 572, 69, 571), (949, 568, 950, 569), (1060, 185, 1061, 186), (1213, 187, 1214, 186), (426, 184, 427, 183), (211, 185, 212, 184)]",friend,"[(164, 74, 165, 73), (99, 74, 100, 75), (83, 103, 84, 102), (84, 59, 85, 60), (97, 65, 98, 64), (15, 72, 16, 73), (86, 161, 87, 162), (100, 164, 101, 163), (61, 77, 62, 76), (22, 130, 23, 129), (30, 4, 31, 3), (17, 82, 18, 83), (10, 68, 11, 67), (146, 65, 147, 66), (45, 66, 46, 67), (117, 69, 118, 68), (42, 14, 43, 13), (115, 8, 116, 9), (143, 13, 144, 12), (46, 96, 47, 95), (116, 93, 117, 94), (147, 97, 148, 96), (9, 94, 10, 95), (118, 170, 119, 169), (144, 167, 145, 168), (11, 169, 12, 168), (43, 166, 44, 167), (23, 132, 24, 133), (16, 90, 17, 89), (29, 20, 30, 21), (92, 121, 93, 122), (91, 141, 92, 140), (90, 40, 91, 39), (156, 127, 157, 128), (154, 136, 155, 135), (153, 35, 154, 34), (162, 87, 163, 88), (60, 85, 61, 86), (172, 41, 173, 42), (171, 142, 172, 143), (170, 120, 171, 119), (28, 80, 29, 79), (101, 89, 102, 88), (111, 32, 112, 33), (110, 133, 111, 134), (107, 127, 108, 126), (131, 0, 132, 1), (1, 130, 2, 131), (24, 31, 25, 32), (123, 115, 124, 114), (138, 113, 139, 114), (37, 112, 38, 113), (157, 107, 158, 106), (52, 34, 53, 33), (53, 135, 54, 134), (56, 106, 57, 105), (62, 159, 63, 160), (55, 128, 56, 129), (69, 121, 70, 120), (70, 141, 71, 142), (71, 40, 72, 41), (152, 51, 153, 52), (35, 51, 36, 50), (137, 49, 138, 48), (124, 47, 125, 48), (109, 55, 110, 54), (145, 44, 146, 45), (5, 39, 6, 38), (7, 122, 8, 123), (63, 177, 64, 176), (14, 173, 15, 174), (98, 175, 99, 176), (165, 175, 166, 174), (108, 156, 109, 155), (36, 152, 37, 151), (136, 150, 137, 149), (125, 148, 126, 149), (49, 150, 50, 151), (78, 103, 79, 104), (77, 59, 78, 58), (75, 161, 76, 160), (81, 18, 82, 19), (179, 104, 180, 105), (178, 58, 179, 57), (177, 159, 178, 158), (180, 21, 181, 22), (181, 3, 0, 2), (19, 26, 20, 27), (80, 28, 81, 27), (4, 26, 5, 25), (189, 183, 7, 139), (140, 192, 188, 193), (193, 188, 194, 187), (183, 191, 184, 192), (191, 185, 190, 184), (187, 194, 186, 6), (185, 189, 186, 190)]"
"Regina_Triangulation(1,0)","[(402, 132, 403, 131), (427, 128, 428, 129), (580, 129, 581, 130), (100, 128, 101, 127), (693, 231, 694, 230), (696, 233, 697, 234), (585, 395, 586, 394), (407, 121, 408, 120), (85, 554, 86, 555), (121, 407, 122, 406), (161, 665, 162, 664), (122, 577, 123, 578), (124, 104, 125, 103), (123, 424, 124, 425), (271, 465, 272, 464), (547, 443, 548, 442), (545, 86, 546, 87), (548, 594, 549, 593), (546, 385, 547, 386), (549, 141, 550, 140), (683, 574, 684, 575), (684, 106, 685, 105), (680, 117, 681, 118), (682, 421, 683, 422), (232, 697, 233, 698), (685, 351, 686, 350), (681, 630, 682, 631), (679, 49, 680, 48), (675, 482, 676, 483), (677, 176, 678, 177), (530, 340, 531, 339), (527, 640, 528, 641), (526, 40, 527, 39), (522, 493, 523, 494), (521, 188, 522, 189), (517, 559, 518, 558), (164, 210, 165, 209), (398, 95, 399, 96), (378, 79, 379, 80), (386, 442, 387, 441), (399, 433, 400, 432), (391, 589, 392, 588), (141, 594, 142, 595), (400, 584, 401, 583), (226, 342, 227, 341), (225, 636, 226, 637), (224, 44, 225, 43), (221, 488, 222, 489), (217, 186, 218, 187), (94, 397, 95, 398), (434, 396, 435, 395), (670, 268, 671, 267), (214, 264, 215, 263), (215, 8, 216, 9), (573, 420, 574, 421), (570, 110, 571, 109), (107, 419, 108, 418), (108, 572, 109, 571), (97, 431, 98, 430), (334, 377, 335, 378), (643, 377, 644, 376), (36, 375, 37, 376), (187, 369, 188, 368), (524, 373, 525, 374), (457, 370, 458, 371), (70, 370, 71, 369), (264, 365, 265, 366), (660, 178, 661, 177), (662, 482, 663, 481), (659, 46, 660, 47), (658, 634, 659, 633), (657, 344, 658, 345), (337, 149, 338, 148), (429, 99, 430, 98), (422, 575, 423, 576), (175, 412, 176, 413), (480, 413, 481, 414), (47, 411, 48, 410), (632, 409, 633, 410), (345, 409, 346, 408), (678, 412, 679, 411), (346, 119, 347, 120), (631, 119, 632, 118), (49, 116, 50, 117), (479, 115, 480, 114), (174, 116, 175, 115), (281, 582, 282, 583), (283, 97, 284, 96), (282, 431, 283, 432), (280, 402, 281, 401), (279, 132, 280, 133), (219, 459, 220, 458), (218, 69, 219, 70), (216, 367, 217, 368), (674, 466, 675, 465), (671, 64, 672, 65), (669, 615, 670, 614), (668, 363, 669, 364), (247, 131, 248, 130), (248, 403, 249, 404), (246, 582, 247, 581), (245, 429, 246, 428), (244, 99, 245, 100), (234, 228, 235, 227), (673, 161, 674, 160), (222, 154, 223, 153), (462, 158, 463, 157), (270, 160, 271, 159), (528, 150, 529, 149), (181, 156, 182, 157), (487, 154, 488, 155), (41, 153, 42, 152), (638, 151, 639, 152), (648, 330, 649, 329), (661, 676, 662, 677), (490, 372, 491, 371), (229, 695, 230, 694), (162, 309, 163, 310), (384, 553, 385, 554), (383, 191, 384, 190), (382, 496, 383, 495), (381, 34, 382, 35), (379, 332, 380, 333), (654, 250, 655, 249), (284, 244, 285, 243), (653, 278, 654, 279), (84, 190, 85, 189), (83, 495, 84, 494), (82, 35, 83, 36), (80, 333, 81, 334), (87, 544, 88, 545), (439, 543, 440, 542), (591, 541, 592, 540), (388, 541, 389, 542), (138, 540, 139, 539), (650, 531, 651, 532), (327, 537, 328, 536), (236, 534, 237, 533), (93, 242, 94, 243), (433, 241, 434, 240), (584, 240, 585, 239), (396, 241, 397, 242), (133, 239, 134, 238), (652, 235, 653, 236), (534, 238, 535, 237), (508, 318, 509, 317), (504, 90, 505, 89), (503, 438, 504, 439), (501, 590, 502, 591), (502, 390, 503, 389), (500, 137, 501, 138), (499, 538, 500, 539), (30, 538, 31, 537), (29, 137, 30, 136), (27, 390, 28, 391), (28, 590, 29, 589), (26, 438, 27, 437), (25, 90, 26, 91), (22, 319, 23, 320), (525, 455, 526, 454), (40, 606, 41, 605), (639, 604, 640, 605), (338, 602, 339, 601), (372, 455, 373, 456), (78, 449, 79, 450), (182, 461, 183, 462), (491, 456, 492, 457), (38, 454, 39, 453), (641, 452, 642, 453), (335, 451, 336, 450), (301, 158, 302, 159), (305, 365, 306, 364), (304, 613, 305, 614), (302, 66, 303, 65), (300, 463, 301, 464), (297, 1, 298, 0), (303, 266, 304, 267), (298, 180, 299, 179), (299, 485, 300, 484), (295, 42, 296, 43), (294, 638, 295, 637), (293, 340, 294, 341), (296, 223, 297, 224), (291, 532, 292, 533), (656, 692, 657, 691), (405, 691, 406, 690), (425, 688, 426, 689), (125, 686, 126, 687), (102, 688, 103, 687), (578, 689, 579, 690), (110, 570, 111, 569), (417, 568, 418, 569), (163, 562, 164, 563), (277, 692, 278, 693), (276, 344, 277, 343), (275, 634, 276, 635), (274, 46, 275, 45), (272, 483, 273, 484), (273, 178, 274, 179), (269, 673, 270, 672), (315, 511, 316, 510), (314, 19, 315, 20), (313, 566, 314, 567), (506, 353, 507, 354), (23, 353, 24, 352), (320, 352, 321, 351), (104, 349, 105, 350), (576, 348, 577, 347), (423, 349, 424, 348), (211, 561, 212, 560), (202, 355, 203, 356), (208, 16, 209, 15), (205, 514, 206, 515), (199, 89, 200, 88), (197, 440, 198, 441), (195, 592, 196, 593), (196, 388, 197, 387), (194, 139, 195, 140), (198, 543, 199, 544), (572, 629, 573, 630), (419, 628, 420, 629), (106, 628, 107, 627), (318, 625, 319, 626), (201, 623, 202, 622), (21, 626, 22, 627), (507, 625, 508, 624), (448, 332, 449, 331), (446, 34, 447, 33), (445, 496, 446, 497), (444, 191, 445, 192), (443, 553, 444, 552), (509, 54, 510, 55), (20, 54, 21, 53), (203, 56, 204, 57), (316, 56, 317, 55), (111, 50, 112, 51), (416, 52, 417, 51), (567, 53, 568, 52), (472, 514, 473, 513), (469, 16, 470, 17), (470, 208, 471, 207), (468, 563, 469, 564), (467, 310, 468, 311), (466, 664, 467, 663), (485, 180, 486, 181), (565, 170, 566, 171), (415, 172, 416, 173), (112, 174, 113, 173), (312, 171, 313, 172), (204, 168, 205, 167), (18, 169, 19, 170), (511, 169, 512, 168), (231, 228, 232, 229), (564, 475, 565, 476), (414, 477, 415, 478), (113, 479, 114, 478), (311, 476, 312, 477), (206, 472, 207, 471), (17, 474, 18, 475), (512, 474, 513, 473), (165, 14, 166, 15), (166, 516, 167, 515), (520, 262, 521, 261), (7, 367, 8, 366), (12, 559, 13, 560), (4, 68, 5, 67), (3, 460, 4, 461), (2, 155, 3, 156), (9, 262, 10, 263), (6, 186, 7, 185), (1, 487, 2, 486), (701, 44, 0, 45), (700, 636, 701, 635), (699, 342, 700, 343), (698, 696, 699, 695), (447, 646, 448, 647), (81, 645, 82, 644), (380, 646, 381, 645), (220, 608, 221, 607), (362, 615, 363, 616), (68, 609, 69, 610), (150, 604, 151, 603), (5, 610, 6, 611), (265, 613, 266, 612), (459, 609, 460, 608), (184, 611, 185, 612), (489, 606, 490, 607), (529, 603, 530, 602), (595, 551, 596, 550), (596, 193, 597, 194), (597, 498, 598, 499), (598, 32, 599, 31), (600, 649, 601, 650), (599, 329, 600, 328), (183, 67, 184, 66), (268, 63, 269, 64), (357, 518, 358, 519), (356, 558, 357, 557), (358, 12, 359, 11), (359, 212, 360, 213), (360, 308, 361, 307), (361, 666, 362, 667), (616, 668, 617, 667), (623, 354, 624, 355), (617, 306, 618, 307), (618, 214, 619, 213), (619, 10, 620, 11), (621, 556, 622, 557), (620, 520, 621, 519), (322, 91, 323, 92), (323, 437, 324, 436), (324, 588, 325, 587), (325, 392, 326, 393), (326, 136, 327, 135), (535, 290, 536, 291), (651, 293, 652, 292), (134, 289, 135, 290), (586, 287, 587, 288), (393, 289, 394, 288), (435, 286, 436, 287), (92, 286, 93, 285), (250, 656, 251, 655), (252, 579, 253, 580), (255, 126, 256, 127), (253, 426, 254, 427), (251, 405, 252, 404), (254, 102, 255, 101), (257, 24, 258, 25), (256, 321, 257, 322), (258, 506, 259, 505), (259, 201, 260, 200), (260, 556, 261, 555), (57, 516, 58, 517), (58, 14, 59, 13), (60, 562, 61, 561), (59, 210, 60, 211), (61, 309, 62, 308), (62, 665, 63, 666), (142, 552, 143, 551), (143, 192, 144, 193), (144, 497, 145, 498), (145, 33, 146, 32), (147, 331, 148, 330), (146, 647, 147, 648), (336, 77, 337, 78), (451, 76, 452, 77), (374, 74, 375, 73), (642, 76, 643, 75), (37, 74, 38, 75), (492, 72, 493, 71), (523, 72, 524, 73)]",friend,"[(83, 22, 84, 23), (7, 25, 8, 24), (25, 7, 26, 6), (45, 97, 46, 96), (124, 72, 125, 71), (122, 187, 123, 188), (67, 119, 68, 118), (188, 121, 189, 122), (102, 117, 103, 118), (147, 115, 148, 114), (92, 16, 93, 15), (94, 215, 95, 216), (93, 126, 94, 127), (177, 150, 178, 151), (84, 146, 85, 145), (2, 139, 3, 140), (119, 155, 120, 154), (100, 153, 101, 154), (49, 156, 50, 157), (99, 175, 100, 174), (65, 27, 66, 26), (66, 5, 67, 6), (82, 10, 83, 9), (148, 11, 149, 12), (19, 13, 20, 12), (202, 56, 203, 55), (10, 116, 11, 115), (13, 91, 14, 90), (17, 78, 18, 79), (176, 79, 177, 80), (151, 81, 152, 80), (163, 140, 164, 141), (166, 3, 167, 4), (165, 29, 166, 28), (123, 98, 124, 99), (212, 97, 213, 98), (208, 158, 209, 157), (210, 185, 211, 186), (213, 73, 214, 72), (59, 220, 60, 221), (58, 131, 59, 132), (57, 87, 58, 86), (137, 33, 138, 32), (133, 107, 134, 106), (136, 196, 137, 195), (47, 187, 48, 186), (134, 223, 135, 224), (44, 73, 45, 74), (135, 62, 136, 63), (64, 143, 65, 144), (30, 142, 31, 141), (192, 27, 193, 28), (191, 5, 192, 4), (198, 220, 199, 219), (193, 143, 194, 142), (200, 87, 201, 88), (199, 131, 200, 130), (105, 145, 106, 144), (104, 23, 105, 24), (103, 9, 104, 8), (110, 222, 111, 221), (111, 133, 112, 132), (112, 85, 113, 86), (222, 108, 223, 107), (225, 195, 0, 194), (224, 63, 225, 64), (1, 162, 2, 163), (0, 32, 1, 31), (48, 172, 49, 171), (120, 173, 121, 174), (209, 170, 210, 171), (158, 169, 159, 170), (138, 161, 139, 162), (29, 165, 30, 164), (46, 212, 47, 211), (34, 62, 35, 61), (33, 196, 34, 197), (35, 108, 36, 109), (149, 178, 150, 179), (14, 181, 15, 182), (95, 43, 96, 42), (60, 38, 61, 37), (197, 38, 198, 39), (109, 36, 110, 37), (20, 113, 21, 114), (18, 180, 19, 179), (89, 57, 90, 56), (129, 54, 130, 55), (39, 53, 40, 52), (218, 53, 219, 54), (160, 51, 161, 52), (167, 51, 168, 50), (168, 207, 169, 208), (159, 207, 160, 206), (217, 205, 218, 204), (40, 205, 41, 206), (128, 204, 129, 203), (88, 201, 89, 202), (180, 92, 181, 91), (182, 127, 183, 128), (183, 216, 184, 217), (184, 42, 185, 41), (190, 155, 191, 156), (189, 173, 190, 172), (69, 153, 70, 152), (70, 175, 71, 176), (74, 43, 75, 44), (75, 215, 76, 214), (76, 126, 77, 125), (68, 101, 69, 102), (81, 116, 82, 117), (77, 16, 78, 17), (146, 22, 227, 233), (227, 236, 232, 237), (237, 232, 238, 231), (147, 235, 228, 236), (235, 229, 234, 228), (231, 238, 230, 239), (229, 240, 230, 234), (239, 240, 21, 233)]"
"unnamed link-0_filled(1,0)","[(0, 254, 1, 253), (4, 161, 5, 162), (88, 105, 89, 106), (89, 135, 90, 134), (47, 245, 48, 244), (136, 88, 137, 87), (138, 266, 139, 265), (5, 260, 6, 261), (53, 263, 54, 262), (250, 264, 251, 263), (162, 261, 163, 262), (159, 153, 160, 152), (252, 149, 253, 150), (1, 151, 2, 150), (56, 151, 57, 152), (140, 147, 141, 148), (81, 53, 82, 52), (77, 264, 78, 265), (75, 149, 76, 148), (80, 250, 81, 249), (82, 163, 83, 164), (79, 93, 80, 92), (91, 87, 92, 86), (51, 85, 52, 84), (248, 86, 249, 85), (164, 83, 165, 84), (22, 193, 23, 194), (98, 168, 99, 167), (101, 246, 102, 247), (99, 48, 100, 49), (103, 90, 104, 91), (93, 79, 94, 78), (94, 137, 95, 138), (174, 128, 175, 127), (237, 128, 238, 129), (41, 126, 42, 127), (168, 98, 169, 97), (243, 96, 244, 97), (46, 95, 47, 96), (129, 167, 130, 166), (132, 247, 133, 248), (131, 50, 132, 51), (133, 102, 134, 103), (135, 105, 136, 104), (107, 101, 108, 100), (108, 50, 109, 49), (109, 131, 110, 130), (106, 246, 107, 245), (110, 165, 111, 166), (196, 19, 197, 20), (2, 56, 3, 55), (210, 46, 211, 45), (211, 243, 212, 242), (212, 169, 213, 170), (171, 123, 172, 122), (240, 121, 241, 122), (44, 119, 45, 120), (203, 12, 204, 13), (205, 179, 206, 178), (204, 233, 205, 234), (206, 37, 207, 38), (35, 9, 36, 8), (231, 7, 232, 6), (180, 7, 181, 8), (11, 233, 12, 232), (9, 37, 10, 36), (10, 179, 11, 180), (184, 158, 185, 157), (227, 158, 228, 159), (31, 156, 32, 157), (60, 34, 61, 33), (62, 230, 63, 229), (61, 182, 62, 183), (43, 217, 44, 216), (241, 215, 242, 214), (170, 213, 171, 214), (154, 184, 155, 183), (153, 228, 154, 229), (155, 32, 156, 33), (30, 60, 31, 59), (226, 58, 227, 57), (185, 58, 186, 59), (188, 74, 189, 73), (223, 74, 224, 75), (27, 72, 28, 73), (120, 215, 121, 216), (172, 239, 173, 240), (191, 24, 192, 25), (187, 271, 188, 270), (224, 271, 225, 0), (28, 269, 29, 270), (144, 26, 145, 25), (146, 222, 147, 221), (145, 190, 146, 191), (257, 35, 258, 34), (259, 231, 260, 230), (258, 181, 259, 182), (71, 193, 72, 192), (69, 220, 70, 221), (70, 23, 71, 24), (29, 257, 30, 256), (186, 255, 187, 256), (225, 255, 226, 254), (189, 142, 190, 143), (26, 144, 27, 143), (222, 142, 223, 141), (266, 219, 267, 220), (268, 21, 269, 22), (267, 195, 268, 194), (218, 209, 219, 210), (195, 209, 196, 208), (20, 207, 21, 208), (124, 174, 125, 173), (123, 238, 124, 239), (125, 42, 126, 43), (18, 117, 19, 118), (197, 117, 198, 116), (217, 118, 218, 119), (40, 114, 41, 113), (236, 112, 237, 111), (175, 112, 176, 113), (15, 200, 16, 201), (115, 199, 116, 198), (176, 202, 177, 201), (235, 202, 236, 203), (38, 199, 39, 200), (39, 17, 40, 16), (234, 14, 235, 13), (114, 17, 115, 18), (177, 14, 178, 15), (139, 69, 140, 68), (76, 67, 77, 68), (251, 67, 252, 66), (54, 66, 55, 65), (3, 64, 4, 65), (160, 63, 161, 64)]",friend,"[(497, 23, 498, 22), (31, 363, 32, 362), (187, 44, 188, 45), (45, 186, 46, 187), (132, 72, 133, 71), (465, 65, 466, 64), (136, 377, 137, 378), (155, 297, 156, 296), (158, 483, 159, 484), (153, 509, 154, 508), (199, 364, 200, 365), (496, 209, 497, 210), (272, 246, 273, 245), (506, 243, 507, 244), (293, 246, 294, 247), (274, 321, 275, 322), (273, 532, 274, 533), (291, 319, 292, 318), (290, 530, 291, 529), (292, 486, 293, 485), (298, 509, 299, 510), (503, 323, 504, 322), (498, 354, 499, 353), (467, 380, 468, 381), (479, 511, 480, 510), (504, 534, 505, 533), (167, 13, 168, 12), (161, 224, 162, 225), (174, 348, 175, 347), (2, 296, 3, 295), (0, 508, 1, 507), (5, 482, 6, 483), (229, 479, 230, 478), (228, 511, 229, 512), (230, 299, 231, 300), (63, 217, 64, 216), (60, 17, 61, 18), (57, 348, 58, 349), (82, 152, 83, 151), (74, 478, 75, 477), (72, 266, 73, 265), (175, 430, 176, 431), (56, 430, 57, 429), (499, 424, 500, 425), (286, 425, 287, 426), (285, 353, 286, 352), (284, 22, 285, 21), (283, 210, 284, 211), (219, 462, 220, 463), (11, 461, 12, 460), (166, 462, 167, 461), (288, 457, 289, 458), (501, 454, 502, 455), (275, 457, 276, 456), (163, 526, 164, 527), (162, 252, 163, 251), (317, 249, 318, 248), (173, 98, 174, 99), (58, 98, 59, 97), (287, 92, 288, 93), (502, 89, 503, 90), (489, 459, 490, 458), (488, 290, 489, 289), (486, 531, 487, 532), (487, 320, 488, 321), (484, 248, 485, 247), (135, 185, 136, 184), (142, 476, 143, 475), (141, 265, 142, 264), (168, 55, 169, 56), (434, 60, 435, 59), (463, 52, 464, 53), (13, 54, 14, 55), (218, 54, 219, 53), (254, 49, 255, 50), (134, 47, 135, 48), (48, 69, 49, 70), (46, 139, 47, 140), (43, 260, 44, 261), (41, 472, 42, 473), (190, 470, 191, 469), (188, 260, 189, 259), (185, 139, 186, 138), (183, 69, 184, 68), (133, 399, 134, 398), (253, 397, 254, 396), (221, 394, 222, 395), (10, 392, 11, 391), (165, 393, 166, 392), (459, 391, 460, 390), (156, 130, 157, 129), (294, 127, 295, 128), (481, 131, 482, 130), (505, 124, 506, 125), (271, 127, 272, 126), (536, 121, 537, 122), (200, 235, 201, 236), (32, 234, 33, 233), (363, 235, 364, 234), (83, 232, 84, 233), (152, 231, 153, 232), (413, 236, 414, 237), (404, 192, 405, 191), (401, 42, 402, 43), (403, 471, 404, 470), (400, 262, 401, 261), (399, 141, 400, 140), (397, 71, 398, 70), (376, 137, 377, 138), (375, 258, 376, 259), (373, 468, 374, 469), (365, 413, 366, 412), (500, 278, 501, 277), (480, 267, 481, 268), (297, 269, 298, 268), (154, 269, 155, 270), (250, 316, 251, 315), (527, 314, 528, 315), (164, 313, 165, 314), (244, 126, 245, 125), (242, 85, 243, 86), (241, 361, 242, 360), (240, 30, 241, 29), (237, 204, 238, 205), (238, 417, 239, 418), (239, 539, 240, 538), (93, 427, 94, 426), (354, 423, 355, 424), (25, 420, 26, 421), (201, 415, 202, 414), (7, 316, 8, 317), (9, 528, 10, 529), (8, 250, 9, 249), (3, 129, 4, 128), (1, 270, 2, 271), (6, 160, 7, 159), (225, 160, 226, 161), (227, 267, 228, 266), (226, 131, 227, 132), (223, 252, 224, 253), (222, 526, 223, 525), (220, 312, 221, 311), (473, 262, 474, 263), (84, 0, 85, 545), (157, 5, 158, 4), (30, 543, 31, 544), (202, 542, 203, 541), (361, 544, 362, 545), (415, 543, 416, 542), (263, 474, 264, 475), (411, 116, 412, 117), (366, 118, 367, 117), (198, 115, 199, 116), (33, 115, 34, 114), (150, 113, 151, 114), (81, 112, 82, 113), (80, 334, 81, 333), (410, 330, 411, 329), (34, 331, 35, 332), (197, 331, 198, 330), (367, 328, 368, 329), (513, 477, 514, 476), (368, 450, 369, 449), (196, 447, 197, 448), (35, 447, 36, 446), (409, 448, 410, 449), (148, 445, 149, 446), (79, 444, 80, 445), (466, 308, 467, 307), (372, 306, 373, 305), (192, 303, 193, 304), (39, 303, 40, 302), (405, 304, 406, 305), (144, 301, 145, 302), (75, 300, 76, 301), (471, 517, 472, 516), (374, 520, 375, 519), (189, 518, 190, 519), (40, 516, 41, 515), (402, 517, 403, 518), (143, 514, 144, 515), (73, 512, 74, 513), (443, 78, 444, 79), (442, 147, 443, 148), (439, 408, 440, 409), (441, 37, 442, 36), (440, 195, 441, 196), (438, 370, 439, 369), (435, 386, 436, 387), (437, 213, 438, 212), (436, 19, 437, 20), (431, 346, 432, 347), (432, 100, 433, 99), (389, 428, 390, 429), (387, 96, 388, 97), (388, 350, 389, 349), (385, 19, 386, 18), (382, 215, 383, 216), (539, 417, 540, 416), (540, 204, 541, 203), (537, 28, 538, 29), (535, 358, 536, 359), (534, 88, 535, 87), (422, 279, 423, 280), (208, 281, 209, 282), (23, 281, 24, 280), (355, 279, 356, 278), (91, 276, 92, 277), (326, 420, 327, 419), (327, 207, 328, 206), (325, 26, 326, 27), (324, 357, 325, 358), (323, 89, 324, 88), (319, 530, 320, 531), (282, 496, 283, 495), (211, 494, 212, 495), (20, 494, 21, 493), (351, 493, 352, 492), (94, 491, 95, 492), (427, 490, 428, 491), (123, 86, 124, 87), (122, 360, 123, 359), (120, 28, 121, 27), (118, 205, 119, 206), (119, 418, 120, 419), (257, 378, 258, 379), (256, 68, 257, 67), (255, 183, 256, 182), (312, 393, 313, 394), (310, 52, 311, 51), (308, 65, 309, 66), (306, 382, 307, 381), (524, 395, 525, 396), (523, 51, 524, 50), (522, 181, 523, 182), (521, 66, 522, 67), (520, 380, 521, 379), (100, 171, 101, 172), (102, 62, 103, 61), (95, 350, 96, 351), (101, 16, 102, 17), (104, 214, 105, 213), (103, 384, 104, 385), (105, 371, 106, 370), (108, 193, 109, 194), (109, 39, 110, 38), (106, 407, 107, 408), (110, 145, 111, 146), (111, 76, 112, 77), (309, 180, 310, 181), (217, 178, 218, 179), (14, 178, 15, 177), (464, 180, 465, 179), (169, 177, 170, 176), (433, 172, 434, 173), (334, 78, 335, 77), (335, 147, 336, 146), (339, 407, 340, 406), (337, 195, 338, 194), (336, 37, 337, 38), (340, 371, 341, 372), (342, 384, 343, 383), (341, 214, 342, 215), (343, 62, 344, 63), (344, 16, 345, 15), (338, 107, 339, 108), (345, 171, 346, 170), (452, 421, 453, 422), (450, 207, 451, 208), (451, 25, 452, 24), (453, 357, 454, 356), (455, 90, 456, 91), (149, 547, 553, 332), (547, 556, 552, 557), (557, 552, 558, 551), (333, 555, 548, 556), (555, 549, 554, 548), (551, 558, 550, 559), (549, 560, 550, 554), (559, 560, 150, 553)]"
"Regina_Triangulation(1,0)","[(385, 886, 386, 887), (882, 389, 883, 390), (748, 0, 749, 887), (523, 884, 524, 885), (1, 76, 2, 77), (749, 384, 750, 385), (750, 79, 751, 80), (147, 651, 148, 650), (525, 389, 526, 388), (522, 82, 523, 81), (383, 79, 384, 78), (2, 381, 3, 382), (240, 752, 241, 751), (819, 654, 820, 655), (451, 653, 452, 652), (218, 885, 219, 886), (217, 81, 218, 80), (219, 387, 220, 386), (534, 724, 535, 723), (535, 517, 536, 516), (533, 756, 534, 757), (532, 210, 533, 209), (542, 387, 543, 388), (544, 884, 545, 883), (543, 524, 544, 525), (545, 82, 546, 83), (540, 221, 541, 222), (541, 747, 542, 746), (537, 734, 538, 735), (728, 7, 729, 8), (730, 74, 731, 73), (729, 379, 730, 378), (261, 706, 262, 707), (374, 70, 375, 69), (220, 747, 221, 748), (404, 574, 405, 573), (871, 568, 872, 569), (872, 358, 873, 357), (400, 353, 401, 354), (5, 74, 6, 75), (6, 379, 7, 380), (867, 309, 868, 308), (401, 300, 402, 301), (355, 303, 356, 302), (722, 757, 723, 758), (624, 469, 625, 470), (237, 1, 238, 0), (239, 382, 240, 383), (238, 77, 239, 78), (752, 215, 753, 216), (210, 755, 211, 756), (317, 825, 318, 824), (315, 448, 316, 449), (313, 144, 314, 145), (229, 242, 230, 243), (717, 250, 718, 251), (572, 307, 573, 308), (620, 294, 621, 293), (630, 710, 631, 709), (629, 505, 630, 504), (628, 769, 629, 770), (625, 199, 626, 198), (231, 727, 232, 726), (292, 620, 293, 619), (673, 616, 674, 617), (803, 619, 804, 618), (164, 617, 165, 618), (470, 615, 471, 616), (336, 713, 337, 714), (623, 672, 624, 673), (125, 703, 126, 702), (621, 805, 622, 804), (432, 704, 433, 703), (631, 258, 632, 259), (531, 244, 532, 245), (622, 163, 623, 164), (124, 265, 125, 266), (121, 499, 122, 498), (120, 775, 121, 776), (118, 192, 119, 191), (431, 264, 432, 265), (428, 498, 429, 497), (427, 776, 428, 777), (425, 191, 426, 190), (288, 680, 289, 679), (376, 734, 377, 733), (581, 344, 582, 345), (241, 216, 242, 217), (727, 215, 728, 214), (146, 311, 147, 312), (457, 306, 458, 307), (815, 305, 816, 304), (660, 305, 661, 306), (341, 200, 342, 201), (340, 768, 341, 767), (338, 507, 339, 508), (334, 254, 335, 253), (869, 819, 870, 818), (399, 812, 400, 813), (700, 712, 701, 711), (701, 256, 702, 257), (699, 507, 700, 506), (697, 766, 698, 767), (696, 202, 697, 201), (188, 720, 189, 719), (185, 246, 186, 247), (189, 515, 190, 514), (187, 760, 188, 761), (186, 208, 187, 207), (37, 113, 38, 112), (38, 420, 39, 419), (36, 851, 37, 852), (695, 602, 696, 603), (123, 594, 124, 595), (199, 584, 200, 585), (430, 593, 431, 594), (627, 586, 628, 587), (161, 583, 162, 582), (805, 578, 806, 579), (670, 580, 671, 579), (783, 204, 784, 205), (782, 764, 783, 763), (780, 511, 781, 512), (779, 253, 780, 252), (781, 716, 782, 717), (771, 589, 772, 588), (271, 202, 272, 203), (270, 766, 271, 765), (269, 508, 270, 509), (266, 256, 267, 255), (267, 712, 268, 713), (272, 602, 273, 601), (499, 592, 500, 593), (493, 719, 494, 718), (492, 249, 493, 250), (494, 514, 495, 513), (491, 762, 492, 763), (490, 206, 491, 205), (115, 370, 116, 371), (422, 371, 423, 372), (848, 370, 849, 369), (480, 368, 481, 367), (177, 365, 178, 364), (790, 363, 791, 364), (279, 362, 280, 363), (688, 362, 689, 361), (657, 455, 658, 454), (675, 802, 676, 803), (674, 166, 675, 165), (668, 347, 669, 348), (669, 606, 670, 607), (390, 528, 391, 527), (881, 526, 882, 527), (806, 608, 807, 607), (809, 351, 810, 350), (880, 746, 881, 745), (392, 743, 393, 744), (162, 672, 163, 671), (160, 343, 161, 344), (159, 604, 160, 605), (391, 225, 392, 224), (879, 222, 880, 223), (225, 548, 226, 549), (878, 552, 879, 551), (393, 550, 394, 551), (294, 610, 295, 609), (301, 355, 302, 354), (295, 576, 296, 577), (346, 606, 347, 605), (345, 580, 346, 581), (310, 651, 311, 652), (577, 608, 578, 609), (698, 339, 699, 340), (268, 338, 269, 337), (496, 333, 497, 334), (777, 333, 778, 332), (192, 329, 193, 330), (119, 330, 120, 331), (426, 331, 427, 332), (846, 328, 847, 327), (479, 325, 480, 324), (174, 324, 175, 323), (793, 322, 794, 323), (281, 320, 282, 321), (685, 319, 686, 318), (140, 53, 141, 54), (445, 50, 446, 51), (827, 49, 828, 48), (645, 52, 646, 53), (321, 47, 322, 46), (682, 51, 683, 52), (284, 50, 285, 49), (792, 46, 793, 45), (175, 44, 176, 45), (481, 42, 482, 43), (850, 41, 851, 42), (420, 40, 421, 39), (113, 41, 114, 40), (366, 44, 367, 43), (560, 47, 561, 48), (614, 471, 615, 472), (613, 166, 614, 167), (612, 802, 613, 801), (610, 292, 611, 291), (611, 676, 612, 677), (468, 584, 469, 583), (467, 342, 468, 343), (466, 603, 467, 604), (325, 557, 326, 556), (686, 563, 687, 564), (282, 562, 283, 561), (794, 560, 795, 559), (173, 558, 174, 559), (478, 557, 479, 558), (849, 554, 850, 555), (421, 553, 422, 552), (114, 554, 115, 553), (368, 556, 369, 555), (365, 34, 366, 35), (564, 30, 565, 29), (482, 36, 483, 35), (176, 34, 177, 33), (791, 32, 792, 33), (280, 31, 281, 32), (687, 31, 688, 30), (316, 27, 317, 28), (823, 28, 824, 29), (447, 27, 448, 26), (142, 26, 143, 25), (429, 122, 430, 123), (852, 112, 853, 111), (360, 105, 361, 106), (565, 105, 566, 104), (314, 101, 315, 102), (822, 103, 823, 104), (449, 103, 450, 102), (143, 101, 144, 100), (855, 417, 856, 416), (359, 412, 360, 413), (566, 412, 567, 411), (312, 407, 313, 408), (821, 410, 822, 411), (450, 410, 451, 409), (145, 409, 146, 408), (567, 860, 568, 861), (148, 865, 149, 866), (452, 863, 453, 864), (820, 862, 821, 861), (309, 865, 310, 864), (358, 860, 359, 859), (372, 539, 373, 540), (232, 214, 233, 213), (228, 522, 229, 521), (230, 753, 231, 754), (377, 234, 378, 235), (739, 208, 740, 209), (737, 759, 738, 758), (736, 515, 737, 516), (740, 246, 741, 245), (738, 721, 739, 722), (212, 518, 213, 517), (243, 520, 244, 521), (754, 519, 755, 520), (725, 519, 726, 518), (455, 659, 456, 658), (742, 550, 743, 549), (530, 228, 531, 227), (528, 547, 529, 548), (744, 223, 745, 224), (663, 463, 664, 462), (403, 459, 404, 458), (868, 453, 869, 454), (810, 465, 811, 466), (298, 461, 299, 462), (351, 464, 352, 465), (571, 457, 572, 456), (153, 461, 154, 460), (70, 376, 71, 375), (75, 4, 76, 5), (402, 662, 403, 661), (870, 655, 871, 656), (808, 665, 809, 666), (299, 662, 300, 663), (349, 666, 350, 667), (570, 660, 571, 659), (206, 247, 207, 248), (211, 725, 212, 724), (667, 159, 668, 158), (405, 151, 406, 150), (866, 149, 867, 150), (807, 156, 808, 157), (297, 154, 298, 155), (348, 157, 349, 158), (574, 152, 575, 151), (569, 816, 570, 817), (356, 814, 357, 813), (656, 817, 657, 818), (303, 815, 304, 814), (459, 153, 460, 152), (398, 694, 399, 693), (873, 692, 874, 693), (413, 690, 414, 691), (106, 689, 107, 690), (858, 692, 859, 691), (857, 276, 858, 277), (107, 279, 108, 278), (414, 278, 415, 277), (874, 276, 875, 275), (397, 274, 398, 275), (856, 787, 857, 788), (108, 790, 109, 789), (415, 789, 416, 788), (875, 787, 876, 786), (396, 785, 397, 786), (495, 778, 496, 779), (486, 182, 487, 181), (394, 184, 395, 183), (877, 182, 878, 183), (417, 180, 418, 181), (109, 178, 110, 179), (854, 180, 855, 179), (68, 374, 69, 373), (72, 235, 73, 236), (67, 538, 68, 539), (71, 733, 72, 732), (63, 327, 64, 326), (65, 117, 66, 116), (66, 424, 67, 423), (64, 847, 65, 848), (60, 475, 61, 476), (58, 169, 59, 170), (57, 799, 58, 798), (56, 288, 57, 287), (55, 680, 56, 681), (395, 489, 396, 488), (876, 487, 877, 488), (418, 485, 419, 486), (110, 483, 111, 484), (853, 485, 854, 484), (21, 679, 22, 678), (22, 289, 23, 290), (20, 799, 21, 800), (19, 169, 20, 168), (17, 475, 18, 474), (14, 846, 15, 845), (11, 424, 12, 425), (12, 117, 13, 118), (13, 328, 14, 329), (10, 735, 11, 736), (9, 537, 10, 536), (8, 234, 9, 233), (236, 731, 237, 732), (380, 3, 381, 4), (759, 720, 760, 721), (761, 249, 762, 248), (512, 251, 513, 252), (510, 716, 511, 715), (59, 640, 60, 641), (681, 644, 682, 645), (286, 644, 287, 643), (18, 640, 19, 639), (797, 643, 798, 642), (170, 641, 171, 642), (473, 638, 474, 639), (196, 638, 197, 637), (770, 635, 771, 636), (587, 636, 588, 637), (503, 635, 504, 634), (259, 632, 260, 633), (708, 634, 709, 633), (596, 336, 597, 335), (597, 714, 598, 715), (595, 255, 596, 254), (598, 509, 599, 510), (599, 765, 600, 764), (600, 203, 601, 204), (684, 826, 685, 825), (839, 704, 840, 705), (840, 264, 841, 263), (842, 592, 843, 591), (841, 500, 842, 501), (843, 775, 844, 774), (844, 193, 845, 194), (677, 136, 678, 137), (54, 139, 55, 140), (290, 138, 291, 137), (23, 139, 24, 138), (800, 136, 801, 135), (167, 134, 168, 135), (472, 133, 473, 134), (626, 131, 627, 132), (585, 130, 586, 131), (197, 133, 198, 132), (768, 129, 769, 130), (505, 129, 506, 128), (257, 126, 258, 127), (710, 128, 711, 127), (319, 562, 320, 563), (647, 25, 648, 24), (648, 100, 649, 99), (649, 407, 650, 406), (653, 862, 654, 863), (646, 142, 647, 141), (85, 227, 86, 226), (83, 546, 84, 547), (84, 530, 85, 529), (86, 741, 87, 742), (87, 185, 88, 184), (88, 490, 89, 489), (89, 784, 90, 785), (90, 273, 91, 274), (91, 695, 92, 694), (94, 464, 95, 463), (92, 811, 93, 812), (96, 156, 97, 155), (95, 665, 96, 664), (93, 352, 94, 353), (97, 296, 98, 297), (98, 576, 99, 575), (705, 838, 706, 839), (262, 838, 263, 837), (590, 836, 591, 835), (501, 836, 502, 837), (773, 835, 774, 834), (194, 833, 195, 834), (15, 832, 16, 833), (62, 832, 63, 831), (477, 831, 478, 830), (172, 830, 173, 829), (795, 828, 796, 829), (283, 826, 284, 827), (683, 446, 684, 447), (285, 445, 286, 444), (796, 444, 797, 443), (171, 442, 172, 443), (476, 441, 477, 442), (61, 440, 62, 441), (16, 440, 17, 439), (195, 439, 196, 438), (772, 437, 773, 438), (502, 436, 503, 435), (589, 436, 590, 437), (707, 435, 708, 434), (260, 433, 261, 434)]",friend,"[(172, 55, 173, 56), (257, 57, 258, 56), (321, 54, 322, 55), (500, 57, 501, 58), (60, 266, 61, 265), (64, 315, 65, 316), (62, 493, 63, 494), (68, 292, 69, 291), (258, 171, 259, 172), (322, 174, 323, 173), (499, 171, 500, 170), (348, 231, 349, 232), (282, 230, 283, 229), (525, 232, 526, 233), (326, 253, 327, 254), (260, 410, 261, 409), (410, 262, 411, 261), (498, 259, 499, 260), (529, 278, 0, 279), (419, 293, 420, 292), (528, 304, 529, 303), (352, 306, 353, 305), (320, 407, 321, 408), (413, 318, 414, 319), (323, 503, 324, 502), (524, 348, 525, 347), (353, 483, 354, 482), (497, 408, 498, 409), (411, 496, 412, 497), (0, 480, 1, 479), (510, 47, 511, 48), (48, 509, 49, 510), (402, 507, 403, 508), (256, 501, 257, 502), (52, 327, 53, 328), (175, 325, 176, 324), (250, 329, 251, 330), (504, 326, 505, 325), (518, 466, 519, 465), (436, 85, 437, 86), (187, 78, 188, 79), (186, 429, 187, 430), (182, 45, 183, 46), (183, 398, 184, 399), (511, 181, 512, 180), (512, 399, 513, 400), (505, 254, 506, 255), (331, 248, 332, 249), (176, 255, 177, 256), (53, 253, 54, 252), (486, 360, 487, 359), (309, 361, 310, 360), (271, 358, 272, 359), (221, 312, 222, 313), (220, 489, 221, 490), (218, 268, 219, 267), (434, 146, 435, 145), (83, 147, 84, 146), (263, 141, 264, 140), (495, 138, 496, 139), (319, 136, 320, 137), (58, 142, 59, 141), (412, 138, 413, 137), (74, 425, 75, 426), (129, 423, 130, 422), (131, 73, 132, 72), (418, 67, 419, 68), (417, 96, 418, 97), (59, 88, 60, 89), (317, 93, 318, 92), (494, 92, 495, 91), (264, 89, 265, 90), (462, 112, 463, 111), (460, 269, 461, 270), (459, 489, 460, 488), (458, 312, 459, 311), (457, 222, 458, 223), (124, 224, 125, 223), (125, 362, 126, 363), (123, 310, 124, 311), (122, 487, 123, 488), (121, 271, 122, 270), (119, 112, 120, 113), (103, 128, 104, 129), (109, 272, 110, 273), (108, 486, 109, 485), (107, 309, 108, 308), (110, 358, 111, 357), (105, 226, 106, 227), (101, 453, 102, 452), (102, 421, 103, 422), (100, 69, 101, 70), (522, 23, 523, 24), (249, 51, 250, 50), (247, 508, 248, 509), (246, 402, 247, 401), (245, 178, 246, 179), (238, 463, 239, 464), (236, 28, 237, 27), (240, 339, 241, 340), (113, 338, 114, 339), (438, 338, 439, 337), (87, 337, 88, 336), (142, 335, 143, 336), (333, 507, 334, 506), (334, 178, 335, 177), (332, 403, 333, 404), (330, 49, 331, 50), (406, 252, 407, 251), (404, 52, 405, 51), (405, 328, 406, 329), (453, 420, 454, 421), (446, 96, 447, 95), (451, 70, 452, 71), (416, 447, 417, 448), (66, 445, 67, 446), (313, 443, 314, 442), (490, 442, 491, 441), (268, 439, 269, 440), (355, 274, 356, 275), (480, 278, 481, 277), (266, 218, 267, 217), (491, 216, 492, 217), (316, 213, 317, 214), (63, 215, 64, 214), (414, 212, 415, 211), (415, 368, 416, 369), (65, 366, 66, 367), (456, 364, 457, 363), (224, 361, 225, 362), (143, 245, 144, 244), (86, 243, 87, 244), (437, 242, 438, 243), (114, 242, 115, 241), (343, 26, 344, 27), (341, 465, 342, 464), (197, 276, 198, 277), (196, 482, 197, 481), (195, 305, 196, 304), (193, 351, 194, 350), (191, 230, 192, 231), (433, 468, 434, 469), (82, 467, 83, 468), (147, 467, 148, 466), (40, 428, 41, 427), (39, 77, 40, 76), (35, 229, 36, 228), (29, 354, 30, 355), (32, 307, 33, 308), (30, 483, 31, 484), (28, 276, 29, 275), (393, 427, 394, 426), (392, 76, 393, 75), (388, 228, 389, 227), (381, 356, 382, 357), (385, 306, 386, 307), (383, 484, 384, 485), (382, 274, 383, 273), (386, 34, 387, 33), (461, 120, 462, 121), (340, 117, 341, 118), (239, 119, 240, 118), (517, 116, 518, 117), (104, 158, 105, 157), (454, 160, 455, 159), (127, 158, 128, 159), (389, 156, 390, 157), (36, 155, 37, 156), (190, 154, 191, 153), (289, 450, 290, 451), (290, 99, 291, 100), (287, 131, 288, 130), (286, 424, 287, 423), (288, 72, 289, 71), (285, 391, 286, 390), (284, 38, 285, 37), (283, 154, 284, 155), (281, 192, 282, 193), (279, 526, 280, 527), (280, 349, 281, 350), (237, 381, 238, 380), (342, 379, 343, 380), (520, 377, 521, 378), (296, 225, 297, 226), (300, 352, 301, 351), (302, 528, 303, 527), (301, 195, 302, 194), (299, 34, 300, 35), (298, 387, 299, 388), (295, 126, 296, 127), (294, 456, 295, 455), (297, 107, 298, 106), (521, 203, 522, 202), (345, 201, 346, 200), (235, 198, 236, 199), (31, 385, 32, 384), (24, 201, 25, 202), (21, 189, 22, 188), (22, 152, 23, 151), (18, 41, 19, 42), (17, 394, 18, 395), (20, 77, 21, 78), (19, 428, 20, 429), (16, 133, 17, 134), (14, 98, 15, 97), (15, 449, 16, 448), (449, 13, 450, 12), (98, 14, 99, 13), (132, 11, 133, 12), (424, 9, 425, 10), (391, 8, 392, 9), (38, 7, 39, 8), (152, 6, 153, 5), (189, 7, 190, 6), (523, 5, 524, 4), (346, 4, 347, 3), (234, 1, 235, 2), (374, 205, 375, 206), (376, 150, 377, 149), (375, 80, 376, 81), (373, 430, 374, 431), (371, 42, 372, 43), (370, 395, 371, 396), (372, 186, 373, 185), (369, 134, 370, 135), (367, 95, 368, 94), (365, 445, 366, 444), (219, 440, 220, 441), (212, 93, 213, 94), (210, 136, 211, 135), (207, 184, 208, 185), (209, 397, 210, 396), (208, 44, 209, 43), (206, 432, 207, 431), (204, 80, 205, 79), (203, 150, 204, 151), (169, 262, 170, 263), (165, 493, 166, 492), (163, 315, 164, 314), (168, 139, 169, 140), (167, 91, 168, 90), (162, 444, 163, 443), (164, 215, 165, 216), (161, 365, 162, 364), (166, 62, 167, 61), (160, 293, 161, 294), (477, 3, 478, 2), (478, 233, 479, 234), (475, 345, 476, 344), (472, 520, 473, 519), (474, 25, 475, 26), (473, 378, 474, 379), (476, 200, 477, 199), (471, 149, 472, 148), (470, 81, 471, 82), (469, 432, 470, 433), (115, 516, 116, 517), (144, 513, 145, 514), (84, 516, 85, 515), (435, 515, 436, 514), (46, 181, 47, 182), (44, 398, 45, 397), (400, 179, 401, 180), (174, 504, 175, 503), (73, 10, 531, 537), (531, 540, 536, 541), (541, 536, 542, 535), (74, 539, 532, 540), (539, 533, 538, 532), (535, 542, 534, 543), (533, 544, 534, 538), (537, 543, 544, 11)]"
"unnamed link-0_filled(1,0)","[(346, 481, 347, 482), (480, 347, 481, 348), (352, 349, 353, 350), (310, 519, 311, 520), (482, 352, 483, 351), (132, 422, 133, 421), (134, 105, 135, 106), (388, 84, 389, 83), (379, 236, 380, 237), (357, 147, 358, 146), (52, 148, 53, 147), (258, 145, 259, 146), (49, 380, 50, 381), (253, 59, 254, 58), (260, 384, 261, 383), (261, 79, 262, 78), (259, 232, 260, 233), (454, 44, 455, 43), (355, 382, 356, 383), (360, 55, 361, 56), (356, 234, 357, 233), (354, 77, 355, 78), (51, 235, 52, 234), (48, 75, 49, 76), (414, 328, 415, 327), (417, 196, 418, 197), (307, 324, 308, 325), (0, 326, 1, 325), (3, 506, 4, 507), (1, 284, 2, 285), (2, 24, 3, 23), (5, 302, 6, 303), (305, 22, 306, 23), (306, 286, 307, 285), (304, 508, 305, 507), (30, 499, 31, 500), (20, 287, 21, 288), (4, 199, 5, 200), (303, 201, 304, 200), (26, 195, 27, 196), (278, 192, 279, 191), (333, 188, 334, 189), (109, 199, 110, 198), (113, 326, 114, 327), (120, 407, 121, 408), (112, 284, 113, 283), (111, 24, 112, 25), (110, 506, 111, 505), (418, 503, 419, 504), (416, 26, 417, 25), (415, 282, 416, 283), (501, 131, 502, 130), (28, 129, 29, 130), (281, 127, 282, 126), (328, 125, 329, 126), (194, 128, 195, 127), (428, 188, 429, 187), (427, 334, 428, 335), (426, 276, 427, 275), (424, 33, 425, 34), (425, 497, 426, 496), (192, 95, 193, 96), (330, 98, 331, 97), (279, 96, 280, 97), (27, 93, 28, 92), (502, 91, 503, 92), (504, 198, 505, 197), (500, 220, 501, 219), (29, 218, 30, 219), (280, 216, 281, 215), (329, 214, 330, 215), (193, 217, 194, 216), (190, 399, 191, 400), (331, 401, 332, 400), (277, 398, 278, 399), (31, 397, 32, 396), (498, 397, 499, 398), (497, 433, 498, 432), (32, 433, 33, 434), (276, 432, 277, 431), (332, 429, 333, 430), (189, 431, 190, 430), (102, 495, 103, 496), (103, 35, 104, 34), (101, 274, 102, 275), (100, 336, 101, 335), (99, 186, 100, 187), (98, 402, 99, 401), (94, 217, 95, 218), (344, 46, 345, 45), (269, 38, 270, 39), (489, 36, 490, 37), (209, 406, 210, 407), (213, 185, 214, 184), (212, 337, 213, 338), (211, 273, 212, 272), (210, 494, 211, 493), (208, 35, 209, 36), (410, 40, 411, 39), (405, 494, 406, 495), (404, 273, 405, 274), (403, 337, 404, 336), (402, 185, 403, 186), (41, 116, 42, 117), (490, 120, 491, 119), (268, 118, 269, 117), (340, 115, 341, 116), (181, 115, 182, 114), (124, 184, 125, 183), (123, 338, 124, 339), (122, 272, 123, 271), (121, 493, 122, 492), (118, 37, 119, 38), (182, 413, 183, 414), (339, 413, 340, 412), (270, 409, 271, 410), (40, 412, 41, 411), (491, 408, 492, 409), (452, 179, 453, 180), (453, 343, 454, 342), (152, 342, 153, 341), (160, 461, 161, 462), (151, 180, 152, 181), (153, 43, 154, 42), (455, 266, 456, 267), (154, 267, 155, 268), (375, 44, 376, 45), (377, 179, 378, 178), (376, 343, 377, 344), (374, 266, 375, 265), (456, 487, 457, 488), (155, 488, 156, 489), (373, 487, 374, 486), (350, 484, 351, 483), (148, 450, 149, 449), (144, 232, 145, 231), (139, 82, 140, 83), (141, 386, 142, 387), (143, 67, 144, 66), (140, 245, 141, 246), (138, 372, 139, 371), (136, 157, 137, 158), (137, 458, 138, 459), (135, 207, 136, 206), (445, 231, 446, 230), (441, 80, 442, 81), (442, 385, 443, 386), (444, 66, 445, 65), (440, 243, 441, 244), (439, 373, 440, 372), (437, 156, 438, 157), (438, 457, 439, 458), (443, 143, 444, 142), (436, 208, 437, 207), (435, 104, 436, 105), (434, 424, 435, 423), (395, 422, 396, 423), (393, 107, 394, 106), (394, 133, 395, 134), (392, 205, 393, 206), (390, 460, 391, 459), (391, 159, 392, 158), (389, 370, 390, 371), (387, 247, 388, 246), (384, 67, 385, 68), (223, 88, 224, 89), (229, 65, 230, 64), (228, 247, 229, 248), (227, 369, 228, 368), (226, 161, 227, 162), (225, 462, 226, 463), (224, 204, 225, 203), (220, 132, 221, 131), (222, 107, 223, 108), (221, 421, 222, 420), (90, 419, 91, 420), (89, 109, 90, 108), (93, 128, 94, 129), (87, 204, 88, 205), (85, 461, 86, 460), (86, 160, 87, 159), (84, 369, 85, 370), (81, 245, 82, 244), (79, 68, 80, 69), (202, 302, 203, 301), (463, 300, 464, 301), (162, 299, 163, 300), (366, 298, 367, 297), (249, 296, 250, 297), (62, 296, 63, 295), (317, 292, 318, 293), (511, 299, 512, 298), (518, 311, 519, 312), (514, 64, 515, 63), (513, 248, 514, 249), (512, 368, 513, 367), (510, 163, 511, 164), (509, 464, 510, 465), (59, 14, 60, 15), (252, 14, 253, 13), (363, 12, 364, 13), (166, 12, 167, 11), (465, 9, 466, 8), (508, 7, 509, 8), (201, 6, 202, 7), (289, 320, 290, 321), (294, 62, 295, 61), (293, 250, 294, 251), (291, 365, 292, 364), (290, 165, 291, 166), (286, 467, 287, 468), (288, 9, 289, 10), (321, 11, 322, 10), (323, 469, 324, 468), (319, 165, 320, 164), (318, 365, 319, 366), (316, 252, 317, 251), (315, 60, 316, 61), (19, 323, 20, 322), (21, 467, 22, 466), (17, 362, 18, 363), (18, 168, 19, 167), (15, 255, 16, 254), (16, 57, 17, 58), (359, 517, 360, 516), (256, 515, 257, 516), (54, 518, 55, 517), (255, 315, 256, 314), (56, 313, 57, 314), (361, 312, 362, 313), (348, 479, 349, 480), (477, 77, 478, 76), (475, 51, 476, 50), (474, 235, 475, 236), (476, 382, 477, 381), (472, 149, 473, 150), (470, 310, 471, 309), (471, 520, 472, 521), (72, 47, 73, 48), (71, 479, 72, 478), (70, 353, 71, 354), (69, 263, 70, 262), (73, 177, 74, 176), (242, 485, 243, 486), (241, 264, 242, 265), (240, 346, 241, 345), (238, 177, 239, 178), (239, 47, 240, 46), (263, 485, 264, 484), (169, 309, 170, 308), (170, 521, 171, 0), (171, 150, 172, 151), (173, 379, 174, 378), (174, 237, 175, 238), (175, 75, 176, 74), (168, 470, 169, 469), (473, 450, 474, 451), (172, 451, 173, 452), (53, 449, 54, 448), (358, 448, 359, 447), (257, 446, 258, 447)]",friend,"[(8, 60, 9, 59), (40, 23, 41, 24), (128, 26, 129, 25), (41, 88, 42, 89), (39, 147, 40, 146), (38, 3, 39, 4), (129, 91, 130, 90), (106, 148, 107, 147), (130, 145, 131, 146), (131, 5, 132, 4), (118, 69, 119, 70), (153, 124, 154, 125), (151, 113, 152, 112), (84, 111, 85, 112), (116, 81, 117, 82), (48, 79, 49, 80), (121, 81, 122, 80), (68, 119, 69, 120), (107, 22, 108, 23), (110, 85, 111, 86), (115, 126, 116, 127), (113, 153, 114, 152), (82, 128, 83, 127), (96, 139, 97, 140), (89, 25, 90, 24), (87, 42, 88, 43), (60, 159, 61, 160), (97, 66, 98, 67), (31, 64, 32, 65), (161, 58, 0, 59), (30, 54, 31, 53), (95, 53, 96, 52), (140, 51, 141, 52), (158, 7, 159, 8), (149, 45, 150, 44), (148, 21, 149, 22), (32, 74, 33, 73), (123, 154, 124, 155), (19, 150, 20, 151), (46, 156, 47, 155), (14, 126, 15, 125), (20, 45, 21, 46), (17, 87, 18, 86), (18, 109, 19, 110), (114, 15, 115, 16), (83, 17, 84, 16), (47, 12, 48, 13), (122, 14, 123, 13), (9, 160, 10, 161), (77, 121, 78, 120), (78, 49, 79, 50), (76, 117, 77, 118), (98, 72, 99, 71), (138, 66, 139, 65), (137, 72, 138, 73), (75, 136, 76, 137), (26, 136, 27, 135), (5, 133, 6, 132), (91, 135, 92, 134), (144, 133, 145, 134), (157, 1, 158, 0), (156, 104, 157, 103), (1, 104, 2, 105), (11, 102, 12, 103), (50, 102, 51, 101), (67, 100, 68, 101), (70, 100, 71, 99), (63, 28, 64, 29), (105, 2, 106, 3), (61, 143, 62, 142), (62, 93, 63, 94), (54, 30, 55, 29), (56, 141, 57, 142), (55, 95, 56, 94), (57, 11, 58, 10), (108, 44, 109, 43), (6, 37, 7, 38), (27, 34, 28, 35), (74, 34, 75, 33), (163, 37, 144, 36), (92, 35, 169, 36), (143, 172, 168, 173), (173, 168, 174, 167), (163, 171, 164, 172), (171, 165, 170, 164), (167, 174, 166, 93), (165, 169, 166, 170)]"
"unnamed link-1_filled(1,0)","[(89, 299, 90, 298), (85, 452, 86, 453), (84, 570, 85, 569), (83, 895, 84, 894), (88, 941, 89, 942), (86, 1060, 87, 1059), (299, 91, 300, 90), (101, 441, 102, 440), (572, 92, 573, 91), (764, 97, 765, 98), (99, 931, 100, 930), (1060, 88, 1061, 87), (1261, 92, 1262, 93), (357, 213, 358, 212), (1120, 212, 1121, 211), (295, 456, 296, 457), (296, 566, 297, 565), (293, 893, 294, 892), (294, 1056, 295, 1055), (292, 947, 293, 948), (574, 302, 575, 301), (763, 306, 764, 307), (1062, 298, 1063, 297), (1258, 303, 1259, 304), (571, 450, 572, 451), (766, 446, 767, 445), (451, 941, 452, 940), (1058, 453, 1059, 454), (1262, 450, 1263, 449), (457, 890, 458, 891), (714, 493, 715, 494), (1207, 492, 1208, 493), (564, 890, 565, 889), (1056, 568, 1057, 567), (570, 939, 571, 940), (575, 1065, 576, 1064), (715, 982, 716, 983), (772, 895, 773, 896), (767, 935, 768, 934), (1054, 892, 1055, 891), (1265, 896, 1266, 897), (1061, 942, 1062, 943), (1263, 939, 1264, 938), (1208, 981, 1209, 982), (1256, 1067, 1257, 1068), (308, 582, 309, 581), (307, 1071, 308, 1070), (309, 1252, 310, 1253), (310, 759, 311, 760), (760, 1254, 761, 1253), (762, 1069, 763, 1070), (761, 580, 762, 581), (1072, 584, 1073, 583), (1073, 1250, 1074, 1251), (1071, 756, 1072, 757), (1254, 579, 1255, 580), (1251, 759, 1252, 758), (588, 1076, 589, 1075), (584, 1249, 585, 1250), (582, 757, 583, 758), (586, 314, 587, 313), (1243, 318, 1244, 319), (1074, 312, 1075, 311), (794, 399, 795, 400), (1287, 400, 1288, 401), (951, 80, 952, 81), (949, 290, 950, 291), (946, 893, 947, 894), (944, 1057, 945, 1058), (945, 568, 946, 569), (943, 455, 944, 454), (887, 458, 888, 459), (886, 1054, 887, 1053), (885, 948, 886, 949), (884, 292, 885, 291), (883, 83, 884, 82), (866, 396, 867, 395), (285, 954, 286, 955), (288, 80, 289, 79), (59, 796, 60, 797), (58, 1289, 59, 1290), (62, 402, 63, 401), (1209, 214, 1210, 215), (716, 215, 717, 216), (578, 513, 579, 514), (1068, 511, 1069, 512), (1255, 513, 1256, 512), (305, 510, 306, 511), (96, 509, 97, 510), (443, 507, 444, 506), (932, 508, 933, 507), (765, 509, 766, 508), (902, 503, 903, 504), (573, 140, 574, 141), (1063, 142, 1064, 143), (1260, 140, 1261, 139), (300, 141, 301, 142), (93, 138, 94, 139), (448, 138, 449, 137), (937, 137, 938, 136), (769, 135, 770, 134), (898, 133, 899, 134), (899, 839, 900, 838), (768, 837, 769, 838), (935, 836, 936, 837), (446, 835, 447, 836), (95, 835, 96, 834), (304, 834, 305, 833), (1257, 832, 1258, 833), (1066, 832, 1067, 831), (577, 831, 578, 830), (1143, 745, 1144, 744), (1144, 325, 1145, 326), (1140, 1238, 1141, 1237), (1141, 1086, 1142, 1087), (1139, 596, 1140, 597), (1126, 363, 1127, 364), (342, 1106, 343, 1105), (471, 278, 472, 279), (464, 956, 465, 955), (461, 78, 462, 79), (459, 1052, 460, 1053), (1051, 460, 1052, 461), (1047, 883, 1048, 882), (1049, 950, 1050, 951), (1050, 290, 1051, 289), (1048, 82, 1049, 81), (1031, 395, 1032, 394), (273, 476, 274, 477), (274, 870, 275, 869), (270, 398, 271, 397), (271, 1035, 272, 1034), (795, 60, 796, 61), (793, 546, 794, 547), (792, 1035, 793, 1036), (791, 272, 792, 273), (789, 868, 790, 869), (790, 478, 791, 477), (783, 961, 784, 960), (504, 661, 505, 662), (901, 663, 902, 662), (98, 658, 99, 657), (1288, 61, 1289, 62), (1286, 547, 1287, 548), (1285, 1036, 1286, 1037), (1283, 870, 1284, 871), (1282, 275, 1283, 276), (1284, 476, 1285, 475), (1281, 789, 1282, 788), (1280, 966, 1281, 965), (100, 1177, 101, 1178), (900, 1173, 901, 1174), (505, 1175, 506, 1174), (57, 1167, 58, 1166), (798, 543, 799, 544), (267, 541, 268, 540), (953, 999, 954, 998), (779, 1003, 780, 1002), (463, 1001, 464, 1000), (286, 999, 287, 1000), (880, 997, 881, 998), (1045, 996, 1046, 997), (1267, 995, 1268, 994), (34, 995, 35, 996), (606, 1017, 607, 1018), (1094, 1015, 1095, 1016), (605, 248, 606, 249), (1095, 246, 1096, 247), (1266, 35, 1267, 36), (1044, 34, 1045, 33), (879, 33, 880, 32), (284, 32, 285, 31), (466, 29, 467, 30), (781, 26, 782, 27), (957, 28, 958, 29), (240, 750, 241, 749), (239, 320, 240, 321), (238, 1242, 239, 1241), (237, 1082, 238, 1083), (236, 593, 237, 594), (154, 405, 155, 406), (155, 179, 156, 178), (152, 67, 153, 68), (153, 552, 154, 553), (151, 1271, 152, 1270), (150, 1041, 151, 1042), (149, 876, 150, 877), (148, 281, 149, 282), (147, 469, 148, 468), (145, 783, 146, 782), (146, 960, 147, 959), (144, 25, 145, 26), (143, 1005, 144, 1004), (961, 167, 962, 166), (784, 166, 785, 165), (469, 165, 470, 164), (280, 163, 281, 164), (875, 162, 876, 163), (1040, 161, 1041, 162), (1271, 161, 1272, 160), (551, 158, 552, 159), (66, 159, 67, 160), (179, 157, 180, 156), (404, 157, 405, 158), (655, 755, 656, 754), (653, 314, 654, 315), (654, 1248, 655, 1247), (651, 1076, 652, 1077), (650, 589, 651, 590), (263, 1132, 264, 1133), (802, 1130, 803, 1129), (1163, 1128, 1164, 1129), (177, 402, 178, 403), (175, 64, 176, 65), (176, 549, 177, 550), (174, 1037, 175, 1038), (173, 872, 174, 873), (171, 276, 172, 277), (172, 474, 173, 473), (168, 786, 169, 785), (167, 963, 168, 962), (964, 1280, 965, 1279), (170, 1278, 171, 1277), (787, 1279, 788, 1278), (472, 1276, 473, 1275), (277, 1276, 278, 1277), (873, 1274, 874, 1275), (1038, 1273, 1039, 1274), (518, 752, 519, 751), (516, 317, 517, 318), (517, 1245, 518, 1244), (515, 1080, 516, 1081), (514, 591, 515, 592), (1009, 749, 1010, 748), (1008, 321, 1009, 322), (1007, 1241, 1008, 1240), (1006, 1083, 1007, 1084), (1005, 594, 1006, 595), (562, 78, 563, 77), (560, 1001, 561, 1002), (559, 956, 560, 957), (557, 31, 558, 30), (561, 778, 562, 779), (558, 465, 559, 466), (556, 284, 557, 283), (555, 879, 556, 878), (554, 1044, 555, 1043), (553, 1268, 554, 1269), (76, 1003, 77, 1004), (73, 958, 74, 959), (74, 28, 75, 27), (75, 780, 76, 781), (72, 467, 73, 468), (71, 283, 72, 282), (70, 878, 71, 877), (69, 1043, 70, 1042), (63, 549, 64, 548), (68, 1269, 69, 1270), (39, 665, 40, 664), (38, 1171, 39, 1172), (37, 841, 38, 840), (693, 1143, 694, 1142), (696, 598, 697, 597), (694, 1088, 695, 1087), (695, 1236, 696, 1237), (691, 325, 692, 324), (692, 745, 693, 746), (576, 235, 577, 236), (1065, 234, 1066, 235), (1259, 233, 1260, 232), (302, 233, 303, 234), (94, 231, 95, 232), (447, 231, 448, 230), (936, 230, 937, 229), (770, 228, 771, 227), (897, 226, 898, 227), (36, 225, 37, 226), (829, 593, 830, 592), (828, 1082, 829, 1081), (827, 1242, 828, 1243), (826, 320, 827, 319), (825, 750, 826, 751), (332, 245, 333, 246), (331, 1014, 332, 1015), (963, 191, 964, 190), (169, 189, 170, 188), (786, 190, 787, 189), (470, 188, 471, 187), (279, 186, 280, 187), (874, 185, 875, 186), (1039, 184, 1040, 185), (1272, 184, 1273, 183), (550, 181, 551, 182), (65, 182, 66, 183), (333, 609, 334, 608), (1096, 608, 1097, 607), (1016, 247, 1017, 248), (262, 805, 263, 806), (1097, 1226, 1098, 1227), (334, 1225, 335, 1226), (929, 1179, 930, 1178), (931, 658, 932, 659), (659, 1176, 660, 1177), (1182, 586, 1183, 585), (1187, 1079, 1188, 1078), (1181, 1248, 1182, 1249), (1183, 313, 1184, 312), (1180, 755, 1181, 756), (1179, 656, 1180, 657), (412, 501, 413, 502), (410, 666, 411, 665), (406, 1167, 407, 1168), (409, 845, 410, 844), (407, 222, 408, 223), (408, 989, 409, 990), (403, 180, 404, 181), (952, 776, 953, 775), (462, 778, 463, 777), (287, 776, 288, 777), (881, 774, 882, 775), (1046, 773, 1047, 774), (1264, 772, 1265, 771), (1108, 725, 1109, 726), (345, 724, 346, 725), (847, 500, 848, 501), (845, 667, 846, 666), (841, 1170, 842, 1171), (992, 224, 993, 223), (993, 1169, 994, 1168), (988, 667, 989, 668), (985, 497, 986, 496), (991, 842, 992, 843), (266, 1293, 267, 1294), (800, 1292, 801, 1291), (337, 13, 338, 12), (1100, 12, 1101, 11), (867, 1033, 868, 1032), (864, 542, 865, 541), (863, 1292, 864, 1293), (861, 1130, 862, 1131), (860, 803, 861, 804), (865, 269, 866, 268), (205, 352, 206, 353), (200, 1115, 201, 1116), (199, 258, 200, 259), (196, 808, 197, 807), (195, 1135, 196, 1134), (194, 0, 195, 1297), (193, 536, 194, 537), (192, 1027, 193, 1028), (393, 1031, 394, 1030), (392, 540, 393, 539), (391, 1294, 392, 1295), (388, 1133, 389, 1134), (387, 806, 388, 807), (384, 260, 385, 259), (383, 1117, 384, 1116), (378, 352, 379, 351), (970, 389, 971, 390), (971, 264, 972, 265), (973, 805, 974, 804), (972, 1132, 973, 1131), (969, 1297, 970, 1296), (967, 538, 968, 539), (966, 1029, 967, 1030), (974, 859, 975, 860), (1117, 856, 1118, 857), (355, 854, 356, 855), (1210, 852, 1211, 851), (717, 851, 718, 850), (1107, 345, 1108, 344), (353, 623, 354, 622), (381, 621, 382, 620), (202, 621, 203, 622), (224, 1170, 225, 1169), (221, 668, 222, 669), (218, 47, 219, 48), (217, 495, 218, 494), (354, 372, 355, 371), (855, 370, 856, 371), (1118, 370, 1119, 369), (976, 368, 977, 367), (1162, 365, 1163, 366), (740, 687, 741, 688), (327, 691, 328, 690), (1233, 688, 1234, 689), (1090, 690, 1091, 689), (599, 687, 600, 686), (198, 682, 199, 681), (809, 683, 810, 682), (261, 678, 262, 679), (386, 679, 387, 680), (858, 677, 859, 678), (975, 677, 976, 676), (1161, 674, 1162, 675), (366, 676, 367, 675), (368, 1159, 369, 1160), (680, 1155, 681, 1156), (977, 1160, 978, 1161), (857, 1159, 858, 1158), (385, 1157, 386, 1156), (260, 1158, 261, 1157), (808, 1153, 809, 1154), (197, 1154, 198, 1155), (598, 1149, 599, 1150), (1088, 1147, 1089, 1148), (1235, 1149, 1236, 1148), (326, 1145, 327, 1146), (743, 1147, 744, 1146), (24, 596, 25, 595), (23, 1085, 24, 1084), (22, 1239, 23, 1240), (21, 323, 22, 322), (20, 747, 21, 748), (19, 1011, 20, 1010), (16, 244, 17, 243), (652, 1185, 653, 1186), (253, 9, 254, 8), (250, 1019, 251, 1020), (519, 927, 520, 926), (824, 925, 825, 926), (241, 925, 242, 924), (1011, 923, 1012, 922), (18, 923, 19, 924), (1012, 109, 1013, 110), (17, 109, 18, 108), (242, 107, 243, 108), (823, 107, 824, 106), (521, 104, 522, 105), (442, 1176, 443, 1175), (441, 660, 442, 661), (520, 438, 521, 437), (821, 434, 822, 435), (244, 434, 245, 433), (14, 435, 15, 436), (1013, 433, 1014, 432), (672, 1126, 673, 1125), (671, 363, 672, 362), (431, 330, 432, 331), (111, 329, 112, 328), (920, 329, 921, 330), (746, 323, 747, 324), (429, 604, 430, 605), (115, 601, 116, 600), (916, 601, 917, 602), (737, 602, 738, 603), (1230, 603, 1231, 604), (735, 1021, 736, 1020), (734, 252, 735, 251), (731, 10, 732, 11), (741, 1235, 742, 1234), (918, 1232, 919, 1231), (113, 1232, 114, 1233), (428, 1230, 429, 1229), (1227, 1019, 1228, 1018), (1228, 250, 1229, 249), (917, 739, 918, 738), (114, 739, 115, 740), (427, 737, 428, 736), (110, 921, 111, 922), (426, 916, 427, 915), (254, 911, 255, 912), (730, 910, 731, 909), (1102, 907, 1103, 908), (340, 905, 341, 906), (1223, 336, 1224, 337), (1222, 1099, 1223, 1100), (1220, 9, 1221, 10), (1219, 911, 1220, 910), (1221, 733, 1222, 732), (1216, 618, 1217, 617), (341, 127, 342, 126), (1104, 126, 1105, 125), (727, 124, 728, 125), (1217, 122, 1218, 123), (256, 122, 257, 121), (424, 117, 425, 118), (616, 124, 617, 123), (615, 728, 616, 729), (613, 906, 614, 907), (610, 14, 611, 13), (614, 1104, 615, 1103), (612, 340, 613, 339), (257, 420, 258, 421), (1215, 419, 1216, 418), (618, 419, 619, 420), (726, 418, 727, 417), (1106, 415, 1107, 416), (343, 416, 344, 417), (430, 1093, 431, 1094), (112, 1092, 113, 1091), (919, 1092, 920, 1093), (742, 1089, 743, 1090), (1238, 1085, 1239, 1086), (723, 346, 724, 347), (721, 1110, 722, 1111), (379, 205, 380, 204), (626, 214, 627, 213), (624, 853, 625, 854), (623, 373, 624, 372), (843, 990, 844, 991), (216, 984, 217, 983), (814, 7, 815, 8), (813, 913, 814, 912), (812, 119, 813, 120), (810, 422, 811, 421), (1186, 647, 1187, 648), (590, 649, 591, 650), (1077, 648, 1078, 649), (1246, 646, 1247, 645), (315, 646, 316, 647), (753, 645, 754, 644), (928, 644, 929, 643), (103, 640, 104, 641), (439, 643, 440, 642), (904, 639, 905, 640), (414, 637, 415, 638), (535, 0, 536, 1), (534, 1135, 535, 1136), (533, 1153, 534, 1152), (532, 683, 533, 684), (531, 422, 532, 423), (529, 121, 530, 120), (525, 908, 526, 909), (713, 1207, 714, 1206), (220, 1203, 221, 1204), (45, 1203, 46, 1202), (497, 1200, 498, 1201), (848, 1200, 849, 1199), (641, 1194, 642, 1195), (413, 1199, 414, 1198), (903, 1197, 904, 1196), (438, 1193, 439, 1194), (102, 1196, 103, 1195), (927, 1192, 928, 1193), (752, 1191, 753, 1192), (316, 1190, 317, 1189), (1245, 1190, 1246, 1191), (1079, 1189, 1080, 1188), (587, 1185, 588, 1184), (6, 914, 7, 913), (4, 424, 5, 423), (5, 118, 6, 119), (3, 685, 4, 684), (2, 1151, 3, 1152), (1, 1137, 2, 1136), (669, 710, 670, 711), (1165, 709, 1166, 708), (801, 706, 802, 707), (265, 705, 266, 704), (862, 706, 863, 705), (390, 704, 391, 703), (968, 701, 969, 702), (191, 698, 192, 699), (537, 701, 538, 700), (1295, 702, 1296, 703), (1138, 698, 1139, 697), (1028, 700, 1029, 699), (1026, 1137, 1027, 1138), (1025, 1151, 1026, 1150), (1024, 685, 1025, 686), (1023, 117, 1024, 116), (1022, 425, 1023, 426), (1021, 914, 1022, 915), (15, 822, 16, 823), (335, 819, 336, 818), (1098, 818, 1099, 817), (609, 821, 610, 820), (1224, 819, 1225, 820), (733, 816, 734, 817), (252, 816, 253, 815), (986, 1201, 987, 1202), (811, 531, 812, 530), (255, 528, 256, 529), (729, 527, 730, 526), (1218, 528, 1219, 527), (611, 522, 612, 523), (1101, 524, 1102, 525), (338, 523, 339, 524), (203, 381, 204, 380), (627, 981, 628, 980), (358, 980, 359, 979), (1121, 979, 1122, 978), (849, 636, 850, 637), (495, 635, 496, 634), (46, 633, 47, 634), (219, 633, 220, 632), (1204, 631, 1205, 632), (984, 636, 985, 635), (712, 629, 713, 630), (545, 399, 546, 398), (382, 202, 383, 201), (377, 1212, 378, 1213), (376, 719, 377, 720), (628, 492, 629, 491), (359, 491, 360, 490), (1122, 490, 1123, 489), (56, 710, 57, 709), (53, 1124, 54, 1125), (55, 670, 56, 671), (54, 361, 55, 362), (1123, 52, 1124, 53), (360, 51, 361, 52), (630, 49, 631, 50), (711, 51, 712, 50), (1205, 49, 1206, 48), (487, 365, 488, 364), (488, 674, 489, 673), (486, 1128, 487, 1127), (484, 707, 485, 708), (485, 1164, 486, 1165), (483, 1291, 484, 1290), (479, 396, 480, 397), (481, 542, 482, 543), (478, 1033, 479, 1034), (480, 269, 481, 270), (474, 871, 475, 872), (42, 499, 43, 500), (987, 44, 988, 45), (498, 43, 499, 44), (846, 42, 847, 41), (411, 41, 412, 40), (135, 229, 136, 228), (132, 839, 133, 840), (129, 503, 130, 502), (131, 1173, 132, 1172), (130, 663, 131, 664), (127, 639, 128, 638), (128, 1197, 129, 1198), (436, 106, 437, 105), (444, 933, 445, 934), (544, 797, 545, 798), (482, 800, 483, 799), (350, 1213, 351, 1214), (347, 722, 348, 723), (348, 1110, 349, 1109), (1114, 620, 1115, 619), (1113, 1214, 1114, 1215), (1111, 720, 1112, 721), (1112, 350, 1113, 349), (1211, 374, 1212, 375), (888, 564, 889, 563), (455, 566, 456, 567), (718, 375, 719, 376), (206, 374, 207, 373), (208, 626, 209, 625), (207, 852, 208, 853), (209, 357, 210, 356), (210, 1120, 211, 1119)]",friend,"[(8, 60, 9, 59), (40, 23, 41, 24), (128, 26, 129, 25), (41, 88, 42, 89), (39, 147, 40, 146), (38, 3, 39, 4), (129, 91, 130, 90), (106, 148, 107, 147), (130, 145, 131, 146), (131, 5, 132, 4), (118, 69, 119, 70), (153, 124, 154, 125), (151, 113, 152, 112), (84, 111, 85, 112), (116, 81, 117, 82), (48, 79, 49, 80), (121, 81, 122, 80), (68, 119, 69, 120), (107, 22, 108, 23), (110, 85, 111, 86), (115, 126, 116, 127), (113, 153, 114, 152), (82, 128, 83, 127), (96, 139, 97, 140), (89, 25, 90, 24), (87, 42, 88, 43), (60, 159, 61, 160), (97, 66, 98, 67), (161, 58, 0, 59), (30, 54, 31, 53), (95, 53, 96, 52), (140, 51, 141, 52), (158, 7, 159, 8), (149, 45, 150, 44), (148, 21, 149, 22), (32, 74, 33, 73), (123, 154, 124, 155), (19, 150, 20, 151), (46, 156, 47, 155), (14, 126, 15, 125), (20, 45, 21, 46), (17, 87, 18, 86), (18, 109, 19, 110), (114, 15, 115, 16), (83, 17, 84, 16), (47, 12, 48, 13), (122, 14, 123, 13), (9, 160, 10, 161), (77, 121, 78, 120), (78, 49, 79, 50), (76, 117, 77, 118), (98, 72, 99, 71), (138, 66, 139, 65), (137, 72, 138, 73), (75, 136, 76, 137), (26, 136, 27, 135), (5, 133, 6, 132), (91, 135, 92, 134), (144, 133, 145, 134), (157, 1, 158, 0), (156, 104, 157, 103), (1, 104, 2, 105), (11, 102, 12, 103), (50, 102, 51, 101), (67, 100, 68, 101), (70, 100, 71, 99), (63, 28, 64, 29), (105, 2, 106, 3), (61, 143, 62, 142), (62, 93, 63, 94), (54, 30, 55, 29), (56, 141, 57, 142), (55, 95, 56, 94), (57, 11, 58, 10), (108, 44, 109, 43), (6, 37, 7, 38), (92, 35, 93, 36), (143, 37, 144, 36), (27, 34, 28, 35), (163, 34, 75, 33), (31, 64, 169, 65), (163, 172, 168, 173), (173, 168, 174, 167), (74, 171, 164, 172), (171, 165, 170, 164), (165, 32, 166, 170), (167, 174, 166, 169)]"
"unnamed link-0_filled(1,0)","[(1313, 876, 1314, 877), (1311, 854, 1312, 855), (194, 873, 195, 874), (874, 853, 875, 854), (196, 851, 197, 852), (133, 853, 134, 852), (715, 12, 716, 13), (879, 129, 880, 128), (195, 135, 196, 134), (193, 1310, 194, 1311), (872, 1309, 873, 1310), (560, 94, 561, 93), (1252, 907, 1253, 908), (1314, 132, 1315, 131), (1315, 198, 1316, 199), (1354, 1526, 1355, 1525), (909, 1519, 910, 1518), (1258, 1511, 1259, 1512), (902, 105, 903, 106), (570, 1095, 571, 1096), (132, 171, 133, 172), (1312, 170, 1313, 169), (197, 173, 198, 172), (875, 171, 876, 170), (1280, 310, 1281, 309), (1000, 479, 1001, 480), (594, 850, 595, 849), (588, 1287, 589, 1288), (593, 174, 594, 175), (1262, 1091, 1263, 1092), (1339, 1091, 1340, 1090), (803, 1092, 804, 1093), (220, 1090, 221, 1089), (900, 1088, 901, 1087), (108, 1085, 109, 1086), (1335, 806, 1336, 807), (1565, 573, 1566, 572), (1562, 1262, 1563, 1261), (1564, 1093, 1565, 1094), (1557, 904, 1558, 905), (1030, 1520, 1031, 1519), (1028, 97, 1029, 98), (1025, 566, 1026, 567), (452, 229, 453, 230), (453, 565, 454, 564), (451, 97, 452, 96), (449, 1520, 450, 1521), (827, 851, 828, 850), (830, 137, 831, 138), (835, 867, 836, 866), (826, 173, 827, 174), (235, 90, 236, 91), (236, 557, 237, 558), (793, 1524, 794, 1525), (232, 1524, 233, 1523), (561, 1522, 562, 1523), (94, 1521, 95, 1522), (238, 191, 239, 192), (556, 190, 557, 189), (89, 189, 90, 188), (790, 188, 791, 187), (1357, 186, 1358, 187), (918, 185, 919, 186), (1247, 191, 1248, 190), (859, 1245, 860, 1244), (855, 192, 856, 193), (862, 919, 863, 920), (861, 1358, 862, 1359), (860, 790, 861, 789), (858, 88, 859, 87), (857, 555, 858, 554), (856, 239, 857, 240), (1239, 838, 1240, 839), (864, 838, 865, 837), (921, 837, 922, 836), (1361, 835, 1362, 834), (786, 833, 787, 834), (84, 831, 85, 832), (550, 829, 551, 830), (243, 829, 244, 828), (240, 871, 241, 872), (553, 871, 554, 870), (86, 870, 87, 869), (787, 869, 788, 868), (1360, 867, 1361, 868), (922, 865, 923, 866), (1240, 864, 1241, 863), (847, 245, 848, 244), (846, 549, 847, 550), (845, 82, 846, 83), (844, 783, 845, 784), (843, 1365, 844, 1364), (842, 926, 843, 925), (840, 1237, 841, 1238), (1235, 144, 1236, 145), (841, 143, 842, 142), (924, 142, 925, 141), (1363, 141, 1364, 140), (784, 139, 785, 140), (83, 138, 84, 139), (551, 136, 552, 137), (242, 136, 243, 135), (183, 1237, 184, 1236), (182, 143, 183, 144), (181, 926, 182, 927), (180, 1365, 181, 1366), (179, 783, 180, 782), (178, 82, 179, 81), (176, 548, 177, 547), (175, 246, 176, 247), (1233, 604, 1234, 605), (928, 604, 929, 603), (1367, 603, 1368, 602), (780, 601, 781, 602), (79, 600, 80, 601), (548, 597, 549, 598), (245, 597, 246, 596), (177, 598, 178, 599), (848, 596, 849, 595), (150, 600, 151, 599), (152, 248, 153, 247), (151, 546, 152, 547), (149, 80, 150, 81), (148, 781, 149, 782), (147, 1367, 148, 1366), (146, 928, 147, 927), (145, 1234, 146, 1235), (1230, 161, 1231, 162), (929, 159, 930, 158), (1368, 158, 1369, 157), (779, 156, 780, 157), (78, 155, 79, 156), (545, 154, 546, 155), (248, 154, 249, 153), (606, 160, 607, 159), (610, 77, 611, 78), (609, 778, 610, 779), (608, 1370, 609, 1369), (607, 931, 608, 930), (605, 1232, 606, 1233), (1033, 620, 1034, 621), (446, 620, 447, 619), (130, 618, 131, 617), (877, 618, 878, 619), (199, 616, 200, 617), (1316, 615, 1317, 616), (825, 615, 826, 614), (592, 614, 593, 613), (680, 1228, 681, 1227), (679, 934, 680, 935), (676, 1375, 677, 1376), (675, 773, 676, 772), (674, 72, 675, 71), (611, 544, 612, 545), (678, 538, 679, 537), (75, 543, 76, 542), (775, 541, 776, 540), (1372, 539, 1373, 540), (937, 534, 938, 535), (1214, 524, 1215, 523), (673, 254, 674, 255), (612, 250, 613, 249), (1470, 254, 1471, 253), (1469, 72, 1470, 73), (1468, 773, 1469, 774), (1467, 1375, 1468, 1374), (1464, 936, 1465, 935), (1463, 1226, 1464, 1227), (1465, 536, 1466, 537), (27, 1177, 28, 1176), (727, 1179, 728, 1178), (1418, 1177, 1419, 1178), (303, 1170, 304, 1171), (491, 1173, 492, 1172), (1608, 536, 1609, 535), (1610, 1226, 1611, 1225), (1609, 936, 1610, 937), (1607, 1376, 1608, 1377), (1606, 772, 1607, 771), (1605, 71, 1606, 70), (1604, 255, 1605, 256), (302, 15, 303, 16), (490, 18, 491, 17), (165, 235, 166, 234), (167, 558, 168, 559), (166, 91, 167, 92), (164, 791, 165, 792), (163, 1357, 164, 1356), (162, 918, 163, 917), (1532, 252, 1533, 251), (1530, 541, 1531, 542), (1531, 74, 1532, 75), (1529, 776, 1530, 777), (1528, 1372, 1529, 1371), (1527, 933, 1528, 932), (1526, 1229, 1527, 1230), (1032, 1251, 1033, 1252), (447, 1251, 448, 1250), (237, 1248, 238, 1249), (555, 1247, 556, 1246), (88, 1246, 89, 1245), (788, 1244, 789, 1243), (1359, 1242, 1360, 1243), (920, 1241, 921, 1242), (168, 1249, 169, 1250), (349, 257, 350, 256), (348, 69, 349, 70), (347, 770, 348, 771), (346, 1378, 347, 1377), (345, 939, 346, 938), (343, 1224, 344, 1225), (344, 533, 345, 534), (1355, 917, 1356, 916), (792, 915, 793, 916), (92, 913, 93, 914), (559, 912, 560, 913), (233, 915, 234, 914), (448, 911, 449, 912), (1031, 911, 1032, 910), (794, 1353, 795, 1354), (733, 33, 734, 32), (532, 341, 533, 342), (1223, 342, 1224, 343), (939, 341, 940, 340), (1378, 340, 1379, 339), (769, 338, 770, 339), (68, 337, 69, 338), (257, 337, 258, 336), (1618, 335, 1619, 336), (1455, 335, 1456, 334), (697, 324, 698, 325), (1154, 323, 1155, 324), (1003, 317, 1004, 316), (474, 319, 475, 320), (666, 356, 667, 355), (1016, 357, 1017, 358), (463, 357, 464, 356), (1145, 355, 1146, 354), (688, 354, 689, 353), (1454, 351, 1455, 352), (1619, 351, 1620, 350), (333, 352, 334, 353), (659, 275, 660, 274), (652, 57, 653, 58), (651, 758, 652, 759), (650, 1390, 651, 1389), (649, 951, 650, 950), (648, 1211, 649, 1212), (647, 520, 648, 521), (1466, 677, 1467, 678), (1603, 673, 1604, 672), (332, 670, 333, 669), (1620, 671, 1621, 672), (1453, 671, 1454, 670), (689, 668, 690, 669), (1146, 667, 1147, 668), (462, 665, 463, 666), (1017, 665, 1018, 664), (1014, 1477, 1015, 1478), (465, 1477, 466, 1476), (1148, 1476, 1149, 1475), (691, 1475, 692, 1474), (1451, 1472, 1452, 1473), (1622, 1472, 1623, 1471), (330, 1473, 331, 1474), (1589, 1484, 1590, 1485), (331, 1601, 332, 1600), (1621, 1602, 1622, 1603), (1452, 1602, 1453, 1601), (690, 1599, 691, 1600), (1147, 1598, 1148, 1599), (464, 1597, 465, 1598), (1015, 1597, 1016, 1596), (13, 714, 14, 715), (258, 1617, 259, 1618), (67, 1617, 68, 1616), (768, 1616, 769, 1615), (1379, 1614, 1380, 1615), (940, 1613, 941, 1614), (1222, 1612, 1223, 1611), (531, 1613, 532, 1612), (1137, 1229, 1138, 1228), (1136, 933, 1137, 934), (1134, 1373, 1135, 1374), (1133, 775, 1134, 774), (1132, 74, 1133, 73), (1135, 539, 1136, 538), (1131, 252, 1132, 253), (521, 646, 522, 647), (1212, 645, 1213, 646), (949, 645, 950, 644), (1388, 644, 1389, 643), (759, 642, 760, 643), (58, 641, 59, 642), (267, 641, 268, 640), (1184, 977, 1185, 978), (1180, 1417, 1181, 1418), (1179, 729, 1180, 728), (1181, 29, 1182, 28), (329, 1129, 330, 1128), (1623, 1130, 1624, 1131), (1450, 1130, 1451, 1129), (692, 1127, 693, 1128), (1149, 1126, 1150, 1127), (466, 1125, 467, 1126), (1013, 1125, 1014, 1124), (980, 29, 981, 30), (978, 1183, 979, 1184), (982, 729, 983, 730), (981, 1417, 982, 1416), (530, 1461, 531, 1462), (1221, 1462, 1222, 1463), (941, 1461, 942, 1460), (1380, 1460, 1381, 1459), (767, 1458, 768, 1459), (66, 1457, 67, 1458), (259, 1457, 260, 1456), (1096, 631, 1097, 632), (1011, 1540, 1012, 1541), (468, 1540, 469, 1539), (1151, 1539, 1152, 1538), (693, 1537, 694, 1536), (1449, 1534, 1450, 1535), (1624, 1534, 1625, 1533), (328, 1535, 329, 1536), (25, 727, 26, 726), (24, 983, 25, 984), (260, 687, 261, 688), (65, 687, 66, 686), (766, 686, 767, 685), (1381, 684, 1382, 685), (942, 683, 943, 684), (1220, 682, 1221, 681), (529, 683, 530, 682), (1626, 591, 1627, 592), (326, 590, 327, 589), (1447, 591, 1448, 590), (694, 587, 695, 588), (1150, 585, 1151, 586), (467, 584, 468, 585), (1012, 584, 1013, 583), (1625, 1290, 1626, 1291), (327, 1289, 328, 1288), (1448, 1290, 1449, 1289), (695, 1286, 696, 1287), (1152, 1285, 1153, 1286), (469, 1284, 470, 1285), (1010, 1284, 1011, 1283), (1328, 1280, 1329, 1279), (1628, 823, 1629, 824), (322, 820, 323, 819), (1445, 823, 1446, 822), (698, 821, 699, 822), (1155, 820, 1156, 821), (472, 817, 473, 818), (1007, 817, 1008, 816), (1317, 825, 1318, 824), (304, 717, 305, 718), (307, 1427, 308, 1426), (486, 1427, 487, 1428), (488, 720, 489, 719), (1495, 272, 1496, 273), (1497, 656, 1498, 657), (513, 1116, 514, 1117), (1204, 1115, 1205, 1116), (957, 1115, 958, 1114), (1396, 1114, 1397, 1113), (751, 1112, 752, 1113), (50, 1111, 51, 1112), (275, 1111, 276, 1110), (660, 1110, 661, 1109), (1567, 421, 1568, 420), (1099, 419, 1100, 418), (515, 422, 516, 423), (1208, 419, 1209, 420), (952, 418, 953, 417), (1391, 417, 1392, 416), (756, 415, 757, 416), (55, 414, 56, 415), (268, 412, 269, 411), (653, 413, 654, 412), (1500, 413, 1501, 414), (1499, 1067, 1500, 1066), (654, 1067, 655, 1068), (269, 1068, 270, 1069), (54, 1066, 55, 1065), (754, 1064, 755, 1063), (1394, 1061, 1395, 1062), (955, 1060, 956, 1061), (1206, 1060, 1207, 1059), (514, 1058, 515, 1057), (1103, 1062, 1104, 1063), (1569, 1058, 1570, 1059), (384, 421, 385, 422), (377, 1065, 378, 1064), (383, 1568, 384, 1569), (379, 1102, 380, 1103), (385, 517, 386, 516), (382, 1208, 383, 1207), (381, 954, 382, 955), (380, 1393, 381, 1394), (378, 756, 379, 755), (376, 54, 377, 53), (373, 270, 374, 271), (374, 655, 375, 656), (1009, 1324, 1010, 1325), (470, 1324, 471, 1323), (1153, 1323, 1154, 1322), (696, 1322, 697, 1321), (1446, 1319, 1447, 1320), (325, 1320, 326, 1321), (1627, 1319, 1628, 1318), (1576, 658, 1577, 657), (1578, 272, 1579, 271), (1574, 51, 1575, 52), (1573, 752, 1574, 753), (1572, 1396, 1573, 1395), (1571, 957, 1572, 956), (1570, 1205, 1571, 1206), (1566, 517, 1567, 518), (1575, 1107, 1576, 1106), (1006, 207, 1007, 208), (473, 207, 474, 206), (1156, 204, 1157, 203), (699, 203, 700, 202), (320, 205, 321, 206), (1444, 201, 1445, 202), (1629, 201, 1630, 200), (1107, 659, 1108, 658), (1108, 274, 1109, 273), (1105, 52, 1106, 53), (1104, 753, 1105, 754), (1101, 1393, 1102, 1392), (1100, 954, 1101, 953), (1098, 1209, 1099, 1210), (1097, 518, 1098, 519), (375, 1499, 376, 1498), (1577, 1496, 1578, 1497), (661, 1494, 662, 1495), (276, 1493, 277, 1494), (49, 1493, 50, 1492), (749, 1491, 750, 1490), (1398, 1489, 1399, 1490), (959, 1488, 960, 1489), (1202, 1488, 1203, 1487), (511, 1487, 512, 1486), (993, 1429, 994, 1428), (19, 300, 20, 301), (1174, 301, 1175, 302), (1422, 300, 1423, 299), (723, 298, 724, 299), (986, 298, 987, 297), (499, 290, 500, 291), (1191, 292, 1192, 293), (970, 292, 971, 291), (1407, 289, 1408, 288), (745, 282, 746, 283), (48, 277, 49, 278), (1167, 1430, 1168, 1431), (512, 1587, 513, 1588), (1203, 1586, 1204, 1587), (958, 1586, 959, 1585), (1397, 1585, 1398, 1584), (750, 1583, 751, 1584), (47, 1580, 48, 1581), (278, 1582, 279, 1581), (662, 1580, 663, 1579), (10, 1431, 11, 1432), (1630, 129, 1631, 130), (1442, 128, 1443, 127), (701, 126, 702, 127), (317, 123, 318, 122), (1159, 124, 1160, 125), (476, 123, 477, 124), (1004, 122, 1005, 121), (889, 119, 890, 118), (364, 510, 365, 509), (363, 1201, 364, 1200), (361, 962, 362, 963), (360, 1401, 361, 1402), (359, 747, 360, 746), (358, 281, 359, 282), (663, 372, 664, 373), (45, 371, 46, 370), (280, 371, 281, 372), (748, 370, 749, 369), (1399, 368, 1400, 369), (960, 367, 961, 368), (1201, 367, 1202, 366), (510, 366, 511, 365), (1491, 1582, 1492, 1583), (1485, 509, 1486, 508), (1483, 1199, 1484, 1198), (1481, 964, 1482, 965), (1480, 1403, 1481, 1404), (1478, 285, 1479, 286), (1479, 743, 1480, 742), (362, 42, 363, 41), (1482, 40, 1483, 39), (747, 45, 748, 44), (279, 46, 280, 47), (1400, 43, 1401, 44), (961, 42, 962, 43), (1196, 38, 1197, 37), (504, 36, 505, 35), (1594, 284, 1595, 283), (1593, 1403, 1594, 1402), (1592, 964, 1593, 963), (1590, 1199, 1591, 1200), (1591, 40, 1592, 41), (1588, 507, 1589, 508), (119, 889, 120, 888), (1005, 886, 1006, 887), (475, 885, 476, 884), (1158, 884, 1159, 883), (318, 885, 319, 886), (700, 882, 701, 881), (1443, 880, 1444, 881), (1631, 879, 0, 878), (1123, 287, 1124, 286), (1122, 1406, 1123, 1405), (1121, 967, 1122, 966), (1118, 1197, 1119, 1198), (1119, 38, 1120, 39), (1117, 506, 1118, 507), (1595, 744, 1596, 745), (284, 743, 285, 744), (1404, 741, 1405, 742), (965, 740, 966, 741), (1194, 738, 1195, 737), (33, 735, 34, 734), (1120, 739, 1121, 740), (503, 737, 504, 736), (1056, 506, 1057, 505), (1053, 739, 1054, 738), (1055, 37, 1056, 36), (1054, 1196, 1055, 1195), (1052, 967, 1053, 968), (1051, 1406, 1052, 1407), (1050, 287, 1051, 288), (1048, 1541, 1049, 1542), (1049, 583, 1050, 582), (1047, 1283, 1048, 1282), (1046, 1325, 1047, 1326), (1043, 819, 1044, 818), (1041, 204, 1042, 205), (1039, 882, 1040, 883), (1038, 126, 1039, 125), (0, 445, 1, 446), (1441, 445, 1442, 444), (703, 442, 704, 443), (315, 439, 316, 438), (1160, 441, 1161, 442), (477, 440, 478, 441), (1002, 440, 1003, 439), (1036, 444, 1037, 443), (437, 120, 438, 121), (436, 888, 437, 887), (435, 209, 436, 208), (434, 815, 435, 816), (432, 1281, 433, 1282), (433, 1327, 434, 1326), (430, 581, 431, 582), (431, 1543, 432, 1542), (428, 290, 429, 289), (429, 1409, 430, 1408), (427, 969, 428, 968), (426, 1193, 427, 1194), (423, 34, 424, 35), (424, 735, 425, 736), (425, 502, 426, 503), (1008, 1045, 1009, 1046), (471, 1045, 472, 1044), (1157, 1041, 1158, 1040), (321, 1042, 322, 1043), (702, 1038, 703, 1037), (1440, 1035, 1441, 1036), (1, 1035, 2, 1034), (1275, 480, 1276, 481), (1274, 1000, 1275, 999), (1272, 1161, 1273, 1162), (1270, 705, 1271, 706), (1269, 1439, 1270, 1438), (1267, 1555, 1268, 1554), (1265, 391, 1266, 390), (1271, 112, 1272, 113), (1266, 900, 1267, 899), (1264, 220, 1265, 219), (1263, 1339, 1264, 1338), (708, 6, 709, 5), (1435, 6, 1436, 7), (1268, 3, 1269, 4), (498, 1409, 499, 1410), (730, 1415, 731, 1416), (26, 1419, 27, 1420), (1190, 1411, 1191, 1412), (971, 1411, 972, 1410), (295, 1415, 296, 1414), (306, 487, 307, 488), (989, 494, 990, 495), (721, 497, 722, 496), (1424, 495, 1425, 496), (1173, 493, 1174, 492), (18, 494, 19, 493), (117, 315, 118, 314), (115, 478, 116, 479), (116, 1002, 117, 1001), (113, 1162, 114, 1163), (111, 704, 112, 705), (110, 1440, 111, 1439), (109, 2, 110, 3), (107, 1557, 108, 1556), (106, 394, 107, 393), (114, 1273, 115, 1274), (293, 1186, 294, 1187), (1412, 1187, 1413, 1188), (31, 1183, 32, 1182), (732, 1186, 733, 1185), (501, 1193, 502, 1192), (973, 1188, 974, 1189), (1337, 388, 1338, 389), (1334, 1549, 1335, 1550), (1332, 10, 1333, 9), (1336, 712, 1337, 711), (1331, 1167, 1332, 1166), (1330, 995, 1331, 996), (1329, 485, 1330, 484), (1327, 310, 1328, 311), (1423, 989, 1424, 988), (722, 987, 723, 988), (489, 990, 490, 991), (305, 993, 306, 992), (813, 1278, 814, 1279), (814, 312, 815, 311), (812, 483, 813, 484), (811, 997, 812, 996), (810, 1165, 811, 1166), (805, 712, 806, 713), (809, 8, 810, 9), (807, 1551, 808, 1550), (804, 388, 805, 387), (1189, 972, 1190, 973), (1413, 975, 1414, 974), (731, 976, 732, 977), (30, 979, 31, 980), (500, 969, 501, 970), (294, 976, 295, 975), (218, 389, 219, 390), (216, 1551, 217, 1552), (214, 8, 215, 7), (217, 711, 218, 710), (213, 1165, 214, 1164), (212, 997, 213, 998), (211, 483, 212, 482), (209, 312, 210, 313), (210, 1278, 211, 1277), (215, 1434, 216, 1435), (808, 1434, 809, 1433), (1333, 1432, 1334, 1433), (707, 1436, 708, 1437), (901, 392, 902, 393), (898, 1553, 899, 1554), (896, 1437, 897, 1438), (897, 5, 898, 4), (895, 707, 896, 706), (894, 1164, 895, 1163), (893, 998, 894, 999), (892, 482, 893, 481), (890, 313, 891, 314), (891, 1277, 892, 1276), (984, 23, 985, 24), (725, 23, 726, 22), (1420, 21, 1421, 22), (1171, 17, 1172, 16), (586, 1538, 587, 1537), (579, 297, 580, 296), (580, 497, 581, 498), (578, 986, 579, 985), (577, 724, 578, 725), (576, 1422, 577, 1421), (575, 20, 576, 21), (574, 1175, 575, 1176), (573, 387, 574, 386), (991, 718, 992, 719), (1425, 720, 1426, 721), (1169, 717, 1170, 716), (1552, 710, 1553, 709), (1546, 1429, 1547, 1430), (1548, 12, 1549, 11), (1547, 1169, 1548, 1168), (1545, 994, 1546, 995), (1544, 486, 1545, 485), (1543, 308, 1544, 309), (713, 14, 714, 15), (627, 1261, 628, 1260), (621, 906, 622, 907), (629, 1094, 630, 1095), (630, 572, 631, 571), (633, 522, 634, 523), (634, 1213, 635, 1214), (635, 949, 636, 948), (636, 1388, 637, 1387), (637, 760, 638, 761), (638, 59, 639, 60), (639, 267, 640, 266), (261, 1144, 262, 1145), (64, 1144, 65, 1143), (765, 1143, 766, 1142), (1382, 1141, 1383, 1142), (943, 1140, 944, 1141), (1219, 1139, 1220, 1138), (528, 1140, 529, 1139), (1501, 57, 1502, 56), (1502, 758, 1503, 757), (1503, 1390, 1504, 1391), (1504, 951, 1505, 952), (1505, 1211, 1506, 1210), (1506, 520, 1507, 519), (1508, 569, 1509, 570), (1507, 633, 1508, 632), (1517, 909, 1518, 908), (1510, 1259, 1511, 1260), (230, 1352, 231, 1351), (563, 1352, 564, 1353), (450, 1349, 451, 1350), (95, 1350, 96, 1351), (1029, 1349, 1030, 1348), (1257, 1342, 1258, 1343), (1516, 1348, 1517, 1347), (626, 1341, 627, 1342), (1561, 1340, 1562, 1341), (1291, 250, 1292, 251), (1292, 544, 1293, 543), (1293, 77, 1294, 76), (1294, 778, 1295, 777), (1295, 1370, 1296, 1371), (1296, 931, 1297, 932), (1298, 1232, 1299, 1231), (1297, 160, 1298, 161), (1299, 184, 1300, 185), (1300, 840, 1301, 839), (262, 461, 263, 462), (63, 461, 64, 460), (764, 460, 765, 459), (1383, 458, 1384, 459), (944, 457, 945, 458), (1218, 456, 1219, 455), (527, 457, 528, 456), (1559, 105, 1560, 104), (624, 104, 625, 103), (1255, 103, 1256, 102), (1515, 98, 1516, 99), (1345, 100, 1346, 101), (562, 231, 563, 232), (1027, 229, 1028, 228), (1343, 225, 1344, 224), (1514, 228, 1515, 227), (1256, 223, 1257, 224), (625, 222, 626, 223), (1560, 221, 1561, 222), (241, 1308, 242, 1309), (832, 1306, 833, 1305), (552, 1308, 553, 1307), (85, 1307, 86, 1306), (785, 1305, 786, 1304), (1362, 1303, 1363, 1304), (923, 1302, 924, 1303), (1238, 1302, 1239, 1301), (1563, 803, 1564, 802), (628, 802, 629, 801), (1509, 800, 1510, 801), (1026, 797, 1027, 798), (565, 797, 566, 796), (454, 796, 455, 795), (526, 1023, 527, 1024), (1217, 1024, 1218, 1025), (945, 1023, 946, 1022), (1384, 1022, 1385, 1021), (763, 1020, 764, 1021), (62, 1019, 63, 1020), (263, 1019, 264, 1018), (1069, 264, 1070, 265), (1070, 62, 1071, 61), (1071, 763, 1072, 762), (1072, 1385, 1073, 1386), (1073, 946, 1074, 947), (1074, 526, 1075, 525), (1075, 1217, 1076, 1216), (1076, 567, 1077, 568), (1077, 798, 1078, 799), (1081, 1347, 1082, 1346), (1078, 1514, 1079, 1513), (1079, 227, 1080, 226), (1080, 99, 1081, 100), (1084, 906, 1085, 905), (1082, 1253, 1083, 1254), (1083, 622, 1084, 623), (1086, 1555, 1087, 1556), (1088, 391, 1089, 392), (395, 1559, 396, 1558), (396, 624, 397, 623), (394, 903, 395, 904), (397, 1255, 398, 1254), (398, 102, 399, 101), (400, 225, 401, 226), (399, 1344, 400, 1345), (401, 1512, 402, 1513), (402, 800, 403, 799), (403, 569, 404, 568), (404, 1215, 405, 1216), (405, 524, 406, 525), (406, 948, 407, 947), (407, 1387, 408, 1386), (408, 761, 409, 762), (409, 60, 410, 61), (410, 266, 411, 265)]",friend,"[(77, 233, 78, 232), (224, 205, 225, 206), (146, 225, 147, 226), (226, 143, 227, 144), (227, 46, 228, 47), (220, 14, 221, 13), (221, 189, 222, 188), (147, 205, 148, 204), (115, 193, 116, 192), (194, 114, 195, 113), (10, 187, 11, 188), (149, 190, 150, 191), (180, 35, 181, 36), (186, 103, 187, 104), (145, 49, 146, 48), (150, 15, 151, 16), (141, 72, 142, 73), (75, 140, 76, 141), (125, 246, 126, 247), (107, 33, 108, 32), (250, 94, 251, 93), (28, 8, 29, 7), (229, 71, 230, 70), (123, 90, 124, 91), (248, 42, 249, 41), (122, 39, 123, 40), (79, 42, 80, 43), (240, 37, 241, 38), (131, 37, 132, 36), (53, 245, 54, 244), (52, 127, 53, 128), (54, 88, 55, 87), (108, 185, 109, 186), (133, 178, 134, 179), (235, 175, 236, 174), (74, 170, 75, 169), (120, 178, 121, 177), (251, 176, 252, 177), (162, 52, 163, 51), (165, 207, 166, 206), (159, 88, 160, 89), (160, 245, 161, 246), (161, 127, 162, 126), (210, 244, 211, 243), (209, 128, 210, 129), (212, 86, 213, 85), (211, 56, 212, 57), (219, 100, 220, 101), (152, 100, 153, 99), (11, 103, 12, 102), (203, 143, 204, 142), (201, 230, 202, 231), (202, 71, 203, 72), (47, 145, 48, 144), (45, 228, 46, 229), (44, 69, 45, 70), (179, 154, 180, 155), (83, 158, 84, 159), (239, 156, 240, 157), (38, 158, 39, 157), (132, 156, 133, 155), (110, 154, 111, 153), (101, 13, 102, 12), (98, 112, 99, 111), (96, 136, 97, 135), (91, 41, 92, 40), (92, 237, 93, 238), (89, 82, 90, 83), (95, 118, 96, 119), (97, 1, 98, 0), (94, 175, 95, 176), (168, 74, 169, 73), (172, 234, 173, 233), (170, 139, 171, 140), (124, 82, 125, 81), (24, 43, 25, 44), (22, 174, 23, 173), (121, 239, 122, 238), (8, 30, 9, 29), (109, 218, 110, 219), (130, 215, 131, 216), (34, 217, 35, 218), (241, 215, 242, 214), (84, 214, 85, 213), (181, 217, 182, 216), (66, 207, 67, 208), (68, 49, 69, 50), (64, 10, 65, 9), (60, 184, 61, 183), (63, 104, 64, 105), (106, 61, 107, 62), (129, 58, 130, 59), (31, 62, 32, 63), (242, 58, 243, 57), (86, 56, 87, 55), (182, 60, 183, 59), (17, 114, 18, 115), (65, 6, 66, 7), (222, 5, 223, 6), (151, 3, 152, 2), (116, 137, 117, 138), (78, 23, 79, 24), (234, 21, 235, 22), (136, 20, 137, 19), (117, 20, 118, 21), (193, 18, 194, 19), (189, 4, 190, 5), (171, 198, 172, 199), (76, 199, 77, 200), (231, 200, 232, 201), (138, 198, 139, 197), (191, 196, 192, 197), (16, 195, 17, 196), (3, 15, 4, 14), (1, 113, 2, 112), (253, 135, 0, 134), (252, 119, 253, 120), (247, 80, 248, 81), (50, 25, 51, 26), (208, 27, 209, 28), (163, 27, 164, 26), (30, 106, 31, 105), (33, 184, 34, 185), (148, 167, 149, 168), (223, 167, 224, 166), (67, 165, 68, 164), (255, 236, 250, 261), (249, 264, 260, 265), (265, 260, 266, 259), (255, 263, 256, 264), (263, 257, 262, 256), (259, 266, 258, 267), (257, 268, 258, 262), (237, 267, 268, 261)]"
"unnamed link-0_filled(1,0)","[(731, 109, 732, 108), (1234, 1238, 1235, 1237), (1359, 339, 1360, 338), (122, 570, 123, 569), (109, 733, 110, 732), (856, 217, 857, 218), (327, 1349, 328, 1348), (329, 1124, 330, 1125), (1115, 336, 1116, 337), (1119, 1354, 1120, 1355), (1117, 115, 1118, 114), (1116, 562, 1117, 561), (334, 563, 335, 564), (335, 116, 336, 117), (1358, 559, 1359, 560), (1356, 113, 1357, 114), (942, 751, 943, 752), (744, 229, 745, 230), (577, 1218, 578, 1219), (570, 231, 571, 232), (17, 1323, 18, 1322), (15, 150, 16, 151), (1350, 1123, 1351, 1124), (579, 131, 580, 130), (584, 1337, 585, 1338), (777, 603, 778, 602), (1320, 8, 1321, 7), (1058, 505, 1059, 506), (284, 112, 285, 111), (280, 1361, 281, 1362), (283, 340, 284, 341), (279, 1113, 280, 1112), (281, 557, 282, 556), (3, 508, 4, 509), (912, 601, 913, 602), (495, 1316, 496, 1317), (496, 606, 497, 605), (498, 909, 499, 910), (492, 295, 493, 296), (494, 1158, 495, 1157), (482, 1269, 483, 1270), (730, 343, 731, 344), (575, 753, 576, 752), (126, 1130, 127, 1129), (135, 1336, 136, 1337), (120, 319, 121, 320), (1208, 237, 1209, 238), (1347, 327, 1348, 326), (1126, 323, 1127, 324), (493, 159, 494, 158), (296, 507, 297, 508), (778, 502, 779, 501), (603, 503, 604, 502), (1319, 504, 1320, 505), (1155, 507, 1156, 506), (660, 403, 661, 404), (436, 399, 437, 400), (599, 12, 600, 13), (298, 6, 299, 5), (1153, 6, 1154, 7), (674, 1008, 675, 1007), (669, 56, 670, 57), (854, 1234, 855, 1233), (219, 1232, 220, 1233), (1210, 1229, 1211, 1230), (181, 1300, 182, 1301), (175, 1169, 176, 1168), (170, 334, 171, 333), (168, 1354, 169, 1353), (172, 117, 173, 118), (1227, 325, 1228, 324), (1250, 317, 1251, 318), (568, 321, 569, 322), (19, 301, 20, 300), (18, 1151, 19, 1152), (576, 1134, 577, 1133), (1254, 1132, 1255, 1131), (1221, 1130, 1222, 1131), (585, 932, 586, 933), (140, 927, 141, 928), (16, 918, 17, 917), (13, 598, 14, 599), (1251, 575, 1252, 574), (849, 581, 850, 580), (497, 781, 498, 780), (889, 627, 890, 626), (795, 620, 796, 621), (1127, 1226, 1128, 1227), (325, 1229, 326, 1228), (1344, 1232, 1345, 1231), (125, 1224, 126, 1225), (1125, 234, 1126, 235), (328, 236, 329, 235), (1349, 237, 1350, 236), (123, 232, 124, 233), (988, 527, 989, 528), (970, 899, 971, 900), (968, 616, 969, 615), (969, 791, 970, 790), (964, 174, 965, 173), (966, 1168, 967, 1167), (958, 285, 959, 286), (961, 560, 962, 561), (963, 1114, 964, 1115), (962, 338, 963, 337), (960, 1358, 961, 1357), (959, 112, 960, 113), (562, 116, 563, 115), (554, 1365, 555, 1366), (558, 339, 559, 340), (553, 1109, 554, 1108), (551, 277, 552, 276), (549, 1172, 550, 1173), (546, 1302, 547, 1301), (547, 180, 548, 181), (541, 800, 542, 801), (537, 628, 538, 629), (538, 888, 539, 887), (110, 983, 111, 984), (1363, 979, 1364, 978), (341, 983, 342, 982), (1110, 979, 1111, 980), (555, 980, 556, 981), (278, 977, 279, 978), (1169, 977, 1170, 976), (734, 981, 735, 982), (1305, 974, 1306, 975), (176, 976, 177, 975), (791, 973, 792, 972), (616, 974, 617, 973), (898, 971, 899, 972), (455, 287, 456, 286), (452, 169, 453, 170), (448, 120, 449, 119), (454, 1355, 455, 1356), (450, 331, 451, 332), (453, 1119, 454, 1118), (445, 1166, 446, 1167), (442, 789, 443, 790), (443, 614, 444, 615), (441, 901, 442, 900), (1034, 452, 1035, 451), (1045, 611, 1046, 610), (1047, 785, 1048, 784), (1040, 1166, 1041, 1165), (1031, 1122, 1032, 1123), (1035, 333, 1036, 332), (1033, 1353, 1034, 1352), (1037, 118, 1038, 119), (1030, 166, 1031, 165), (1029, 288, 1030, 289), (1239, 837, 1240, 836), (434, 1015, 435, 1016), (435, 51, 436, 50), (446, 1040, 447, 1039), (437, 665, 438, 664), (1253, 751, 1254, 750), (1252, 943, 1253, 944), (1256, 128, 1257, 127), (1260, 1345, 1261, 1346), (1255, 1220, 1256, 1221), (400, 431, 401, 432), (663, 431, 664, 430), (846, 754, 847, 753), (852, 937, 853, 938), (848, 132, 849, 131), (853, 1342, 854, 1343), (857, 1263, 858, 1262), (850, 1215, 851, 1216), (847, 1135, 848, 1134), (845, 316, 846, 317), (402, 1066, 403, 1065), (4, 1061, 5, 1062), (1154, 1060, 1155, 1059), (401, 23, 402, 22), (1214, 851, 1215, 852), (1211, 1258, 1212, 1259), (1209, 1347, 1210, 1346), (1216, 129, 1217, 130), (1213, 939, 1214, 938), (1222, 749, 1223, 750), (1212, 222, 1213, 221), (1217, 578, 1218, 579), (765, 924, 766, 925), (763, 1330, 764, 1331), (769, 147, 770, 146), (754, 1136, 755, 1135), (748, 1223, 749, 1224), (743, 318, 744, 319), (947, 231, 948, 230), (949, 321, 950, 320), (940, 1220, 941, 1219), (941, 1132, 942, 1133), (939, 128, 940, 129), (936, 1342, 937, 1341), (1315, 587, 1316, 586), (1311, 759, 1312, 758), (1314, 931, 1315, 932), (1313, 137, 1314, 136), (1312, 1335, 1313, 1336), (1310, 1140, 1311, 1139), (1309, 312, 1310, 313), (788, 310, 789, 309), (787, 1142, 788, 1143), (785, 1333, 786, 1332), (783, 138, 784, 139), (782, 930, 783, 929), (786, 761, 787, 762), (781, 588, 782, 589), (315, 844, 316, 845), (1136, 844, 1137, 843), (1340, 839, 1341, 840), (132, 842, 133, 841), (935, 838, 936, 839), (755, 843, 756, 842), (581, 841, 582, 840), (59, 595, 60, 594), (55, 920, 56, 921), (58, 146, 59, 145), (54, 1325, 55, 1326), (53, 1149, 54, 1148), (51, 302, 52, 303), (1063, 684, 1064, 685), (10, 677, 11, 678), (1152, 682, 1153, 681), (299, 682, 300, 683), (600, 676, 601, 675), (1321, 680, 1322, 681), (1014, 302, 1015, 301), (1013, 1150, 1014, 1151), (1012, 1324, 1013, 1323), (1010, 149, 1011, 150), (1011, 919, 1012, 918), (1008, 597, 1009, 598), (500, 1053, 501, 1054), (297, 1060, 298, 1061), (779, 1055, 780, 1054), (604, 1056, 605, 1055), (1317, 1056, 1318, 1057), (673, 597, 674, 596), (670, 148, 671, 147), (668, 921, 669, 922), (667, 1326, 668, 1327), (666, 1148, 667, 1147), (665, 304, 666, 305), (398, 304, 399, 303), (396, 1149, 397, 1150), (395, 1325, 396, 1324), (394, 920, 395, 919), (393, 148, 394, 149), (390, 595, 391, 596), (914, 12, 915, 11), (913, 676, 914, 677), (911, 1052, 912, 1053), (910, 499, 911, 500), (662, 23, 663, 24), (658, 687, 659, 688), (661, 1066, 662, 1067), (907, 591, 908, 590), (903, 763, 904, 762), (905, 926, 906, 927), (906, 142, 907, 141), (904, 1331, 905, 1332), (902, 1144, 903, 1143), (901, 308, 902, 309), (405, 687, 406, 686), (512, 1405, 513, 0), (656, 1404, 657, 1403), (407, 0, 408, 1), (486, 654, 487, 653), (516, 651, 517, 652), (404, 659, 405, 660), (775, 679, 776, 678), (776, 9, 777, 10), (406, 512, 407, 511), (1022, 491, 1023, 492), (1020, 510, 1021, 509), (1021, 2, 1022, 3), (1019, 1063, 1020, 1062), (1018, 684, 1019, 683), (1017, 21, 1018, 20), (1016, 433, 1017, 434), (1259, 1231, 1260, 1230), (1257, 222, 1258, 223), (1267, 863, 1268, 862), (480, 418, 481, 417), (408, 489, 409, 490), (835, 1241, 836, 1240), (1293, 188, 1294, 189), (1292, 803, 1293, 804), (1280, 876, 1281, 875), (519, 1271, 520, 1270), (314, 1249, 315, 1250), (1137, 1249, 1138, 1248), (1339, 1244, 1340, 1245), (133, 1247, 134, 1246), (934, 1243, 935, 1244), (756, 1248, 757, 1247), (582, 1246, 583, 1245), (837, 1242, 838, 1243), (227, 945, 228, 944), (220, 1344, 221, 1343), (226, 747, 227, 748), (225, 124, 226, 125), (223, 1128, 224, 1129), (224, 1226, 225, 1225), (233, 323, 234, 322), (228, 573, 229, 574), (440, 69, 441, 70), (307, 68, 308, 69), (1144, 68, 1145, 67), (1329, 66, 1330, 67), (144, 62, 145, 61), (923, 64, 924, 65), (766, 64, 767, 63), (593, 61, 594, 60), (591, 1006, 592, 1007), (764, 1003, 765, 1004), (142, 1005, 143, 1006), (925, 1005, 926, 1004), (1328, 1002, 1329, 1001), (1145, 1000, 1146, 1001), (306, 1000, 307, 999), (439, 999, 440, 998), (65, 1003, 66, 1002), (671, 393, 672, 392), (592, 389, 593, 390), (767, 386, 768, 387), (143, 388, 144, 389), (922, 386, 923, 385), (1327, 385, 1328, 384), (1146, 383, 1147, 384), (305, 383, 306, 382), (62, 388, 63, 387), (438, 382, 439, 381), (1079, 701, 1080, 700), (416, 480, 417, 479), (34, 477, 35, 478), (1071, 470, 1072, 471), (521, 478, 522, 479), (697, 476, 698, 477), (1394, 476, 1395, 475), (484, 863, 485, 864), (107, 344, 108, 345), (1362, 1111, 1363, 1112), (1367, 274, 1368, 275), (1378, 539, 1379, 540), (1369, 1175, 1370, 1174), (1375, 187, 1376, 186), (1374, 1295, 1375, 1296), (1376, 802, 1377, 801), (1380, 628, 1381, 627), (1379, 888, 1380, 889), (96, 898, 97, 897), (98, 617, 99, 618), (97, 792, 98, 793), (99, 1305, 100, 1304), (100, 177, 101, 178), (101, 1170, 102, 1171), (102, 278, 103, 277), (103, 553, 104, 552), (104, 1108, 105, 1107), (105, 1366, 106, 1367), (106, 730, 107, 729), (896, 96, 897, 95), (618, 93, 619, 94), (793, 94, 794, 95), (1303, 93, 1304, 92), (178, 91, 179, 92), (1171, 90, 1172, 91), (267, 81, 268, 80), (550, 90, 551, 89), (1105, 89, 1106, 88), (1368, 87, 1369, 88), (992, 75, 993, 76), (718, 896, 719, 895), (720, 619, 721, 620), (719, 794, 720, 795), (721, 1303, 722, 1302), (722, 179, 723, 180), (726, 1175, 727, 1176), (723, 549, 724, 548), (728, 274, 729, 273), (724, 1104, 725, 1103), (727, 87, 728, 86), (725, 1370, 726, 1371), (894, 718, 895, 717), (621, 716, 622, 717), (796, 715, 797, 716), (1299, 713, 1300, 712), (182, 713, 183, 714), (1176, 709, 1177, 710), (545, 715, 546, 714), (271, 707, 272, 706), (1102, 712, 1103, 711), (1371, 710, 1372, 711), (84, 708, 85, 707), (985, 704, 986, 705), (347, 708, 348, 709), (346, 85, 347, 86), (349, 1373, 350, 1372), (355, 1094, 356, 1095), (345, 272, 346, 273), (348, 1178, 349, 1177), (352, 543, 353, 544), (351, 185, 352, 184), (350, 1297, 351, 1298), (353, 799, 354, 798), (354, 624, 355, 623), (356, 891, 357, 892), (892, 1096, 893, 1095), (624, 1093, 625, 1094), (799, 1092, 800, 1093), (1296, 1090, 1297, 1089), (185, 1090, 186, 1091), (542, 1092, 543, 1091), (1178, 1087, 1179, 1088), (270, 1086, 271, 1085), (1373, 1088, 1374, 1089), (83, 1087, 84, 1086), (703, 1081, 704, 1080), (986, 1081, 987, 1082), (1096, 894, 1097, 893), (1098, 797, 1099, 798), (1097, 622, 1098, 623), (1101, 1299, 1102, 1298), (1100, 183, 1101, 184), (1099, 545, 1100, 544), (1104, 1173, 1105, 1174), (1106, 276, 1107, 275), (1109, 1364, 1110, 1365), (1042, 311, 1043, 312), (1051, 908, 1052, 909), (1043, 1141, 1044, 1140), (1046, 1333, 1047, 1334), (1049, 928, 1050, 929), (1044, 760, 1045, 759), (1048, 140, 1049, 139), (1050, 590, 1051, 589), (987, 371, 988, 370), (81, 366, 82, 367), (702, 371, 703, 372), (1083, 368, 1084, 369), (268, 367, 269, 368), (1179, 365, 1180, 364), (187, 363, 188, 362), (1294, 363, 1295, 364), (540, 359, 541, 360), (802, 362, 803, 361), (625, 359, 626, 358), (890, 357, 891, 358), (1377, 361, 1378, 360), (630, 886, 631, 885), (633, 806, 634, 807), (631, 1291, 632, 1290), (636, 193, 637, 194), (632, 1183, 633, 1184), (639, 263, 640, 262), (469, 1283, 470, 1282), (468, 878, 469, 877), (471, 814, 472, 815), (473, 200, 474, 201), (472, 258, 473, 257), (886, 536, 887, 535), (1291, 535, 1292, 534), (804, 533, 805, 534), (189, 532, 190, 533), (1180, 531, 1181, 532), (629, 536, 630, 537), (266, 530, 267, 529), (79, 529, 80, 528), (699, 525, 700, 524), (1181, 191, 1182, 190), (1182, 806, 1183, 805), (1184, 1289, 1185, 1290), (1185, 884, 1186, 885), (607, 931, 608, 930), (606, 587, 607, 588), (608, 137, 609, 138), (609, 1335, 610, 1334), (611, 760, 612, 761), (612, 1141, 613, 1142), (613, 311, 614, 310), (830, 216, 831, 215), (260, 1391, 261, 1392), (642, 1394, 643, 1393), (196, 1390, 197, 1389), (1288, 1383, 1289, 1384), (807, 1385, 808, 1384), (1186, 1382, 1187, 1381), (883, 1382, 884, 1383), (70, 882, 71, 881), (71, 1287, 72, 1286), (73, 810, 74, 811), (74, 1387, 75, 1388), (77, 192, 78, 193), (76, 635, 77, 636), (78, 266, 79, 265), (72, 995, 73, 996), (415, 1203, 416, 1202), (36, 1201, 37, 1202), (984, 1200, 985, 1199), (82, 1195, 83, 1196), (705, 1198, 706, 1199), (365, 1195, 366, 1194), (1084, 1197, 1085, 1198), (530, 1193, 531, 1194), (269, 1196, 270, 1197), (634, 1192, 635, 1191), (191, 1193, 192, 1192), (1287, 1188, 1288, 1189), (808, 1190, 809, 1189), (882, 1187, 883, 1188), (1385, 1191, 1386, 1190), (989, 264, 990, 265), (990, 638, 991, 637), (991, 195, 992, 194), (474, 643, 475, 644), (418, 482, 419, 481), (424, 29, 425, 30), (420, 695, 421, 696), (427, 1070, 428, 1071), (419, 520, 420, 521), (421, 1397, 422, 1396), (422, 646, 423, 645), (425, 256, 426, 257), (423, 203, 424, 202), (426, 816, 427, 815), (428, 1281, 429, 1282), (429, 876, 430, 877), (1068, 1280, 1069, 1279), (1072, 813, 1073, 814), (1073, 198, 1074, 199), (1074, 260, 1075, 259), (1076, 641, 1077, 642), (1075, 1392, 1076, 1393), (1078, 526, 1079, 525), (26, 874, 27, 873), (25, 1279, 26, 1278), (27, 816, 28, 817), (30, 201, 31, 202), (28, 256, 29, 255), (31, 644, 32, 645), (32, 1395, 33, 1396), (24, 1068, 25, 1067), (35, 523, 36, 522), (33, 697, 34, 696), (694, 1272, 695, 1271), (689, 818, 690, 819), (691, 204, 692, 205), (690, 254, 691, 253), (692, 647, 693, 648), (693, 1398, 694, 1399), (872, 1278, 873, 1277), (817, 1276, 818, 1277), (203, 1274, 204, 1275), (254, 1276, 255, 1275), (1160, 583, 1161, 584), (1158, 934, 1159, 933), (1159, 1339, 1160, 1338), (1161, 134, 1162, 135), (1162, 757, 1163, 758), (1163, 1138, 1164, 1139), (1164, 314, 1165, 313), (745, 573, 746, 572), (946, 571, 947, 572), (1036, 565, 1037, 566), (449, 567, 450, 566), (171, 564, 172, 565), (1069, 875, 1070, 874), (821, 868, 822, 869), (206, 867, 207, 868), (688, 872, 689, 871), (251, 871, 252, 870), (252, 819, 253, 820), (258, 199, 259, 200), (456, 957, 457, 958), (1032, 954, 1033, 953), (287, 956, 288, 957), (330, 952, 331, 951), (1121, 954, 1122, 955), (1351, 953, 1352, 952), (121, 948, 122, 949), (567, 950, 568, 951), (746, 945, 747, 946), (1400, 650, 1401, 649), (1397, 1272, 1398, 1273), (1401, 866, 1402, 867), (1402, 208, 1403, 207), (1399, 246, 1400, 247), (1404, 824, 1405, 823), (447, 743, 448, 742), (1038, 741, 1039, 742), (174, 739, 175, 740), (342, 733, 343, 734), (1113, 739, 1114, 738), (965, 740, 966, 741), (557, 737, 558, 736), (282, 736, 283, 735), (1360, 737, 1361, 738), (212, 828, 213, 827), (820, 249, 821, 250), (205, 248, 206, 249), (869, 251, 870, 250), (1268, 244, 1269, 243), (648, 247, 649, 248), (518, 246, 519, 245), (483, 244, 484, 245), (646, 1273, 647, 1274), (654, 488, 655, 487), (655, 514, 656, 515), (650, 865, 651, 866), (652, 210, 653, 209), (657, 823, 658, 822), (513, 824, 514, 825), (515, 208, 516, 209), (517, 865, 518, 864), (878, 468, 879, 467), (1283, 467, 1284, 466), (812, 465, 813, 466), (197, 464, 198, 465), (261, 463, 262, 462), (640, 461, 641, 462), (1390, 463, 1391, 464), (523, 459, 524, 458), (1077, 461, 1078, 460), (698, 460, 699, 459), (1200, 457, 1201, 458), (993, 1387, 994, 1386), (994, 810, 995, 809), (996, 1285, 997, 1286), (997, 880, 998, 881), (1041, 1308, 1042, 1309), (444, 1308, 445, 1307), (967, 1306, 968, 1307), (485, 211, 486, 210), (488, 826, 489, 825), (1203, 415, 1204, 414), (242, 413, 243, 414), (1266, 411, 1267, 412), (861, 412, 862, 413), (826, 410, 827, 409), (211, 411, 212, 410), (43, 491, 44, 490), (45, 510, 46, 511), (44, 2, 45, 1), (47, 1064, 48, 1065), (46, 685, 47, 686), (48, 21, 49, 22), (49, 433, 50, 432), (52, 397, 53, 398), (828, 41, 829, 42), (213, 42, 214, 43), (1265, 41, 1266, 40), (860, 40, 861, 39), (1204, 37, 1205, 38), (241, 39, 242, 38), (1236, 833, 1237, 834), (240, 1027, 241, 1028), (1205, 1029, 1206, 1028), (1264, 1025, 1265, 1026), (859, 1026, 860, 1027), (214, 1024, 215, 1023), (829, 1025, 830, 1024), (290, 239, 291, 240), (289, 1207, 290, 1206), (291, 858, 292, 859), (292, 1263, 293, 1264), (293, 217, 294, 216), (294, 832, 295, 831), (834, 1235, 835, 1236), (369, 1082, 370, 1083), (373, 526, 374, 527), (372, 701, 373, 702), (375, 639, 376, 638), (374, 263, 375, 264), (377, 1389, 378, 1388), (376, 196, 377, 195), (378, 812, 379, 811), (379, 1284, 380, 1285), (380, 879, 381, 880), (157, 1156, 158, 1157), (159, 832, 160, 833), (161, 218, 162, 219), (160, 856, 161, 855), (162, 1262, 163, 1261), (164, 1207, 165, 1208), (163, 239, 164, 238), (166, 956, 167, 955), (167, 1120, 168, 1121), (151, 917, 152, 916), (152, 680, 153, 679), (153, 8, 154, 9), (154, 504, 155, 503), (155, 1319, 156, 1318), (156, 1058, 157, 1057), (915, 774, 916, 775), (14, 773, 15, 774), (1009, 772, 1010, 773), (672, 772, 673, 771), (391, 770, 392, 771), (57, 769, 58, 768), (1241, 1238, 1242, 1239)]",friend,"[(307, 216, 308, 217), (306, 70, 307, 69), (267, 253, 268, 252), (269, 155, 270, 154), (265, 132, 266, 133), (264, 35, 265, 36), (104, 224, 105, 223), (190, 217, 191, 218), (96, 222, 97, 221), (224, 61, 225, 62), (218, 336, 219, 335), (187, 67, 188, 66), (188, 333, 189, 334), (106, 185, 107, 186), (179, 59, 180, 58), (181, 2, 182, 3), (166, 17, 167, 18), (32, 155, 33, 156), (130, 33, 131, 34), (105, 62, 106, 63), (103, 1, 104, 0), (98, 65, 99, 66), (95, 339, 96, 338), (331, 70, 332, 71), (67, 332, 68, 333), (192, 30, 193, 29), (174, 326, 175, 325), (173, 211, 174, 210), (172, 139, 173, 140), (191, 272, 192, 273), (94, 274, 95, 273), (141, 17, 142, 16), (312, 130, 313, 129), (90, 127, 91, 128), (195, 127, 196, 126), (194, 91, 195, 92), (219, 302, 220, 303), (222, 102, 223, 101), (336, 301, 337, 302), (339, 103, 0, 102), (189, 305, 190, 304), (297, 65, 298, 64), (300, 337, 301, 338), (299, 220, 300, 221), (295, 187, 296, 186), (45, 169, 46, 168), (322, 107, 323, 108), (79, 109, 80, 108), (206, 109, 207, 110), (296, 99, 297, 100), (63, 100, 64, 101), (68, 306, 69, 305), (205, 293, 206, 292), (80, 293, 81, 294), (321, 295, 322, 294), (303, 334, 304, 335), (97, 298, 98, 299), (59, 226, 60, 227), (225, 184, 226, 185), (60, 184, 61, 183), (1, 182, 2, 183), (283, 14, 284, 15), (290, 328, 291, 327), (291, 74, 292, 75), (289, 213, 290, 212), (288, 137, 289, 138), (243, 13, 244, 12), (42, 13, 43, 14), (113, 139, 114, 138), (112, 211, 113, 212), (111, 326, 112, 327), (44, 117, 45, 118), (43, 285, 44, 284), (266, 315, 267, 316), (228, 57, 229, 58), (3, 56, 4, 57), (118, 16, 119, 15), (240, 169, 241, 170), (241, 117, 242, 116), (242, 285, 243, 286), (142, 120, 143, 119), (170, 239, 171, 240), (115, 239, 116, 238), (286, 237, 287, 238), (10, 236, 11, 235), (180, 227, 181, 228), (18, 165, 19, 166), (19, 121, 20, 120), (23, 278, 24, 279), (287, 49, 288, 48), (114, 47, 115, 48), (171, 47, 172, 46), (134, 250, 135, 249), (236, 246, 237, 245), (11, 245, 12, 244), (71, 321, 72, 320), (215, 318, 216, 319), (251, 316, 252, 317), (152, 317, 153, 318), (34, 314, 35, 313), (131, 315, 132, 314), (49, 246, 50, 247), (143, 282, 144, 283), (140, 167, 141, 168), (254, 154, 255, 153), (308, 271, 309, 272), (253, 269, 254, 268), (8, 39, 9, 40), (51, 39, 52, 38), (233, 40, 234, 41), (196, 261, 197, 262), (89, 261, 90, 260), (310, 257, 311, 258), (121, 21, 122, 20), (122, 281, 123, 282), (123, 232, 124, 233), (124, 7, 125, 8), (125, 53, 126, 52), (128, 259, 129, 260), (193, 158, 194, 159), (92, 160, 93, 159), (311, 156, 312, 157), (277, 24, 278, 25), (157, 259, 158, 258), (160, 53, 161, 54), (161, 7, 162, 6), (162, 232, 163, 231), (164, 21, 165, 22), (163, 281, 164, 280), (309, 31, 310, 30), (93, 28, 94, 29), (25, 276, 26, 277), (22, 229, 23, 230), (26, 5, 27, 6), (27, 55, 28, 54), (31, 256, 32, 257), (270, 256, 271, 255), (274, 55, 275, 56), (275, 5, 276, 4), (279, 231, 280, 230), (263, 89, 264, 88), (36, 87, 37, 88), (133, 86, 134, 87), (250, 86, 251, 85), (151, 85, 152, 84), (214, 84, 215, 83), (72, 81, 73, 82), (77, 208, 78, 209), (73, 205, 74, 204), (150, 201, 151, 202), (213, 202, 214, 203), (248, 199, 249, 200), (135, 201, 136, 200), (37, 199, 38, 198), (262, 197, 263, 198), (323, 179, 324, 178), (207, 177, 208, 176), (78, 177, 79, 178), (324, 210, 325, 209), (328, 203, 329, 204), (329, 83, 330, 82), (330, 319, 331, 320), (136, 150, 137, 149), (247, 148, 248, 149), (41, 145, 42, 144), (50, 147, 51, 148), (9, 147, 10, 146), (234, 146, 235, 145), (341, 76, 111, 75), (175, 76, 347, 77), (341, 350, 346, 351), (351, 346, 352, 345), (110, 349, 342, 350), (349, 343, 348, 342), (345, 352, 344, 353), (343, 354, 344, 348), (347, 353, 354, 176)]"
"unnamed link-0_filled(1,0)","[(1020, 136, 1021, 135), (338, 134, 339, 133), (197, 881, 198, 880), (337, 743, 338, 742), (463, 318, 464, 319), (464, 723, 465, 724), (462, 1038, 463, 1037), (461, 357, 462, 356), (46, 321, 47, 322), (47, 726, 48, 727), (45, 1035, 46, 1034), (41, 351, 42, 350), (127, 193, 128, 192), (246, 185, 247, 186), (646, 189, 647, 190), (550, 449, 551, 450), (548, 35, 549, 36), (547, 739, 548, 738), (545, 333, 546, 332), (544, 1016, 545, 1015), (32, 448, 33, 447), (647, 589, 648, 588), (247, 593, 248, 592), (126, 585, 127, 586), (1053, 373, 1054, 372), (1058, 1087, 1059, 1088), (580, 881, 581, 882), (731, 1030, 732, 1031), (330, 1025, 331, 1026), (1013, 1024, 1014, 1025), (732, 349, 733, 350), (329, 344, 330, 345), (1012, 343, 1013, 344), (1026, 346, 1027, 345), (743, 135, 744, 134), (744, 340, 745, 339), (410, 392, 411, 391), (1005, 163, 1006, 162), (320, 160, 321, 159), (725, 161, 726, 160), (1036, 157, 1037, 158), (355, 156, 356, 157), (48, 161, 49, 162), (460, 155, 461, 156), (459, 761, 460, 760), (44, 758, 45, 757), (353, 759, 354, 758), (1032, 756, 1033, 755), (730, 753, 731, 754), (326, 751, 327, 752), (1010, 749, 1011, 750), (458, 216, 459, 215), (43, 213, 44, 212), (352, 214, 353, 213), (1033, 211, 1034, 210), (727, 208, 728, 209), (322, 209, 323, 210), (1007, 206, 1008, 207), (756, 212, 757, 211), (611, 434, 612, 435), (164, 436, 165, 435), (207, 432, 208, 433), (754, 429, 755, 430), (1006, 434, 1007, 433), (324, 432, 325, 431), (729, 431, 730, 430), (1031, 428, 1032, 429), (351, 426, 352, 427), (42, 427, 43, 428), (456, 425, 457, 426), (158, 617, 159, 618), (457, 623, 458, 622), (49, 615, 50, 614), (354, 620, 355, 619), (1035, 619, 1036, 618), (724, 615, 725, 616), (319, 616, 320, 617), (1004, 613, 1005, 614), (440, 203, 441, 204), (513, 101, 514, 100), (87, 280, 88, 281), (362, 1044, 363, 1043), (1066, 961, 1067, 962), (1064, 681, 1065, 682), (1068, 92, 1069, 91), (1065, 276, 1066, 277), (1063, 503, 1064, 502), (1067, 849, 1068, 848), (966, 1092, 967, 1091), (965, 374, 966, 375), (964, 1055, 965, 1056), (687, 1091, 688, 1090), (686, 375, 687, 376), (685, 1056, 686, 1057), (281, 1087, 282, 1086), (282, 377, 283, 378), (278, 1061, 279, 1062), (88, 1060, 89, 1059), (84, 382, 85, 381), (85, 1082, 86, 1083), (501, 1063, 502, 1062), (499, 383, 500, 382), (500, 1081, 501, 1082), (885, 576, 886, 577), (924, 191, 925, 192), (121, 873, 122, 872), (122, 651, 123, 652), (250, 117, 251, 118), (248, 656, 249, 655), (249, 868, 250, 869), (240, 643, 241, 644), (927, 648, 928, 649), (926, 588, 927, 587), (659, 864, 660, 865), (649, 124, 650, 125), (535, 191, 536, 190), (534, 925, 535, 926), (533, 586, 534, 587), (532, 126, 533, 125), (879, 189, 880, 188), (878, 589, 879, 590), (883, 242, 884, 243), (877, 928, 878, 929), (876, 124, 877, 123), (875, 650, 876, 651), (874, 532, 875, 531), (6, 144, 7, 143), (1089, 376, 1090, 377), (1093, 393, 0, 392), (546, 139, 547, 140), (821, 606, 822, 607), (378, 1085, 379, 1086), (942, 491, 943, 492), (403, 498, 404, 499), (790, 488, 791, 487), (484, 178, 485, 177), (483, 600, 484, 601), (481, 859, 482, 858), (480, 945, 481, 946), (477, 103, 478, 102), (478, 516, 479, 515), (475, 264, 476, 265), (476, 669, 477, 670), (987, 482, 988, 483), (989, 665, 990, 664), (991, 261, 992, 260), (993, 518, 994, 519), (994, 105, 995, 106), (990, 944, 991, 943), (988, 859, 989, 860), (986, 602, 987, 601), (985, 176, 986, 177), (940, 77, 941, 78), (402, 83, 403, 84), (794, 70, 795, 69), (983, 70, 984, 71), (152, 763, 153, 764), (150, 359, 151, 360), (148, 1041, 149, 1042), (438, 574, 439, 573), (752, 569, 753, 570), (1029, 568, 1030, 569), (348, 567, 349, 568), (1008, 572, 1009, 571), (325, 571, 326, 570), (733, 567, 734, 566), (40, 565, 41, 566), (455, 564, 456, 565), (799, 823, 800, 822), (68, 176, 69, 175), (300, 173, 301, 174), (705, 174, 706, 175), (882, 200, 883, 199), (817, 824, 818, 825), (819, 799, 820, 798), (96, 719, 97, 720), (92, 317, 93, 318), (94, 52, 95, 51), (90, 963, 91, 964), (89, 684, 90, 685), (508, 717, 509, 718), (506, 313, 507, 314), (507, 57, 508, 56), (504, 959, 505, 960), (503, 680, 504, 681), (510, 269, 511, 270), (277, 683, 278, 682), (275, 961, 276, 960), (272, 55, 273, 56), (273, 315, 274, 314), (271, 719, 272, 718), (853, 720, 854, 721), (849, 316, 850, 317), (851, 55, 852, 54), (847, 962, 848, 963), (846, 683, 847, 684), (311, 58, 312, 59), (721, 50, 722, 51), (323, 728, 324, 729), (30, 131, 31, 132), (445, 132, 446, 133), (583, 130, 584, 131), (193, 129, 194, 128), (678, 958, 679, 957), (676, 57, 677, 58), (677, 313, 678, 312), (675, 717, 676, 716), (922, 130, 923, 129), (914, 1017, 915, 1018), (913, 334, 914, 335), (912, 739, 913, 740), (911, 35, 912, 34), (909, 451, 910, 450), (233, 137, 234, 136), (231, 1018, 232, 1019), (230, 335, 231, 336), (229, 740, 230, 741), (228, 34, 229, 33), (227, 449, 228, 448), (142, 451, 143, 452), (141, 36, 142, 37), (140, 738, 141, 737), (138, 334, 139, 333), (137, 1017, 138, 1016), (194, 923, 195, 924), (584, 922, 585, 921), (446, 920, 447, 919), (31, 921, 32, 920), (741, 918, 742, 919), (336, 917, 337, 918), (1019, 916, 1020, 917), (845, 1061, 846, 1060), (842, 380, 843, 379), (841, 1084, 842, 1085), (843, 86, 844, 87), (539, 238, 540, 239), (200, 241, 201, 242), (578, 244, 579, 243), (444, 238, 445, 237), (28, 240, 29, 239), (745, 236, 746, 237), (340, 235, 341, 236), (1021, 234, 1022, 235), (1022, 544, 1023, 543), (341, 543, 342, 542), (746, 542, 747, 541), (29, 538, 30, 539), (443, 540, 444, 541), (582, 537, 583, 538), (195, 537, 196, 536), (196, 645, 197, 646), (581, 645, 582, 644), (442, 642, 443, 641), (27, 643, 28, 642), (747, 640, 748, 641), (342, 639, 343, 640), (1023, 638, 1024, 639), (715, 675, 716, 674), (310, 674, 311, 673), (61, 670, 62, 671), (172, 798, 173, 797), (170, 823, 171, 824), (599, 486, 600, 487), (597, 72, 598, 73), (596, 829, 597, 830), (844, 279, 845, 280), (713, 271, 714, 270), (309, 269, 310, 268), (60, 265, 61, 266), (184, 826, 185, 825), (180, 72, 181, 71), (178, 486, 179, 485), (454, 898, 455, 897), (39, 897, 40, 896), (735, 894, 736, 895), (328, 891, 329, 892), (1011, 890, 1012, 891), (1027, 893, 1028, 892), (346, 894, 347, 893), (748, 890, 749, 889), (441, 888, 442, 889), (25, 884, 26, 885), (575, 886, 576, 887), (202, 888, 203, 887), (863, 831, 864, 830), (862, 74, 863, 73), (861, 489, 862, 488), (63, 515, 64, 514), (307, 512, 308, 513), (714, 509, 715, 510), (667, 516, 668, 517), (668, 103, 669, 104), (665, 945, 666, 944), (663, 490, 664, 491), (662, 75, 663, 76), (660, 831, 661, 832), (672, 268, 673, 267), (62, 102, 63, 101), (306, 99, 307, 100), (710, 97, 711, 98), (852, 96, 853, 95), (262, 519, 263, 520), (263, 106, 264, 107), (258, 942, 259, 941), (259, 492, 260, 493), (257, 76, 258, 77), (254, 833, 255, 834), (706, 604, 707, 603), (301, 605, 302, 604), (67, 602, 68, 603), (954, 672, 955, 671), (955, 267, 956, 266), (952, 511, 953, 512), (949, 98, 950, 99), (956, 59, 957, 60), (953, 309, 954, 308), (951, 713, 952, 712), (711, 951, 712, 950), (305, 949, 306, 948), (65, 946, 66, 947), (66, 858, 67, 857), (302, 855, 303, 856), (707, 856, 708, 857), (937, 834, 938, 835), (930, 871, 931, 872), (929, 653, 930, 652), (932, 119, 933, 120), (530, 874, 531, 873), (1083, 380, 1084, 381), (24, 578, 25, 577), (205, 572, 206, 573), (808, 529, 809, 530), (806, 932, 807, 931), (807, 120, 808, 121), (801, 245, 802, 244), (804, 654, 805, 653), (805, 870, 806, 871), (803, 591, 804, 590), (802, 187, 803, 188), (0, 412, 1, 411), (401, 840, 402, 841), (400, 284, 401, 283), (397, 1093, 398, 1092), (396, 373, 397, 374), (395, 1054, 396, 1055), (399, 689, 400, 688), (398, 968, 399, 967), (179, 792, 180, 793), (598, 792, 599, 791), (860, 789, 861, 790), (489, 789, 490, 788), (74, 788, 75, 787), (835, 783, 836, 782), (661, 787, 662, 786), (256, 786, 257, 785), (938, 784, 939, 783), (287, 780, 288, 781), (692, 779, 693, 780), (969, 776, 970, 777), (1, 774, 2, 775), (637, 1014, 638, 1015), (636, 331, 637, 332), (635, 736, 636, 737), (634, 38, 635, 37), (633, 453, 634, 452), (850, 470, 851, 469), (679, 474, 680, 475), (274, 471, 275, 472), (958, 473, 959, 474), (505, 473, 506, 472), (93, 467, 94, 466), (315, 470, 316, 471), (722, 465, 723, 466), (53, 469, 54, 468), (422, 767, 423, 768), (419, 1046, 420, 1047), (418, 365, 419, 366), (708, 1002, 709, 1001), (854, 1003, 855, 1004), (303, 1003, 304, 1002), (64, 999, 65, 1000), (947, 1001, 948, 1000), (104, 995, 105, 996), (517, 996, 518, 997), (261, 993, 262, 992), (666, 998, 667, 997), (479, 998, 480, 999), (775, 390, 776, 391), (579, 198, 580, 199), (26, 201, 27, 202), (437, 610, 438, 611), (22, 607, 23, 608), (163, 613, 164, 612), (1052, 393, 1053, 394), (1049, 414, 1050, 415), (23, 169, 24, 168), (436, 166, 437, 165), (609, 20, 610, 21), (166, 22, 167, 21), (439, 19, 440, 18), (204, 17, 205, 18), (574, 20, 575, 19), (895, 10, 896, 11), (750, 15, 751, 16), (347, 12, 348, 13), (1028, 13, 1029, 14), (1009, 17, 1010, 16), (327, 15, 328, 14), (734, 12, 735, 11), (38, 9, 39, 10), (453, 8, 454, 9), (605, 820, 606, 821), (467, 53, 468, 52), (800, 170, 801, 169), (608, 168, 609, 167), (625, 361, 626, 360), (627, 1043, 628, 1042), (624, 766, 625, 765), (171, 819, 172, 818), (186, 815, 187, 816), (591, 815, 592, 814), (869, 812, 870, 813), (654, 814, 655, 813), (245, 817, 246, 816), (933, 811, 934, 810), (900, 362, 901, 361), (903, 1041, 904, 1040), (899, 767, 900, 766), (901, 627, 902, 626), (898, 423, 899, 424), (563, 425, 564, 424), (562, 623, 563, 624), (560, 152, 561, 151), (561, 764, 562, 765), (559, 358, 560, 359), (557, 1038, 558, 1039), (220, 1040, 221, 1039), (218, 358, 219, 357), (217, 763, 218, 762), (216, 153, 217, 154), (214, 622, 215, 621), (761, 154, 762, 155), (759, 621, 760, 620), (304, 710, 305, 709), (980, 702, 981, 701), (795, 704, 796, 705), (827, 703, 828, 702), (182, 703, 183, 704), (595, 701, 596, 700), (866, 697, 867, 698), (657, 699, 658, 698), (252, 696, 253, 695), (935, 695, 936, 694), (979, 297, 980, 296), (796, 299, 797, 300), (826, 298, 827, 297), (183, 298, 184, 299), (594, 296, 595, 295), (865, 292, 866, 293), (658, 294, 659, 293), (253, 291, 254, 290), (936, 290, 937, 289), (699, 295, 700, 294), (793, 984, 794, 985), (828, 982, 829, 981), (181, 982, 182, 983), (593, 979, 594, 978), (867, 976, 868, 977), (656, 978, 657, 977), (251, 975, 252, 974), (934, 974, 935, 973), (371, 394, 372, 395), (367, 416, 368, 417), (770, 908, 771, 907), (555, 223, 556, 222), (902, 149, 903, 150), (420, 146, 421, 145), (364, 147, 365, 148), (1045, 146, 1046, 147), (7, 632, 8, 633), (1044, 630, 1045, 629), (363, 629, 364, 628), (421, 630, 422, 631), (549, 911, 550, 910), (232, 915, 233, 916), (5, 908, 6, 909), (1047, 907, 1048, 906), (366, 906, 367, 905), (417, 904, 418, 905), (415, 555, 416, 554), (369, 556, 370, 557), (1048, 553, 1049, 554), (4, 552, 5, 551), (219, 559, 220, 558), (3, 226, 4, 227), (1050, 224, 1051, 223), (413, 224, 414, 225), (368, 222, 369, 221), (2, 1073, 3, 1074), (1051, 1071, 1052, 1070), (412, 1071, 413, 1072), (370, 1070, 371, 1069), (108, 522, 109, 521), (110, 939, 111, 940), (107, 495, 108, 494), (109, 79, 110, 78), (113, 833, 114, 832), (111, 784, 112, 785), (112, 255, 113, 256), (114, 291, 115, 292), (115, 696, 116, 697), (116, 975, 117, 976), (118, 811, 119, 812), (968, 410, 969, 409), (689, 409, 690, 408), (284, 408, 285, 407), (839, 406, 840, 407), (82, 405, 83, 406), (497, 404, 498, 405), (520, 494, 521, 493), (522, 80, 523, 79), (523, 837, 524, 836), (524, 781, 525, 782), (525, 288, 526, 289), (526, 693, 527, 694), (527, 972, 528, 973), (528, 809, 529, 810), (1088, 1057, 1089, 1058), (1074, 972, 1075, 971), (1075, 779, 1076, 778), (1076, 692, 1077, 691), (1077, 287, 1078, 286), (1078, 837, 1079, 838), (1079, 80, 1080, 81), (1080, 495, 1081, 496), (383, 497, 384, 496), (384, 82, 385, 81), (385, 839, 386, 838), (386, 285, 387, 286), (388, 777, 389, 778), (387, 690, 388, 691), (389, 970, 390, 971), (771, 552, 772, 553), (772, 226, 773, 225), (773, 1073, 774, 1072), (768, 632, 769, 631), (769, 144, 770, 145)]",friend,"[(52, 68, 53, 67), (54, 190, 55, 189), (53, 286, 54, 287), (51, 228, 52, 229), (63, 185, 64, 184), (68, 285, 69, 286), (185, 65, 186, 64), (302, 65, 303, 66), (100, 75, 101, 76), (251, 73, 252, 72), (337, 96, 338, 97), (257, 94, 258, 95), (97, 194, 98, 195), (99, 279, 100, 278), (186, 289, 187, 290), (299, 188, 300, 189), (253, 193, 254, 192), (336, 217, 337, 218), (210, 341, 211, 342), (301, 231, 302, 230), (252, 281, 253, 282), (338, 256, 339, 255), (263, 341, 264, 340), (300, 288, 301, 287), (95, 256, 96, 257), (140, 222, 141, 221), (142, 102, 143, 101), (137, 254, 138, 255), (16, 216, 17, 215), (17, 93, 18, 92), (15, 258, 16, 259), (241, 299, 242, 298), (161, 297, 162, 296), (312, 297, 313, 298), (40, 296, 41, 295), (38, 177, 39, 178), (314, 176, 315, 175), (159, 176, 160, 177), (235, 180, 236, 181), (292, 181, 293, 182), (41, 58, 42, 59), (311, 57, 312, 56), (162, 57, 163, 58), (242, 55, 243, 56), (212, 14, 213, 13), (98, 220, 99, 219), (249, 224, 250, 225), (6, 113, 7, 114), (247, 116, 248, 117), (103, 115, 104, 114), (236, 158, 237, 157), (60, 155, 61, 156), (179, 158, 180, 159), (293, 157, 294, 156), (271, 149, 272, 148), (8, 150, 9, 149), (80, 143, 81, 144), (201, 144, 202, 145), (23, 330, 24, 331), (200, 330, 201, 329), (78, 332, 79, 331), (7, 324, 8, 325), (270, 325, 271, 326), (291, 316, 292, 317), (182, 318, 183, 317), (61, 319, 62, 318), (234, 315, 235, 316), (237, 37, 238, 36), (59, 34, 60, 35), (178, 37, 179, 38), (294, 36, 295, 35), (272, 28, 273, 27), (9, 29, 10, 28), (79, 22, 80, 23), (199, 24, 200, 25), (206, 85, 207, 86), (21, 76, 22, 77), (332, 78, 333, 77), (141, 74, 142, 75), (283, 70, 284, 71), (160, 240, 161, 239), (313, 240, 314, 241), (39, 239, 40, 238), (118, 228, 119, 227), (117, 246, 118, 247), (119, 105, 120, 104), (139, 281, 140, 280), (335, 276, 336, 277), (18, 276, 19, 275), (196, 278, 197, 277), (216, 94, 217, 93), (214, 259, 215, 260), (163, 43, 164, 42), (19, 198, 20, 199), (334, 198, 335, 197), (138, 193, 139, 194), (174, 233, 175, 234), (171, 63, 172, 62), (172, 184, 173, 183), (173, 290, 174, 291), (170, 107, 171, 108), (50, 105, 51, 106), (303, 107, 304, 106), (333, 20, 334, 21), (226, 116, 227, 115), (222, 73, 223, 74), (220, 280, 221, 279), (218, 195, 219, 196), (261, 14, 262, 15), (339, 136, 340, 137), (211, 135, 212, 134), (262, 135, 263, 136), (111, 121, 112, 120), (108, 169, 109, 170), (153, 167, 154, 166), (319, 168, 320, 169), (33, 165, 34, 164), (126, 165, 127, 166), (225, 248, 226, 249), (260, 213, 261, 214), (190, 244, 191, 243), (187, 232, 188, 233), (102, 269, 103, 270), (250, 268, 251, 267), (223, 268, 224, 269), (191, 265, 192, 264), (69, 245, 70, 244), (66, 229, 67, 230), (71, 267, 72, 266), (0, 87, 1, 88), (131, 89, 132, 88), (26, 83, 27, 84), (11, 87, 12, 86), (273, 85, 274, 84), (326, 82, 327, 81), (147, 82, 148, 83), (282, 265, 283, 266), (284, 245, 285, 246), (288, 232, 289, 231), (46, 308, 47, 307), (146, 327, 147, 328), (128, 310, 129, 309), (31, 310, 32, 311), (320, 306, 321, 305), (151, 308, 152, 309), (109, 305, 110, 304), (89, 342, 90, 343), (90, 134, 91, 133), (1, 208, 2, 209), (130, 210, 131, 209), (25, 204, 26, 205), (328, 204, 329, 203), (145, 202, 146, 203), (10, 208, 11, 207), (274, 206, 275, 205), (112, 5, 113, 6), (150, 4, 151, 3), (323, 4, 324, 5), (29, 3, 30, 2), (30, 129, 31, 130), (154, 125, 155, 126), (322, 122, 323, 121), (167, 124, 168, 125), (306, 124, 307, 123), (47, 122, 48, 123), (110, 49, 111, 50), (152, 46, 153, 45), (321, 48, 322, 49), (127, 44, 128, 45), (32, 44, 33, 43), (132, 343, 345, 0), (351, 13, 92, 12), (345, 354, 350, 355), (355, 350, 356, 349), (133, 353, 346, 354), (353, 347, 352, 346), (347, 91, 348, 352), (349, 356, 348, 351)]"
"unnamed link-0_filled(1,0)","[(34, 15, 35, 16), (46, 199, 47, 200), (48, 272, 49, 271), (237, 61, 238, 60), (135, 56, 136, 57), (294, 71, 295, 72), (79, 94, 80, 95), (78, 197, 79, 198), (81, 271, 82, 270), (95, 199, 96, 198), (89, 276, 90, 277), (181, 92, 182, 93), (286, 98, 287, 97), (121, 225, 122, 224), (134, 159, 135, 160), (148, 203, 149, 204), (146, 266, 147, 265), (283, 150, 284, 151), (236, 164, 237, 163), (306, 165, 307, 166), (182, 195, 183, 196), (183, 273, 184, 272), (194, 273, 195, 274), (268, 201, 269, 202), (285, 201, 286, 200), (284, 269, 285, 270), (129, 164, 130, 165), (126, 61, 127, 62), (127, 305, 128, 304), (156, 214, 157, 213), (53, 215, 54, 214), (51, 256, 52, 257), (206, 261, 207, 262), (154, 255, 155, 256), (157, 109, 158, 108), (54, 110, 55, 109), (155, 53, 156, 52), (234, 307, 235, 308), (133, 311, 134, 310), (184, 154, 185, 153), (82, 152, 83, 151), (210, 245, 211, 246), (207, 121, 208, 120), (208, 224, 209, 223), (204, 83, 205, 84), (202, 282, 203, 281), (1, 278, 2, 279), (0, 88, 1, 87), (314, 221, 315, 222), (316, 115, 317, 116), (312, 248, 313, 247), (49, 153, 50, 152), (311, 238, 312, 239), (136, 233, 137, 234), (149, 282, 150, 283), (147, 85, 148, 84), (141, 220, 142, 221), (143, 116, 144, 117), (140, 250, 141, 249), (105, 246, 106, 247), (102, 118, 103, 117), (103, 223, 104, 222), (99, 86, 100, 87), (98, 280, 99, 279), (235, 130, 236, 131), (59, 132, 60, 133), (162, 131, 163, 132), (305, 129, 306, 128), (267, 280, 268, 281), (266, 86, 267, 85), (260, 225, 261, 226), (263, 118, 264, 119), (258, 244, 259, 243), (13, 43, 14, 42), (317, 191, 0, 190), (145, 189, 146, 188), (100, 189, 101, 190), (264, 188, 265, 187), (205, 186, 206, 187), (230, 108, 231, 107), (227, 244, 228, 245), (226, 259, 227, 260), (229, 213, 230, 212), (215, 111, 216, 110), (50, 185, 51, 186), (39, 179, 40, 178), (32, 44, 33, 43), (47, 80, 48, 81), (40, 76, 41, 75), (123, 105, 124, 104), (125, 248, 126, 249), (119, 262, 120, 263), (122, 210, 123, 209), (41, 290, 42, 291), (44, 288, 45, 287), (240, 211, 241, 212), (242, 258, 243, 257), (239, 106, 240, 107), (288, 32, 289, 31), (77, 30, 78, 31), (179, 28, 180, 29), (161, 308, 162, 309), (289, 13, 290, 12), (76, 11, 77, 12), (180, 9, 181, 10), (29, 10, 30, 11), (177, 39, 178, 38), (74, 38, 75, 37), (291, 36, 292, 37), (14, 35, 15, 36), (19, 176, 20, 177), (18, 73, 19, 74), (17, 293, 18, 292), (16, 33, 17, 34), (275, 298, 276, 299), (277, 69, 278, 68), (274, 172, 275, 171), (313, 125, 314, 124), (25, 174, 26, 175), (23, 70, 24, 71), (24, 296, 25, 295), (58, 309, 59, 310), (57, 161, 58, 160), (55, 233, 56, 232), (293, 23, 294, 22), (72, 21, 73, 22), (175, 20, 176, 21), (91, 172, 92, 173), (88, 67, 89, 68), (90, 298, 91, 297), (26, 8, 27, 7), (193, 170, 194, 171), (191, 66, 192, 67), (192, 300, 193, 299), (315, 142, 316, 143), (303, 139, 304, 138), (62, 139, 63, 140), (166, 137, 167, 138), (6, 28, 7, 27), (144, 101, 145, 102), (45, 96, 46, 97), (196, 94, 197, 93), (158, 232, 159, 231), (173, 5, 174, 4), (69, 3, 70, 2), (296, 3, 297, 4), (241, 228, 242, 229), (218, 252, 219, 251), (216, 168, 217, 167), (219, 65, 220, 64), (217, 302, 218, 303), (254, 111, 255, 112), (252, 302, 253, 301), (250, 63, 251, 64), (253, 168, 254, 169), (112, 170, 113, 169), (113, 300, 114, 301), (114, 66, 115, 65), (8, 5, 9, 6)]",friend,"[(26, 89, 27, 90), (134, 55, 135, 56), (61, 124, 62, 125), (90, 177, 91, 178), (86, 114, 87, 113), (112, 88, 113, 87), (12, 91, 13, 92), (92, 11, 93, 12), (137, 115, 138, 114), (141, 176, 142, 177), (15, 1, 16, 0), (77, 100, 78, 101), (128, 99, 129, 100), (62, 104, 63, 103), (94, 58, 95, 57), (97, 132, 98, 133), (96, 81, 97, 82), (79, 150, 80, 151), (105, 157, 106, 156), (130, 149, 131, 150), (63, 155, 64, 154), (146, 60, 147, 59), (148, 131, 149, 132), (153, 103, 154, 102), (147, 80, 148, 81), (145, 8, 146, 9), (60, 35, 61, 36), (129, 39, 130, 38), (78, 38, 79, 37), (98, 39, 99, 40), (44, 10, 45, 9), (47, 142, 48, 143), (42, 95, 43, 96), (40, 134, 41, 133), (41, 83, 42, 82), (43, 58, 44, 59), (101, 126, 102, 127), (152, 125, 153, 126), (76, 128, 77, 127), (34, 124, 35, 123), (7, 123, 8, 122), (6, 67, 7, 68), (33, 66, 34, 67), (83, 56, 84, 57), (155, 65, 156, 64), (104, 66, 105, 65), (22, 108, 23, 107), (21, 159, 22, 158), (19, 72, 20, 73), (20, 31, 21, 32), (18, 5, 19, 6), (171, 5, 172, 4), (169, 31, 170, 30), (170, 72, 171, 71), (168, 159, 169, 160), (167, 108, 168, 109), (69, 173, 70, 172), (14, 143, 15, 144), (111, 139, 112, 138), (179, 11, 180, 10), (110, 51, 111, 52), (13, 47, 14, 46), (173, 2, 174, 3), (106, 75, 107, 76), (3, 71, 4, 70), (68, 17, 69, 18), (52, 115, 53, 116), (48, 176, 49, 175), (157, 74, 158, 75), (32, 74, 33, 73), (28, 50, 29, 49), (27, 140, 28, 141), (84, 25, 85, 26), (135, 24, 136, 25), (54, 24, 55, 23), (178, 93, 179, 94), (180, 46, 181, 45), (181, 144, 0, 145), (53, 166, 54, 167), (136, 166, 137, 165), (85, 165, 86, 164), (116, 109, 117, 110), (117, 160, 118, 161), (119, 174, 120, 175), (120, 2, 121, 1), (118, 30, 119, 29), (121, 17, 122, 16), (162, 140, 163, 139), (161, 50, 162, 51), (163, 89, 164, 88), (183, 189, 152, 37), (183, 192, 188, 193), (193, 188, 194, 187), (151, 191, 184, 192), (191, 185, 190, 184), (187, 194, 186, 195), (185, 196, 186, 190), (195, 196, 36, 189)]"
"unnamed link-0_filled(1,0)","[(237, 51, 238, 50), (241, 16, 242, 17), (219, 122, 220, 123), (101, 217, 102, 216), (205, 90, 206, 91), (31, 200, 32, 201), (100, 201, 101, 202), (177, 15, 178, 14), (176, 55, 177, 56), (12, 176, 13, 175), (57, 174, 58, 175), (267, 152, 268, 153), (80, 151, 81, 152), (112, 133, 113, 134), (131, 107, 132, 106), (128, 109, 129, 110), (113, 99, 114, 98), (78, 89, 79, 90), (264, 91, 265, 92), (263, 77, 264, 76), (13, 56, 14, 57), (54, 15, 55, 16), (75, 263, 76, 262), (159, 70, 160, 71), (157, 260, 158, 261), (259, 158, 260, 159), (258, 74, 259, 73), (180, 211, 181, 212), (238, 210, 239, 209), (51, 211, 52, 210), (204, 78, 205, 77), (207, 154, 208, 155), (206, 266, 207, 265), (26, 261, 27, 262), (27, 74, 28, 75), (25, 157, 26, 156), (24, 94, 25, 93), (181, 0, 182, 1), (236, 0, 237, 269), (49, 269, 50, 268), (199, 104, 200, 105), (197, 121, 198, 120), (195, 222, 196, 223), (34, 121, 35, 122), (35, 221, 36, 220), (32, 104, 33, 103), (183, 84, 184, 85), (234, 84, 235, 83), (47, 83, 48, 82), (87, 5, 88, 4), (208, 9, 209, 10), (23, 11, 24, 10), (153, 9, 154, 8), (79, 6, 80, 7), (266, 7, 267, 8), (107, 133, 108, 132), (48, 149, 49, 150), (235, 148, 236, 149), (182, 148, 183, 147), (88, 46, 89, 45), (5, 47, 6, 46), (117, 36, 118, 37), (150, 81, 151, 82), (145, 2, 146, 3), (143, 44, 144, 45), (86, 234, 87, 233), (3, 233, 4, 232), (144, 231, 145, 232), (118, 221, 119, 222), (214, 44, 215, 43), (213, 231, 214, 230), (224, 193, 225, 194), (119, 197, 120, 196), (212, 187, 213, 188), (146, 186, 147, 185), (1, 186, 2, 187), (85, 184, 86, 185), (42, 249, 43, 250), (229, 248, 230, 249), (188, 248, 189, 247), (172, 245, 173, 246), (58, 244, 59, 243), (11, 242, 12, 243), (41, 64, 42, 65), (228, 63, 229, 64), (189, 63, 190, 62), (173, 60, 174, 61), (244, 60, 245, 59), (28, 141, 29, 142), (72, 140, 73, 139), (161, 136, 162, 137), (203, 143, 204, 142), (97, 134, 98, 135), (19, 179, 20, 178), (17, 240, 18, 241), (18, 53, 19, 54), (155, 93, 156, 92), (68, 192, 69, 191), (67, 226, 68, 227), (65, 40, 66, 41), (61, 247, 62, 246), (190, 171, 191, 172), (227, 171, 228, 170), (39, 169, 40, 168), (66, 169, 67, 170), (251, 195, 252, 194), (252, 223, 253, 224), (250, 37, 251, 38), (253, 164, 254, 165), (215, 116, 216, 117), (29, 114, 30, 115), (202, 116, 203, 115), (160, 255, 161, 256), (167, 39, 168, 38), (166, 226, 167, 225), (165, 192, 166, 193), (52, 21, 53, 22), (239, 22, 240, 23), (179, 21, 180, 20), (95, 254, 96, 255), (96, 164, 97, 163), (94, 69, 95, 70), (105, 131, 106, 130), (110, 129, 111, 130), (138, 72, 139, 71), (135, 162, 136, 163), (137, 257, 138, 256), (99, 31, 100, 30), (126, 111, 127, 112), (125, 199, 126, 198), (123, 218, 124, 219), (124, 33, 125, 34), (108, 127, 109, 128), (257, 141, 258, 140), (217, 103, 218, 102)]",friend,"[(160, 46, 161, 45), (121, 136, 122, 137), (63, 134, 64, 135), (44, 139, 45, 140), (117, 82, 118, 83), (118, 2, 119, 1), (60, 79, 61, 80), (42, 83, 43, 84), (23, 81, 24, 80), (59, 5, 60, 4), (16, 68, 17, 67), (43, 1, 44, 0), (24, 3, 25, 4), (2, 82, 3, 81), (46, 170, 47, 169), (7, 76, 8, 77), (195, 177, 196, 176), (86, 177, 87, 178), (159, 138, 160, 139), (155, 78, 156, 79), (153, 7, 154, 6), (158, 120, 159, 119), (157, 22, 158, 23), (156, 62, 157, 61), (84, 163, 85, 164), (197, 163, 0, 162), (179, 165, 180, 164), (140, 161, 141, 162), (120, 50, 121, 49), (170, 48, 171, 47), (142, 175, 143, 176), (165, 179, 166, 178), (168, 141, 169, 142), (167, 197, 168, 196), (166, 85, 167, 86), (92, 129, 93, 130), (189, 129, 190, 128), (146, 125, 147, 126), (20, 136, 21, 135), (21, 50, 22, 51), (10, 131, 11, 132), (115, 89, 116, 88), (114, 193, 115, 194), (113, 145, 114, 144), (111, 125, 112, 124), (110, 17, 111, 18), (149, 15, 150, 14), (188, 13, 189, 14), (93, 13, 94, 12), (30, 127, 31, 128), (31, 148, 32, 149), (28, 192, 29, 191), (32, 16, 33, 15), (29, 70, 30, 71), (91, 72, 92, 73), (190, 72, 191, 71), (147, 68, 148, 69), (109, 67, 110, 66), (126, 69, 127, 70), (52, 78, 53, 77), (54, 5, 55, 6), (56, 98, 57, 97), (55, 184, 56, 185), (53, 155, 54, 154), (48, 138, 49, 137), (62, 52, 63, 51), (133, 150, 134, 151), (132, 188, 133, 187), (130, 95, 131, 96), (11, 95, 12, 94), (9, 186, 10, 187), (8, 152, 9, 151), (75, 152, 76, 153), (74, 186, 75, 185), (73, 96, 74, 97), (40, 88, 41, 87), (39, 194, 40, 195), (38, 144, 39, 143), (37, 174, 38, 175), (18, 107, 19, 108), (65, 109, 66, 108), (123, 107, 124, 106), (172, 106, 173, 105), (104, 174, 105, 173), (102, 145, 103, 146), (103, 113, 104, 112), (99, 90, 100, 91), (100, 27, 101, 28), (98, 58, 99, 57), (171, 36, 172, 37), (122, 35, 123, 36), (64, 33, 65, 34), (19, 35, 20, 34), (183, 58, 184, 59), (182, 26, 183, 25), (180, 41, 181, 42), (181, 116, 182, 117), (26, 199, 27, 90), (101, 205, 102, 192), (199, 208, 204, 209), (209, 204, 210, 203), (89, 207, 200, 208), (207, 201, 206, 200), (203, 210, 202, 211), (201, 212, 202, 206), (205, 211, 212, 193)]"
"unnamed link-0_filled(1,0)","[(195, 33, 196, 32), (107, 111, 108, 110), (76, 18, 77, 17), (74, 169, 75, 170), (73, 94, 74, 95), (77, 85, 78, 84), (91, 186, 92, 187), (106, 89, 107, 90), (109, 87, 110, 86), (183, 96, 184, 97), (93, 169, 94, 168), (182, 171, 183, 172), (90, 87, 91, 88), (88, 105, 89, 106), (235, 172, 0, 173), (127, 46, 128, 47), (129, 212, 130, 213), (128, 144, 129, 143), (58, 141, 59, 142), (59, 215, 60, 214), (60, 48, 61, 47), (226, 139, 227, 140), (225, 217, 226, 216), (227, 49, 228, 48), (0, 16, 1, 15), (12, 43, 13, 44), (14, 211, 15, 212), (10, 146, 11, 145), (177, 146, 178, 147), (173, 211, 174, 210), (175, 45, 176, 44), (138, 6, 139, 5), (217, 4, 218, 5), (49, 6, 50, 7), (229, 8, 230, 9), (62, 7, 63, 8), (126, 10, 127, 9), (68, 151, 69, 152), (66, 206, 67, 205), (67, 39, 68, 38), (41, 233, 42, 232), (209, 235, 210, 234), (148, 231, 149, 232), (120, 37, 121, 38), (121, 204, 122, 205), (119, 153, 120, 152), (149, 125, 150, 124), (207, 122, 208, 123), (40, 123, 41, 124), (39, 65, 40, 64), (116, 72, 117, 71), (206, 66, 207, 65), (150, 63, 151, 64), (114, 102, 115, 101), (112, 21, 113, 22), (111, 188, 112, 189), (113, 167, 114, 166), (153, 119, 154, 118), (202, 117, 203, 118), (34, 115, 35, 116), (176, 11, 177, 12), (170, 96, 171, 95), (221, 30, 222, 31), (219, 198, 220, 199), (218, 158, 219, 157), (213, 142, 214, 143), (35, 73, 36, 72), (201, 71, 202, 70), (154, 69, 155, 70), (140, 215, 141, 216), (137, 156, 138, 157), (136, 200, 137, 199), (134, 34, 135, 33), (135, 52, 136, 53), (45, 144, 46, 145), (54, 31, 55, 32), (51, 200, 52, 201), (50, 156, 51, 155), (36, 204, 37, 203), (26, 132, 27, 131), (193, 133, 194, 132), (162, 133, 163, 134), (230, 125, 231, 126), (1, 131, 2, 130), (2, 57, 3, 58), (228, 62, 229, 61), (160, 56, 161, 55), (196, 53, 197, 54), (27, 56, 28, 57), (3, 224, 4, 225), (159, 223, 160, 222), (197, 220, 198, 221), (28, 223, 29, 224), (158, 29, 159, 30), (161, 194, 162, 195), (167, 103, 168, 102), (22, 80, 23, 79), (189, 79, 190, 78), (165, 80, 166, 81), (85, 109, 86, 108), (185, 19, 186, 18), (92, 19, 93, 20), (82, 24, 83, 23), (83, 191, 84, 190), (81, 164, 82, 165), (75, 185, 76, 184), (42, 180, 43, 179), (208, 182, 209, 181), (147, 178, 148, 179), (233, 181, 234, 180), (16, 97, 17, 98), (13, 174, 14, 175), (187, 104, 188, 105), (20, 103, 21, 104), (24, 192, 25, 191), (98, 25, 99, 26), (100, 164, 101, 163), (99, 192, 100, 193)]",friend,"[(160, 46, 161, 45), (121, 136, 122, 137), (63, 134, 64, 135), (44, 139, 45, 140), (117, 82, 118, 83), (118, 2, 119, 1), (60, 79, 61, 80), (42, 83, 43, 84), (23, 81, 24, 80), (59, 5, 60, 4), (16, 68, 17, 67), (43, 1, 44, 0), (24, 3, 25, 4), (2, 82, 3, 81), (46, 170, 47, 169), (7, 76, 8, 77), (195, 177, 196, 176), (86, 177, 87, 178), (159, 138, 160, 139), (155, 78, 156, 79), (153, 7, 154, 6), (158, 120, 159, 119), (157, 22, 158, 23), (156, 62, 157, 61), (84, 163, 85, 164), (197, 163, 0, 162), (179, 165, 180, 164), (140, 161, 141, 162), (120, 50, 121, 49), (170, 48, 171, 47), (142, 175, 143, 176), (165, 179, 166, 178), (168, 141, 169, 142), (167, 197, 168, 196), (166, 85, 167, 86), (92, 129, 93, 130), (189, 129, 190, 128), (146, 125, 147, 126), (20, 136, 21, 135), (21, 50, 22, 51), (10, 131, 11, 132), (115, 89, 116, 88), (114, 193, 115, 194), (113, 145, 114, 144), (111, 125, 112, 124), (110, 17, 111, 18), (149, 15, 150, 14), (188, 13, 189, 14), (93, 13, 94, 12), (30, 127, 31, 128), (31, 148, 32, 149), (28, 192, 29, 191), (32, 16, 33, 15), (29, 70, 30, 71), (91, 72, 92, 73), (190, 72, 191, 71), (147, 68, 148, 69), (109, 67, 110, 66), (126, 69, 127, 70), (52, 78, 53, 77), (54, 5, 55, 6), (56, 98, 57, 97), (55, 184, 56, 185), (53, 155, 54, 154), (48, 138, 49, 137), (62, 52, 63, 51), (133, 150, 134, 151), (132, 188, 133, 187), (130, 95, 131, 96), (11, 95, 12, 94), (9, 186, 10, 187), (8, 152, 9, 151), (75, 152, 76, 153), (74, 186, 75, 185), (73, 96, 74, 97), (40, 88, 41, 87), (39, 194, 40, 195), (38, 144, 39, 143), (37, 174, 38, 175), (18, 107, 19, 108), (65, 109, 66, 108), (123, 107, 124, 106), (172, 106, 173, 105), (104, 174, 105, 173), (102, 145, 103, 146), (103, 113, 104, 112), (99, 90, 100, 91), (100, 27, 101, 28), (98, 58, 99, 57), (171, 36, 172, 37), (122, 35, 123, 36), (64, 33, 65, 34), (19, 35, 20, 34), (183, 58, 184, 59), (182, 26, 183, 25), (180, 41, 181, 42), (181, 116, 182, 117), (26, 199, 27, 90), (101, 205, 102, 192), (199, 208, 204, 209), (209, 204, 210, 203), (89, 207, 200, 208), (207, 201, 206, 200), (203, 210, 202, 211), (201, 212, 202, 206), (211, 212, 193, 205)]"
"unnamed link-0_filled(1,0)","[(373, 65, 374, 64), (323, 11, 324, 10), (324, 221, 325, 222), (322, 66, 323, 65), (11, 66, 12, 67), (5, 225, 6, 224), (264, 415, 265, 416), (454, 408, 455, 407), (470, 200, 471, 199), (467, 351, 468, 350), (469, 243, 470, 242), (220, 68, 221, 67), (354, 142, 355, 141), (360, 309, 361, 310), (249, 145, 250, 144), (268, 444, 269, 443), (0, 271, 1, 272), (231, 273, 232, 272), (302, 248, 303, 247), (300, 465, 301, 466), (301, 397, 302, 396), (103, 148, 104, 149), (95, 171, 96, 170), (462, 145, 463, 146), (399, 147, 400, 146), (270, 131, 271, 132), (477, 71, 478, 70), (117, 9, 118, 8), (119, 222, 120, 223), (118, 62, 119, 61), (116, 375, 117, 376), (227, 5, 228, 4), (202, 140, 203, 139), (204, 355, 205, 356), (206, 305, 207, 306), (314, 365, 315, 366), (303, 143, 304, 142), (23, 309, 24, 308), (29, 140, 30, 141), (26, 358, 27, 357), (437, 218, 438, 219), (436, 14, 437, 13), (434, 319, 435, 320), (433, 370, 434, 371), (258, 45, 259, 46), (451, 43, 452, 42), (410, 43, 411, 44), (92, 264, 93, 263), (90, 447, 91, 448), (91, 415, 92, 414), (246, 353, 247, 354), (240, 472, 241, 471), (241, 198, 242, 199), (234, 71, 235, 72), (235, 386, 236, 387), (195, 390, 196, 391), (476, 386, 477, 385), (395, 352, 396, 353), (397, 465, 398, 464), (391, 200, 392, 201), (393, 244, 394, 245), (468, 33, 469, 34), (203, 29, 204, 28), (243, 33, 244, 32), (392, 32, 393, 31), (197, 473, 198, 472), (196, 239, 197, 240), (192, 266, 193, 265), (83, 168, 84, 169), (80, 144, 81, 143), (81, 99, 82, 98), (76, 299, 77, 300), (72, 387, 73, 388), (74, 476, 75, 475), (73, 236, 74, 237), (63, 375, 64, 374), (60, 224, 61, 223), (62, 9, 63, 10), (285, 377, 286, 376), (282, 226, 283, 225), (284, 7, 285, 8), (356, 171, 357, 172), (306, 169, 307, 170), (27, 173, 28, 172), (211, 164, 212, 165), (252, 167, 253, 168), (459, 167, 460, 166), (402, 165, 403, 166), (138, 174, 139, 173), (174, 138, 175, 137), (441, 133, 442, 132), (411, 189, 412, 188), (450, 189, 451, 190), (260, 188, 261, 187), (37, 135, 38, 134), (194, 135, 195, 136), (277, 373, 278, 372), (276, 322, 277, 321), (275, 12, 276, 13), (274, 220, 275, 219), (193, 177, 194, 176), (41, 180, 42, 181), (267, 179, 268, 178), (444, 179, 445, 180), (181, 157, 182, 156), (130, 155, 131, 156), (479, 233, 0, 232), (40, 269, 41, 270), (35, 239, 36, 238), (34, 473, 35, 474), (36, 390, 37, 389), (75, 425, 76, 424), (466, 423, 467, 424), (201, 419, 202, 418), (245, 421, 246, 420), (394, 422, 395, 421), (30, 419, 31, 420), (379, 279, 380, 278), (384, 217, 385, 218), (383, 15, 384, 14), (381, 320, 382, 321), (380, 371, 381, 372), (400, 102, 401, 101), (461, 100, 462, 101), (250, 100, 251, 99), (205, 97, 206, 96), (25, 94, 26, 95), (304, 98, 305, 97), (358, 94, 359, 93), (55, 433, 56, 432), (124, 431, 125, 432), (6, 283, 7, 284), (3, 58, 4, 59), (2, 122, 3, 121), (1, 327, 2, 326), (230, 325, 231, 326), (229, 120, 230, 121), (228, 60, 229, 59), (226, 282, 227, 281), (413, 89, 414, 88), (448, 89, 449, 90), (262, 88, 263, 87), (359, 86, 360, 87), (307, 84, 308, 85), (24, 86, 25, 85), (207, 82, 208, 83), (248, 79, 249, 80), (463, 79, 464, 78), (398, 77, 399, 78), (351, 423, 352, 422), (347, 388, 348, 389), (349, 475, 350, 474), (348, 237, 349, 238), (343, 267, 344, 266), (346, 133, 347, 134), (344, 178, 345, 177), (191, 446, 192, 447), (39, 443, 40, 442), (342, 445, 343, 446), (233, 440, 234, 441), (478, 440, 479, 439), (382, 435, 383, 436), (430, 125, 431, 126), (429, 55, 430, 54), (428, 370, 429, 369), (427, 319, 428, 318), (426, 15, 427, 16), (425, 217, 426, 216), (337, 257, 338, 256), (46, 257, 47, 258), (361, 254, 362, 255), (310, 255, 311, 256), (22, 254, 23, 253), (208, 251, 209, 252), (186, 260, 187, 259), (183, 452, 184, 453), (184, 410, 185, 409), (185, 44, 186, 45), (209, 461, 210, 460), (21, 458, 22, 459), (311, 457, 312, 456), (362, 458, 363, 457), (48, 456, 49, 455), (334, 453, 335, 454), (417, 136, 418, 137), (416, 176, 417, 175), (335, 409, 336, 408), (49, 406, 50, 407), (363, 404, 364, 405), (312, 405, 313, 406), (20, 404, 21, 403), (210, 401, 211, 402), (412, 340, 413, 339), (449, 340, 450, 341), (261, 339, 262, 338), (47, 337, 48, 336), (126, 329, 127, 330), (153, 332, 154, 333), (154, 129, 155, 130), (152, 52, 153, 51), (151, 367, 152, 366), (150, 316, 151, 315), (149, 18, 150, 19), (147, 215, 148, 214), (341, 190, 342, 191), (163, 212, 164, 213), (162, 20, 163, 19), (160, 313, 161, 314), (161, 364, 162, 365), (159, 50, 160, 51), (158, 334, 159, 333), (157, 183, 158, 182), (345, 39, 346, 38), (69, 438, 70, 439), (68, 274, 69, 273), (328, 292, 329, 291), (123, 291, 124, 290), (56, 289, 57, 290), (280, 287, 281, 288), (377, 287, 378, 286), (298, 215, 299, 216), (297, 17, 298, 16), (296, 317, 297, 318), (295, 368, 296, 369), (294, 53, 295, 54), (292, 128, 293, 127), (293, 331, 294, 330), (102, 214, 103, 213), (104, 17, 105, 18), (105, 317, 106, 316), (106, 368, 107, 367), (107, 53, 108, 52), (108, 331, 109, 332), (109, 128, 110, 129), (378, 115, 379, 116), (288, 113, 289, 114), (279, 115, 280, 114), (57, 113, 58, 112), (122, 111, 123, 112), (327, 110, 328, 111)]",friend,"[(3, 332, 4, 333), (501, 585, 502, 584), (592, 386, 593, 385), (551, 404, 552, 405), (513, 547, 514, 546), (123, 551, 124, 550), (540, 408, 541, 407), (285, 534, 286, 535), (511, 272, 512, 273), (515, 246, 516, 247), (504, 395, 505, 396), (494, 326, 495, 325), (496, 324, 497, 323), (502, 113, 503, 114), (425, 387, 426, 386), (280, 405, 281, 406), (268, 404, 269, 403), (231, 384, 232, 385), (226, 332, 227, 331), (107, 321, 108, 320), (122, 269, 123, 270), (230, 99, 231, 100), (132, 62, 133, 61), (523, 59, 524, 58), (297, 60, 298, 61), (565, 56, 566, 57), (135, 449, 136, 448), (526, 446, 527, 445), (294, 447, 295, 448), (562, 443, 563, 444), (53, 442, 54, 443), (175, 441, 176, 440), (178, 381, 179, 382), (437, 383, 438, 382), (50, 380, 51, 379), (559, 379, 560, 378), (291, 375, 292, 374), (528, 375, 529, 376), (138, 373, 139, 374), (439, 8, 440, 9), (176, 10, 177, 9), (452, 59, 453, 60), (457, 253, 458, 252), (454, 567, 455, 568), (451, 296, 452, 297), (449, 135, 450, 134), (438, 220, 439, 219), (177, 218, 178, 219), (51, 217, 52, 216), (560, 216, 561, 215), (289, 213, 290, 212), (530, 213, 531, 214), (140, 211, 141, 212), (369, 447, 370, 446), (372, 137, 373, 138), (367, 524, 368, 525), (371, 293, 372, 292), (365, 567, 366, 566), (362, 253, 363, 254), (366, 58, 367, 57), (450, 343, 451, 344), (133, 345, 134, 344), (525, 341, 526, 340), (295, 342, 296, 343), (564, 339, 565, 340), (55, 338, 56, 339), (368, 342, 369, 341), (173, 337, 174, 336), (426, 327, 427, 328), (95, 331, 96, 330), (67, 251, 68, 250), (68, 571, 69, 572), (64, 299, 65, 300), (328, 492, 329, 491), (105, 498, 106, 499), (0, 490, 1, 489), (229, 488, 230, 489), (98, 487, 99, 488), (427, 493, 428, 492), (174, 483, 175, 484), (370, 477, 371, 478), (54, 482, 55, 481), (563, 481, 564, 480), (293, 477, 294, 476), (527, 478, 528, 479), (136, 475, 137, 476), (444, 480, 445, 479), (319, 109, 320, 108), (321, 389, 322, 388), (318, 589, 319, 590), (305, 245, 306, 244), (322, 498, 323, 497), (309, 31, 310, 30), (312, 73, 313, 74), (313, 462, 314, 463), (308, 272, 309, 271), (307, 548, 308, 549), (337, 171, 338, 170), (482, 169, 483, 170), (49, 165, 50, 164), (441, 169, 442, 168), (380, 165, 381, 166), (92, 171, 93, 172), (10, 168, 11, 167), (242, 550, 243, 549), (241, 270, 242, 271), (428, 104, 429, 103), (172, 93, 173, 94), (222, 434, 223, 433), (6, 435, 7, 436), (383, 437, 384, 436), (485, 435, 486, 434), (335, 432, 336, 433), (94, 430, 95, 429), (578, 274, 579, 273), (570, 252, 571, 251), (576, 545, 577, 546), (225, 431, 226, 430), (499, 419, 500, 418), (588, 421, 589, 422), (317, 422, 318, 423), (334, 224, 335, 223), (96, 227, 97, 228), (431, 225, 432, 224), (484, 221, 485, 222), (377, 214, 378, 215), (7, 221, 8, 220), (531, 183, 532, 182), (286, 185, 287, 186), (558, 181, 559, 182), (163, 180, 164, 181), (276, 548, 277, 547), (278, 243, 279, 244), (228, 2, 229, 1), (424, 591, 425, 592), (97, 3, 98, 2), (486, 6, 487, 5), (333, 4, 334, 5), (585, 361, 586, 360), (234, 355, 235, 356), (500, 361, 501, 362), (112, 359, 113, 360), (17, 346, 18, 347), (204, 354, 205, 353), (315, 357, 316, 356), (193, 249, 194, 248), (34, 247, 35, 248), (542, 246, 543, 245), (24, 281, 25, 282), (21, 537, 22, 536), (18, 144, 19, 143), (201, 464, 202, 465), (20, 472, 21, 471), (114, 460, 115, 459), (506, 462, 507, 461), (236, 466, 237, 465), (583, 458, 584, 459), (316, 159, 317, 160), (503, 157, 504, 156), (232, 162, 233, 161), (581, 152, 582, 153), (412, 149, 413, 150), (118, 312, 119, 311), (116, 507, 117, 508), (121, 240, 122, 241), (111, 587, 112, 586), (110, 420, 111, 419), (115, 155, 116, 154), (106, 389, 107, 390), (579, 33, 580, 32), (238, 27, 239, 28), (510, 31, 511, 32), (120, 29, 121, 30), (119, 199, 120, 198), (84, 145, 85, 146), (82, 537, 83, 538), (79, 283, 80, 282), (117, 73, 118, 72), (508, 72, 509, 71), (237, 77, 238, 76), (199, 74, 200, 75), (22, 82, 23, 81), (582, 69, 583, 70), (25, 552, 26, 553), (78, 554, 79, 553), (351, 556, 352, 557), (348, 287, 349, 288), (350, 534, 351, 533), (347, 143, 348, 142), (354, 264, 355, 263), (77, 266, 78, 267), (203, 264, 204, 265), (26, 268, 27, 267), (393, 358, 394, 359), (398, 464, 399, 463), (400, 76, 401, 75), (399, 201, 400, 200), (401, 28, 402, 29), (397, 315, 398, 314), (396, 505, 397, 506), (402, 239, 403, 240), (392, 588, 393, 587), (391, 421, 392, 420), (394, 158, 395, 157), (390, 109, 391, 110), (158, 358, 159, 357), (155, 460, 156, 461), (153, 70, 154, 71), (150, 250, 151, 249), (414, 569, 415, 570), (274, 578, 275, 577), (544, 575, 545, 576), (151, 572, 152, 573), (33, 575, 34, 574), (194, 573, 195, 574), (416, 364, 417, 363), (415, 456, 416, 457), (413, 66, 414, 67), (410, 36, 411, 35), (417, 255, 418, 254), (411, 192, 412, 193), (593, 101, 0, 100), (329, 103, 330, 102), (490, 101, 491, 102), (408, 303, 409, 304), (277, 307, 278, 306), (541, 304, 542, 305), (147, 300, 148, 301), (37, 303, 38, 302), (190, 301, 191, 302), (349, 185, 350, 184), (345, 474, 346, 475), (83, 188, 84, 189), (19, 187, 20, 186), (324, 496, 325, 495), (255, 104, 256, 105), (257, 327, 258, 326), (256, 493, 257, 494), (259, 591, 260, 590), (260, 424, 261, 423), (262, 233, 263, 234), (258, 387, 259, 388), (261, 161, 262, 160), (62, 132, 63, 131), (206, 558, 207, 557), (209, 289, 210, 288), (208, 183, 209, 184), (207, 532, 208, 533), (210, 141, 211, 142), (453, 523, 454, 522), (65, 521, 66, 520), (36, 517, 37, 518), (148, 520, 149, 519), (191, 519, 192, 518), (409, 517, 410, 516), (543, 515, 544, 514), (275, 512, 276, 513), (364, 91, 365, 92), (455, 91, 456, 90), (568, 90, 569, 89), (63, 87, 64, 86), (521, 88, 522, 89), (130, 85, 131, 86), (298, 88, 299, 87), (466, 265, 467, 266), (468, 556, 469, 555), (469, 285, 470, 284), (470, 535, 471, 536), (473, 144, 474, 145), (472, 187, 473, 188), (179, 49, 180, 48), (162, 48, 163, 47), (554, 44, 555, 43), (205, 47, 206, 46), (283, 43, 284, 42), (538, 39, 539, 40), (352, 45, 353, 46), (23, 40, 24, 41), (467, 45, 468, 44), (80, 42, 81, 41), (376, 14, 377, 13), (139, 17, 140, 16), (290, 15, 291, 16), (529, 15, 530, 14), (561, 12, 562, 13), (52, 11, 53, 12), (235, 203, 236, 202), (310, 197, 311, 198), (509, 197, 510, 196), (580, 195, 581, 196), (146, 130, 147, 129), (189, 129, 190, 128), (38, 127, 39, 128), (539, 127, 540, 126), (279, 124, 280, 125), (406, 126, 407, 125), (595, 166, 218, 601), (217, 604, 600, 605), (605, 600, 606, 599), (595, 603, 596, 604), (603, 597, 602, 596), (599, 606, 598, 167), (597, 601, 598, 602)]"
"unnamed link-1_filled(1,0)","[(119, 303, 120, 302), (1042, 416, 1043, 415), (529, 675, 530, 674), (915, 1101, 916, 1100), (10, 876, 11, 875), (582, 873, 583, 874), (732, 869, 733, 870), (411, 861, 412, 860), (301, 858, 302, 859), (1036, 856, 1037, 855), (118, 857, 119, 858), (11, 580, 12, 581), (96, 578, 97, 577), (275, 573, 276, 572), (440, 569, 441, 570), (1043, 298, 1044, 299), (565, 648, 566, 649), (444, 648, 445, 647), (269, 644, 270, 645), (84, 641, 85, 642), (573, 18, 574, 19), (435, 21, 436, 20), (278, 21, 279, 22), (92, 17, 93, 18), (416, 297, 417, 298), (730, 288, 731, 287), (12, 283, 13, 284), (95, 281, 96, 280), (576, 280, 577, 279), (15, 724, 16, 725), (94, 724, 95, 723), (277, 719, 278, 718), (575, 723, 576, 722), (436, 719, 437, 720), (93, 432, 94, 433), (574, 433, 575, 434), (276, 437, 277, 438), (721, 434, 722, 435), (16, 432, 17, 431), (102, 1057, 103, 1058), (579, 1062, 580, 1063), (282, 1061, 283, 1062), (726, 1059, 727, 1060), (13, 1061, 14, 1060), (419, 1047, 420, 1046), (1048, 111, 1049, 112), (421, 114, 422, 115), (14, 99, 15, 100), (725, 101, 726, 100), (281, 99, 282, 98), (578, 98, 579, 97), (1105, 54, 1106, 55), (1106, 235, 1107, 236), (1108, 924, 1109, 923), (919, 56, 920, 57), (571, 794, 572, 795), (438, 796, 439, 795), (274, 793, 275, 794), (91, 792, 92, 793), (367, 995, 368, 994), (375, 874, 376, 875), (372, 286, 373, 285), (371, 729, 372, 728), (369, 105, 370, 104), (368, 1055, 369, 1056), (365, 426, 366, 427), (920, 237, 921, 238), (53, 235, 54, 234), (803, 207, 804, 206), (490, 603, 491, 604), (408, 123, 409, 124), (698, 552, 699, 551), (89, 993, 90, 992), (272, 992, 273, 991), (441, 990, 442, 991), (568, 990, 569, 989), (798, 987, 799, 988), (90, 1144, 91, 1143), (273, 1143, 274, 1142), (439, 1140, 440, 1141), (796, 1139, 797, 1140), (570, 1142, 571, 1141), (357, 953, 358, 952), (356, 205, 357, 206), (1006, 334, 1007, 333), (759, 843, 760, 842), (7, 336, 8, 337), (8, 1004, 9, 1003), (5, 154, 6, 155), (9, 377, 10, 376), (6, 781, 7, 782), (4, 822, 5, 821), (3, 632, 4, 633), (606, 973, 607, 974), (847, 973, 848, 972), (755, 976, 756, 977), (405, 975, 406, 974), (128, 971, 129, 972), (310, 969, 311, 970), (311, 189, 312, 188), (129, 187, 130, 186), (403, 184, 404, 185), (756, 182, 757, 181), (846, 185, 847, 186), (608, 184, 609, 183), (312, 674, 313, 673), (130, 672, 131, 671), (401, 670, 402, 671), (754, 666, 755, 665), (844, 669, 845, 670), (609, 669, 610, 668), (370, 1148, 371, 1147), (750, 861, 751, 862), (747, 297, 748, 296), (741, 113, 742, 112), (744, 1045, 745, 1046), (746, 417, 747, 418), (420, 743, 421, 744), (1049, 740, 1050, 741), (109, 739, 110, 738), (292, 738, 293, 737), (865, 736, 866, 737), (813, 424, 814, 425), (652, 208, 653, 207), (650, 801, 651, 802), (699, 536, 700, 537), (457, 535, 458, 534), (552, 535, 553, 536), (1084, 534, 1085, 533), (257, 532, 258, 533), (74, 531, 75, 532), (612, 907, 613, 908), (843, 905, 844, 904), (758, 905, 759, 906), (400, 904, 401, 903), (131, 902, 132, 903), (313, 900, 314, 901), (238, 58, 239, 57), (314, 74, 315, 73), (132, 72, 133, 71), (399, 70, 400, 71), (760, 70, 761, 69), (841, 68, 842, 69), (613, 67, 614, 66), (614, 1093, 615, 1094), (840, 1092, 841, 1091), (761, 1090, 762, 1091), (398, 1090, 399, 1089), (134, 1087, 135, 1088), (316, 1085, 317, 1086), (315, 257, 316, 256), (133, 255, 134, 254), (397, 252, 398, 253), (762, 252, 763, 251), (838, 249, 839, 250), (615, 249, 616, 248), (346, 426, 347, 425), (611, 468, 612, 469), (839, 465, 840, 464), (763, 462, 764, 463), (396, 462, 397, 461), (135, 460, 136, 461), (317, 458, 318, 459), (318, 698, 319, 697), (136, 696, 137, 695), (395, 694, 396, 695), (764, 694, 765, 693), (837, 692, 838, 693), (616, 692, 617, 691), (543, 619, 544, 618), (542, 835, 543, 836), (541, 767, 542, 766), (540, 393, 541, 394), (539, 139, 540, 138), (538, 1019, 539, 1020), (537, 321, 538, 320), (319, 551, 320, 550), (137, 549, 138, 548), (394, 547, 395, 548), (765, 547, 766, 546), (836, 545, 837, 546), (617, 545, 618, 544), (690, 620, 691, 619), (689, 834, 690, 835), (688, 768, 689, 767), (687, 392, 688, 393), (686, 140, 687, 139), (685, 1018, 686, 1019), (684, 322, 685, 321), (629, 486, 630, 487), (824, 486, 825, 485), (777, 484, 778, 485), (381, 483, 382, 482), (150, 483, 151, 484), (1008, 482, 1009, 481), (331, 480, 332, 481), (164, 428, 165, 427), (161, 1053, 162, 1052), (160, 107, 161, 108), (158, 291, 159, 292), (157, 867, 158, 866), (156, 735, 157, 736), (155, 0, 156, 1), (1088, 253, 1089, 254), (250, 464, 251, 463), (247, 621, 248, 620), (246, 833, 247, 834), (245, 769, 246, 768), (244, 391, 245, 392), (243, 141, 244, 140), (242, 1017, 243, 1018), (241, 323, 242, 322), (239, 918, 240, 919), (240, 1103, 241, 1104), (1098, 914, 1099, 913), (1102, 323, 1103, 324), (1101, 1017, 1102, 1016), (1099, 142, 1100, 143), (1097, 391, 1098, 390), (1096, 769, 1097, 770), (1095, 833, 1096, 832), (1094, 621, 1095, 622), (1092, 465, 1093, 466), (67, 467, 68, 466), (65, 623, 66, 622), (64, 831, 65, 832), (63, 771, 64, 770), (61, 388, 62, 389), (60, 144, 61, 143), (59, 1014, 60, 1015), (58, 326, 59, 325), (62, 911, 63, 912), (960, 265, 961, 266), (1071, 647, 1072, 646), (1067, 988, 1068, 989), (1065, 716, 1066, 717), (1066, 798, 1067, 797), (1068, 567, 1069, 568), (1064, 1137, 1065, 1138), (1063, 23, 1064, 22), (1069, 443, 1070, 442), (957, 449, 958, 448), (479, 330, 480, 331), (477, 1011, 478, 1010), (476, 147, 477, 148), (474, 386, 475, 385), (473, 774, 474, 775), (472, 828, 473, 827), (470, 625, 471, 626), (651, 950, 652, 951), (802, 951, 803, 952), (917, 324, 918, 325), (916, 1016, 917, 1015), (914, 141, 915, 142), (912, 390, 913, 389), (910, 771, 911, 772), (909, 831, 910, 830), (908, 623, 909, 624), (906, 467, 907, 468), (85, 813, 86, 812), (955, 806, 956, 807), (267, 811, 268, 810), (1074, 809, 1075, 810), (562, 808, 563, 807), (447, 808, 448, 809), (708, 806, 709, 805), (203, 805, 204, 804), (182, 667, 183, 668), (180, 470, 181, 469), (179, 625, 180, 624), (178, 829, 179, 830), (177, 773, 178, 772), (176, 387, 177, 388), (175, 145, 176, 144), (174, 1013, 175, 1014), (173, 327, 174, 326), (985, 328, 986, 329), (984, 1012, 985, 1011), (983, 146, 984, 147), (981, 385, 982, 384), (980, 775, 981, 776), (979, 827, 980, 826), (977, 626, 978, 627), (982, 475, 983, 476), (975, 667, 976, 666), (959, 1077, 960, 1076), (663, 979, 664, 978), (662, 472, 663, 471), (664, 628, 665, 627), (661, 828, 662, 829), (660, 774, 661, 773), (659, 386, 660, 387), (658, 146, 659, 145), (657, 1012, 658, 1013), (656, 328, 657, 327), (956, 561, 957, 562), (1136, 329, 1137, 330), (1134, 1010, 1135, 1009), (1132, 149, 1133, 150), (1133, 383, 1134, 382), (1131, 776, 1132, 777), (1130, 826, 1131, 825), (1135, 478, 1136, 479), (1129, 628, 1130, 629), (1125, 605, 1126, 604), (1121, 1032, 1122, 1033), (29, 631, 30, 630), (28, 823, 29, 824), (26, 780, 27, 779), (25, 380, 26, 381), (27, 153, 28, 152), (24, 1007, 25, 1008), (23, 333, 24, 332), (953, 710, 954, 711), (87, 365, 88, 364), (270, 364, 271, 363), (445, 360, 446, 361), (1072, 361, 1073, 362), (564, 360, 565, 359), (378, 1005, 379, 1006), (383, 149, 384, 148), (1000, 1152, 1001, 1151), (675, 529, 676, 528), (999, 870, 1000, 871), (997, 289, 998, 288), (998, 732, 999, 731), (996, 106, 997, 105), (995, 1054, 996, 1055), (993, 428, 994, 429), (1128, 754, 1129, 753), (487, 752, 488, 753), (610, 758, 611, 757), (30, 751, 31, 752), (513, 748, 514, 749), (1150, 871, 1151, 872), (1149, 287, 1150, 286), (1148, 730, 1149, 729), (1146, 104, 1147, 103), (1145, 1056, 1146, 1057), (1144, 429, 1145, 430), (514, 414, 515, 413), (31, 411, 32, 410), (607, 404, 608, 405), (488, 408, 489, 407), (1127, 406, 1128, 407), (845, 403, 846, 402), (122, 409, 123, 410), (1029, 971, 1030, 970), (1028, 187, 1029, 188), (1027, 672, 1028, 673), (1026, 902, 1027, 901), (1025, 72, 1026, 73), (1023, 1087, 1024, 1086), (1024, 255, 1025, 256), (1022, 460, 1023, 459), (1021, 696, 1022, 697), (1020, 549, 1021, 550), (849, 308, 850, 309), (1123, 307, 1124, 306), (1030, 309, 1031, 310), (492, 307, 493, 308), (600, 304, 601, 303), (35, 304, 36, 305), (516, 299, 517, 300), (791, 431, 792, 430), (789, 1059, 790, 1058), (790, 101, 791, 102), (788, 727, 789, 728), (787, 284, 788, 285), (784, 583, 785, 584), (785, 873, 786, 872), (782, 337, 783, 338), (783, 1003, 784, 1002), (778, 151, 779, 152), (786, 374, 787, 373), (848, 127, 849, 128), (1126, 126, 1127, 125), (489, 124, 490, 125), (605, 127, 606, 126), (32, 121, 33, 122), (517, 116, 518, 117), (899, 531, 900, 530), (885, 419, 886, 418), (887, 1045, 888, 1044), (888, 115, 889, 116), (884, 295, 885, 296), (883, 863, 884, 862), (886, 745, 887, 746), (882, 632, 883, 631), (881, 822, 882, 823), (879, 781, 880, 780), (876, 377, 877, 378), (880, 154, 881, 153), (877, 1004, 878, 1005), (878, 336, 879, 335), (510, 860, 511, 859), (37, 855, 38, 854), (599, 856, 600, 857), (493, 851, 494, 850), (1122, 851, 1123, 852), (639, 423, 640, 422), (642, 812, 643, 811), (645, 363, 646, 362), (636, 1048, 637, 1047), (638, 113, 639, 114), (635, 294, 636, 295), (634, 864, 635, 863), (637, 742, 638, 743), (633, 2, 634, 3), (414, 1042, 415, 1041), (117, 1038, 118, 1039), (300, 1039, 301, 1040), (515, 1041, 516, 1040), (36, 1036, 37, 1035), (598, 1037, 599, 1038), (494, 1032, 495, 1031), (853, 1035, 854, 1034), (820, 2, 821, 1), (816, 740, 817, 739), (819, 864, 820, 865), (818, 294, 819, 293), (817, 111, 818, 110), (814, 1051, 815, 1052), (34, 601, 35, 602), (518, 597, 519, 598), (889, 596, 890, 597), (423, 594, 424, 595), (640, 595, 641, 596), (815, 593, 816, 592), (1050, 593, 1051, 594), (108, 592, 109, 591), (290, 590, 291, 589), (867, 588, 868, 589), (734, 588, 735, 587), (1153, 587, 0, 586), (374, 582, 375, 581), (159, 590, 160, 591), (1001, 585, 1002, 584), (219, 39, 220, 38), (218, 520, 219, 519), (217, 891, 218, 890), (216, 83, 217, 84), (213, 959, 214, 958), (215, 266, 216, 267), (214, 1076, 215, 1075), (212, 450, 213, 449), (209, 706, 210, 707), (210, 201, 211, 202), (208, 654, 209, 653), (491, 1124, 492, 1125), (39, 1118, 40, 1119), (520, 1117, 521, 1118), (891, 1116, 892, 1117), (220, 1119, 221, 1120), (82, 1116, 83, 1115), (961, 1114, 962, 1115), (263, 1113, 264, 1112), (1078, 1111, 1079, 1112), (556, 1108, 557, 1107), (452, 1109, 453, 1110), (701, 1105, 702, 1104), (197, 1111, 198, 1110), (949, 654, 950, 655), (942, 1114, 943, 1113), (947, 201, 948, 200), (948, 706, 949, 705), (945, 450, 946, 451), (944, 1077, 945, 1078), (943, 265, 944, 264), (941, 962, 942, 963), (940, 82, 941, 81), (939, 892, 940, 893), (938, 521, 939, 522), (936, 41, 937, 42), (40, 498, 41, 497), (937, 498, 938, 499), (221, 497, 222, 496), (702, 55, 703, 56), (454, 52, 455, 51), (555, 52, 556, 53), (1081, 51, 1082, 50), (262, 47, 263, 48), (79, 46, 80, 47), (893, 45, 894, 44), (522, 44, 523, 43), (499, 43, 500, 42), (703, 236, 704, 237), (455, 233, 456, 232), (554, 233, 555, 234), (1082, 232, 1083, 231), (259, 230, 260, 231), (76, 229, 77, 230), (896, 228, 897, 227), (525, 227, 526, 226), (501, 223, 502, 222), (934, 223, 935, 224), (224, 933, 225, 934), (500, 935, 501, 936), (523, 932, 524, 933), (895, 930, 896, 931), (78, 930, 79, 929), (261, 929, 262, 928), (1080, 925, 1081, 926), (557, 923, 558, 922), (453, 924, 454, 925), (704, 922, 705, 921), (48, 927, 49, 928), (749, 512, 750, 513), (412, 512, 413, 511), (120, 509, 121, 510), (305, 506, 306, 507), (33, 509, 34, 508), (602, 507, 603, 508), (1033, 505, 1034, 504), (852, 506, 853, 505), (1120, 503, 1121, 504), (495, 503, 496, 502), (195, 927, 196, 926), (194, 49, 195, 50), (202, 708, 203, 707), (198, 451, 199, 452), (199, 559, 200, 558), (196, 1079, 197, 1080), (193, 261, 194, 260), (192, 78, 193, 77), (190, 897, 191, 898), (191, 228, 192, 229), (189, 526, 190, 527), (700, 683, 701, 684), (456, 682, 457, 681), (553, 682, 554, 683), (1083, 681, 1084, 680), (258, 679, 259, 680), (75, 678, 76, 679), (898, 678, 899, 677), (527, 677, 528, 676), (967, 525, 968, 524), (968, 226, 969, 225), (965, 895, 966, 894), (963, 80, 964, 81), (966, 931, 967, 932), (964, 46, 965, 45), (334, 379, 335, 380), (338, 585, 339, 586), (339, 1152, 340, 1153), (341, 869, 342, 868), (342, 289, 343, 290), (340, 733, 341, 734), (343, 106, 344, 107), (344, 1054, 345, 1053), (204, 355, 205, 356), (954, 354, 955, 353), (563, 352, 564, 353), (1073, 351, 1074, 350), (446, 352, 447, 351), (268, 349, 269, 350), (86, 347, 87, 348), (643, 348, 644, 349), (655, 172, 656, 173), (799, 171, 800, 170), (566, 169, 567, 170), (1070, 168, 1071, 167), (443, 169, 444, 168), (366, 163, 367, 164), (271, 166, 272, 167), (345, 163, 346, 162), (88, 165, 89, 166), (709, 354, 710, 355), (711, 359, 712, 358), (712, 649, 713, 650), (714, 171, 715, 172), (715, 987, 716, 986), (717, 1139, 718, 1138), (713, 800, 714, 801), (720, 19, 721, 20), (211, 560, 212, 561), (946, 560, 947, 559)]",friend,"[(474, 590, 475, 589), (369, 588, 370, 589), (250, 587, 251, 588), (133, 586, 134, 587), (419, 541, 420, 540), (475, 368, 476, 369), (476, 249, 477, 250), (136, 473, 137, 474), (407, 57, 408, 56), (365, 247, 366, 246), (135, 371, 136, 370), (134, 252, 135, 251), (184, 421, 185, 422), (591, 43, 592, 42), (247, 40, 248, 41), (366, 41, 367, 42), (478, 40, 479, 39), (131, 38, 132, 39), (590, 70, 591, 69), (248, 67, 249, 68), (367, 68, 368, 69), (477, 67, 478, 66), (132, 65, 133, 66), (27, 142, 28, 143), (28, 468, 29, 467), (144, 25, 145, 26), (464, 24, 465, 23), (380, 21, 381, 22), (578, 429, 579, 430), (260, 432, 261, 431), (379, 433, 380, 432), (469, 426, 470, 427), (139, 425, 140, 424), (275, 160, 276, 161), (460, 149, 461, 150), (147, 296, 148, 297), (461, 295, 462, 294), (383, 292, 384, 293), (459, 413, 460, 412), (150, 411, 151, 412), (37, 65, 38, 64), (36, 586, 37, 585), (32, 255, 33, 256), (31, 374, 32, 375), (29, 428, 30, 429), (70, 44, 71, 43), (651, 44, 652, 45), (672, 87, 673, 88), (106, 565, 107, 566), (669, 202, 670, 203), (668, 522, 669, 521), (303, 430, 304, 431), (306, 60, 307, 59), (301, 577, 302, 576), (304, 259, 305, 260), (305, 378, 306, 379), (299, 27, 300, 26), (302, 466, 303, 465), (300, 143, 301, 144), (58, 433, 59, 434), (536, 426, 537, 425), (105, 273, 106, 272), (101, 452, 102, 453), (561, 450, 562, 451), (334, 396, 335, 395), (451, 159, 452, 158), (562, 160, 563, 159), (100, 158, 101, 157), (274, 393, 275, 394), (104, 392, 105, 391), (648, 75, 649, 76), (650, 593, 651, 594), (649, 245, 650, 244), (647, 363, 648, 362), (646, 479, 647, 480), (645, 131, 646, 130), (638, 315, 639, 316), (639, 681, 640, 680), (85, 676, 86, 677), (89, 632, 90, 633), (83, 319, 84, 318), (80, 125, 81, 126), (79, 485, 80, 484), (73, 364, 74, 365), (72, 245, 73, 246), (71, 593, 72, 592), (363, 74, 364, 75), (358, 644, 359, 643), (361, 480, 362, 481), (360, 130, 361, 129), (353, 310, 354, 311), (357, 1, 358, 0), (355, 196, 356, 197), (354, 528, 355, 527), (243, 76, 244, 77), (238, 642, 239, 641), (242, 481, 243, 482), (241, 129, 242, 128), (236, 313, 237, 314), (237, 683, 238, 682), (235, 198, 236, 199), (234, 526, 235, 525), (495, 520, 496, 521), (494, 204, 495, 203), (489, 85, 490, 84), (490, 677, 491, 678), (491, 636, 492, 637), (488, 320, 489, 319), (487, 122, 488, 123), (120, 321, 121, 322), (118, 636, 119, 635), (121, 675, 122, 674), (119, 86, 120, 87), (116, 201, 117, 202), (115, 523, 116, 522), (667, 115, 668, 114), (579, 258, 580, 259), (581, 376, 582, 377), (575, 25, 576, 24), (577, 467, 578, 466), (573, 299, 574, 298), (574, 145, 575, 146), (571, 415, 572, 414), (266, 413, 267, 414), (265, 149, 266, 148), (264, 295, 265, 296), (263, 462, 264, 463), (261, 22, 262, 23), (256, 376, 257, 375), (163, 559, 164, 558), (449, 560, 450, 561), (278, 560, 279, 559), (394, 558, 395, 557), (335, 556, 336, 557), (553, 332, 554, 333), (554, 398, 555, 397), (555, 285, 556, 284), (552, 445, 553, 446), (551, 167, 552, 166), (420, 183, 421, 184), (671, 635, 672, 634), (57, 409, 58, 408), (337, 502, 338, 503), (323, 501, 324, 500), (633, 498, 634, 499), (88, 500, 89, 499), (204, 498, 205, 497), (519, 496, 520, 497), (117, 492, 118, 493), (670, 493, 671, 494), (518, 114, 519, 113), (205, 112, 206, 113), (90, 111, 91, 112), (630, 110, 631, 109), (325, 108, 326, 109), (336, 108, 337, 107), (434, 55, 435, 56), (233, 353, 234, 352), (543, 180, 544, 181), (539, 13, 540, 12), (538, 656, 539, 655), (537, 141, 538, 140), (535, 470, 536, 471), (534, 374, 535, 373), (533, 255, 534, 254), (531, 582, 532, 583), (532, 33, 533, 34), (530, 61, 531, 62), (526, 311, 527, 312), (197, 313, 198, 312), (193, 63, 194, 62), (191, 35, 192, 34), (192, 584, 193, 583), (190, 253, 191, 254), (188, 371, 189, 372), (187, 473, 188, 472), (186, 137, 187, 138), (185, 652, 186, 653), (189, 6, 190, 7), (11, 655, 12, 654), (9, 139, 10, 138), (8, 471, 9, 472), (7, 373, 8, 372), (5, 253, 6, 252), (3, 584, 4, 585), (4, 35, 5, 36), (2, 63, 3, 64), (678, 317, 679, 318), (602, 529, 603, 530), (601, 195, 602, 194), (603, 309, 604, 308), (600, 1, 601, 2), (598, 359, 599, 360), (597, 240, 598, 241), (599, 644, 600, 645), (594, 78, 595, 77), (595, 483, 596, 482), (596, 127, 597, 128), (339, 616, 340, 617), (123, 614, 124, 615), (486, 616, 487, 615), (82, 614, 83, 613), (642, 609, 643, 610), (239, 610, 240, 611), (356, 607, 357, 608), (683, 608, 0, 609), (309, 605, 310, 604), (195, 607, 196, 606), (528, 605, 529, 606), (293, 411, 294, 410), (351, 233, 352, 232), (524, 232, 525, 231), (199, 230, 200, 231), (681, 229, 682, 228), (314, 229, 315, 230), (611, 226, 612, 227), (640, 228, 641, 227), (78, 223, 79, 224), (483, 224, 484, 225), (126, 226, 127, 225), (340, 222, 341, 221), (523, 351, 524, 350), (200, 349, 201, 350), (679, 347, 680, 346), (316, 347, 317, 348), (612, 345, 613, 346), (637, 349, 638, 348), (81, 344, 82, 345), (485, 342, 486, 343), (124, 344, 125, 343), (222, 342, 223, 341), (219, 568, 220, 569), (218, 270, 219, 269), (217, 389, 218, 388), (216, 455, 217, 456), (215, 155, 216, 154), (510, 155, 511, 156), (509, 455, 510, 454), (505, 390, 506, 391), (504, 271, 505, 272), (503, 567, 504, 566), (16, 298, 17, 297), (20, 381, 21, 382), (14, 416, 15, 415), (18, 464, 19, 463), (17, 146, 18, 147), (19, 262, 20, 263), (15, 573, 16, 572), (10, 424, 11, 423), (307, 666, 308, 667), (60, 665, 61, 666), (30, 661, 31, 662), (580, 663, 581, 664), (257, 663, 258, 662), (377, 665, 378, 664), (468, 659, 469, 660), (141, 659, 142, 658), (416, 657, 417, 658), (427, 661, 428, 660), (161, 276, 162, 277), (396, 283, 397, 284), (333, 283, 334, 282), (164, 279, 165, 280), (446, 282, 447, 281), (280, 448, 281, 447), (277, 162, 278, 163), (51, 110, 52, 111), (48, 502, 49, 501), (46, 618, 47, 617), (45, 220, 46, 221), (506, 103, 507, 104), (209, 95, 210, 94), (564, 274, 565, 273), (563, 393, 564, 392), (626, 97, 627, 98), (623, 156, 624, 157), (622, 454, 623, 453), (620, 389, 621, 390), (619, 270, 620, 271), (618, 568, 619, 567), (653, 423, 654, 422), (47, 338, 48, 339), (673, 322, 674, 323), (320, 675, 321, 676), (290, 436, 291, 435), (165, 449, 166, 448), (399, 170, 400, 171), (331, 169, 332, 168), (444, 168, 445, 167), (330, 443, 331, 444), (402, 440, 403, 439), (174, 438, 175, 437), (398, 328, 399, 327), (442, 329, 443, 330), (169, 329, 170, 328), (285, 327, 286, 326), (49, 325, 50, 324), (54, 517, 55, 518), (175, 514, 176, 515), (436, 516, 437, 515), (404, 513, 405, 514), (547, 513, 548, 512), (214, 511, 215, 512), (621, 509, 622, 508), (102, 507, 103, 508), (91, 207, 92, 206), (548, 213, 549, 214), (403, 213, 404, 212), (438, 211, 439, 212), (173, 211, 174, 210), (287, 209, 288, 208), (52, 208, 53, 207), (550, 99, 551, 100), (401, 97, 402, 96), (441, 98, 442, 99), (172, 96, 173, 95), (288, 94, 289, 93), (53, 93, 54, 92), (50, 631, 51, 632), (286, 629, 287, 630), (171, 628, 172, 629), (440, 626, 441, 625), (400, 627, 401, 628), (549, 625, 550, 624), (291, 406, 292, 407), (176, 405, 177, 406), (385, 153, 386, 152), (386, 457, 387, 458), (387, 545, 388, 544), (384, 177, 385, 178), (382, 409, 383, 410), (13, 418, 14, 419), (656, 417, 657, 418), (458, 180, 459, 179), (456, 545, 457, 546), (153, 547, 154, 546), (151, 178, 152, 179), (267, 543, 268, 542), (268, 181, 269, 182), (569, 183, 570, 182), (570, 541, 571, 542), (289, 516, 685, 691), (685, 694, 690, 695), (695, 690, 696, 689), (290, 693, 686, 694), (693, 687, 692, 686), (687, 517, 688, 692), (689, 696, 688, 691)]"
"unnamed link-6_filled(1,0)","[(2020, 2926, 2021, 2925), (1851, 2926, 1852, 2927), (2935, 1057, 2936, 1056), (2936, 312, 2937, 311), (1511, 2733, 1512, 2732), (1124, 2731, 1125, 2732), (2423, 2033, 2424, 2032), (2516, 1798, 2517, 1797), (2419, 838, 2420, 839), (1181, 2307, 1182, 2306), (712, 2307, 713, 2308), (2022, 1044, 2023, 1043), (1850, 1045, 1851, 1046), (1848, 301, 1849, 302), (717, 1459, 718, 1458), (532, 1359, 533, 1360), (1179, 1335, 1180, 1334), (714, 1335, 715, 1336), (1180, 557, 1181, 558), (1059, 2941, 1060, 2940), (1048, 304, 1049, 303), (713, 557, 714, 556), (693, 82, 694, 83), (690, 1704, 691, 1703), (85, 1702, 86, 1703), (1052, 2339, 1053, 2340), (2933, 2336, 2934, 2337), (1364, 2334, 1365, 2333), (81, 1201, 82, 1200), (1362, 529, 1363, 530), (2934, 526, 2935, 525), (1054, 524, 1055, 523), (828, 1832, 829, 1831), (83, 692, 84, 693), (86, 2170, 87, 2169), (309, 525, 310, 524), (310, 1056, 311, 1055), (312, 2938, 313, 2937), (307, 2338, 308, 2339), (2420, 314, 2421, 313), (2417, 1059, 2418, 1058), (2418, 2940, 2419, 2939), (2416, 528, 2417, 527), (2415, 2334, 2416, 2335), (2410, 1369, 2411, 1370), (1194, 2941, 1195, 2942), (1192, 1061, 1193, 1062), (1193, 316, 1194, 317), (1191, 837, 1192, 836), (1188, 2031, 1189, 2032), (1189, 2422, 1190, 2423), (707, 2427, 708, 2426), (706, 1185, 707, 1186), (705, 2035, 706, 2034), (703, 834, 704, 835), (700, 318, 701, 317), (702, 1064, 703, 1063), (699, 2943, 700, 2942), (697, 529, 698, 528), (695, 2332, 696, 2333), (696, 1363, 697, 1364), (2044, 1828, 2045, 1827), (825, 2042, 826, 2043), (803, 2527, 804, 2526), (215, 2530, 216, 2531), (2972, 2529, 2973, 2530), (2973, 217, 2974, 216), (2948, 829, 2949, 830), (2949, 1832, 2950, 1833), (2951, 2041, 2952, 2040), (2946, 322, 2947, 321), (1528, 1784, 1529, 1783), (1526, 2089, 1527, 2090), (2503, 2086, 2504, 2087), (1301, 511, 1302, 510), (2365, 496, 2366, 497), (498, 2363, 499, 2364), (1603, 2357, 1604, 2356), (1294, 2357, 1295, 2358), (596, 2356, 597, 2355), (2297, 1327, 2298, 1326), (2298, 565, 2299, 566), (2305, 1071, 2306, 1070), (2303, 2951, 2304, 2950), (2302, 827, 2303, 828), (2301, 1830, 2302, 1831), (2304, 2040, 2305, 2039), (2300, 324, 2301, 323), (2299, 1570, 2300, 1571), (564, 1570, 565, 1569), (563, 324, 564, 325), (560, 2041, 561, 2042), (562, 1830, 563, 1829), (561, 827, 562, 826), (559, 2952, 560, 2953), (558, 1071, 559, 1072), (1604, 1388, 1605, 1387), (1293, 1388, 1294, 1389), (597, 1387, 598, 1386), (1342, 549, 1343, 550), (1333, 1073, 1334, 1072), (1332, 2954, 1333, 2953), (1331, 824, 1332, 825), (1329, 1828, 1330, 1829), (1330, 2044, 1331, 2043), (1328, 326, 1329, 325), (1327, 1568, 1328, 1569), (2432, 556, 2433, 555), (2433, 1336, 2434, 1337), (2431, 2308, 2432, 2309), (2435, 1457, 2436, 1456), (2428, 710, 2429, 709), (2425, 1186, 2426, 1187), (1523, 2499, 1524, 2498), (1521, 4, 1522, 5), (1068, 2038, 1069, 2037), (1067, 1834, 1068, 1835), (1064, 833, 1065, 834), (1060, 316, 1061, 315), (1213, 680, 1214, 681), (2186, 673, 2187, 674), (2190, 1224, 2191, 1223), (1377, 1044, 1378, 1045), (2347, 1042, 2348, 1043), (514, 1042, 515, 1041), (1304, 1040, 1305, 1039), (1681, 1037, 1682, 1036), (2191, 1034, 2192, 1035), (2193, 1678, 2194, 1679), (1379, 2924, 1380, 2925), (2348, 2923, 2349, 2924), (512, 2922, 513, 2921), (1303, 2921, 1304, 2920), (2194, 2915, 2195, 2916), (1384, 183, 1385, 184), (595, 180, 596, 181), (1296, 180, 1297, 179), (79, 2331, 80, 2330), (1844, 2342, 1845, 2341), (1841, 522, 1842, 523), (1780, 2091, 1781, 2092), (2501, 370, 2502, 371), (1524, 373, 1525, 374), (2493, 8, 2494, 9), (2166, 1705, 2167, 1706), (2165, 2329, 2166, 2328), (2161, 75, 2162, 74), (2162, 1356, 2163, 1355), (2160, 535, 2161, 536), (2164, 1564, 2165, 1563), (2159, 328, 2160, 329), (2158, 2047, 2159, 2048), (2157, 1825, 2158, 1824), (2153, 819, 2154, 818), (2148, 2963, 2149, 2964), (2136, 209, 2137, 210), (2135, 2537, 2136, 2536), (2144, 1085, 2145, 1086), (2142, 1166, 2143, 1165), (2140, 1471, 2141, 1472), (2137, 732, 2138, 733), (2133, 2452, 2134, 2453), (2132, 418, 2133, 417), (2131, 241, 2132, 240), (2134, 2691, 2135, 2692), (2098, 1893, 2099, 1894), (1774, 1896, 1775, 1895), (1743, 2699, 1744, 2698), (1734, 233, 1735, 234), (1739, 414, 1740, 415), (1738, 2456, 1739, 2455), (1737, 737, 1738, 736), (1736, 1478, 1737, 1477), (1735, 1158, 1736, 1159), (1731, 1091, 1732, 1090), (1733, 2532, 1734, 2533), (1732, 214, 1733, 213), (1730, 2972, 1731, 2971), (1718, 817, 1719, 818), (1714, 1823, 1715, 1824), (1712, 2050, 1713, 2049), (1710, 332, 1711, 331), (1708, 1561, 1709, 1562), (1713, 539, 1714, 538), (1709, 1354, 1710, 1355), (1711, 72, 1712, 73), (1706, 2327, 1707, 2328), (2693, 238, 2694, 239), (2694, 415, 2695, 416), (2692, 2454, 2693, 2453), (2675, 719, 2676, 718), (2674, 1460, 2675, 1459), (2672, 1177, 2673, 1178), (2671, 1075, 2672, 1074), (2670, 2956, 2671, 2955), (2669, 822, 2670, 823), (2668, 1825, 2669, 1826), (2667, 2047, 2668, 2046), (2666, 328, 2667, 327), (2664, 1567, 2665, 1568), (521, 98, 522, 99), (2337, 95, 2338, 94), (1842, 98, 1843, 97), (308, 95, 309, 96), (1053, 96, 1054, 97), (2932, 93, 2933, 94), (1365, 91, 1366, 90), (2414, 91, 2415, 92), (1698, 87, 1699, 88), (691, 84, 692, 85), (1205, 89, 1206, 88), (2172, 90, 2173, 89), (520, 2181, 521, 2182), (2340, 2180, 2341, 2179), (1843, 2181, 1844, 2180), (306, 2177, 307, 2178), (1051, 2178, 1052, 2179), (2931, 2176, 2932, 2177), (1366, 2174, 1367, 2173), (2413, 2174, 2414, 2175), (1700, 2171, 1701, 2172), (689, 2168, 690, 2169), (1203, 2171, 1204, 2170), (422, 2447, 423, 2448), (518, 1215, 519, 1216), (2343, 1215, 2344, 1214), (1845, 1213, 1846, 1212), (305, 1210, 306, 1211), (1050, 1211, 1051, 1212), (2930, 1209, 2931, 1210), (1367, 1207, 1368, 1206), (2412, 1207, 2413, 1208), (1699, 1204, 1700, 1205), (694, 1201, 695, 1202), (75, 1357, 76, 1356), (70, 539, 71, 540), (77, 1565, 78, 1564), (73, 330, 74, 331), (71, 2050, 72, 2051), (66, 1820, 67, 1819), (60, 812, 61, 811), (554, 2438, 555, 2437), (553, 432, 554, 433), (552, 2678, 553, 2677), (551, 721, 552, 720), (550, 1462, 551, 1461), (548, 1175, 549, 1176), (546, 1076, 547, 1075), (545, 2957, 546, 2956), (543, 2156, 544, 2157), (542, 1716, 543, 1715), (540, 69, 541, 70), (544, 821, 545, 822), (541, 1822, 542, 1823), (537, 2049, 538, 2048), (536, 330, 537, 329), (533, 1566, 534, 1567), (1358, 1566, 1359, 1565), (1353, 332, 1354, 333), (1351, 2052, 1352, 2053), (1349, 1821, 1350, 1820), (1346, 820, 1347, 819), (1350, 68, 1351, 67), (1348, 1717, 1349, 1718), (1347, 2155, 1348, 2154), (1345, 2958, 1346, 2959), (1344, 1077, 1345, 1078), (1343, 1175, 1344, 1174), (1341, 1460, 1342, 1461), (1340, 719, 1341, 720), (1339, 2676, 1340, 2677), (1338, 434, 1339, 433), (1337, 2436, 1338, 2437), (2325, 1561, 2326, 1560), (2323, 334, 2324, 335), (2322, 2053, 2323, 2054), (2321, 1819, 2322, 1818), (2319, 817, 2320, 816), (2320, 66, 2321, 65), (2318, 1719, 2319, 1720), (2317, 2153, 2318, 2152), (2316, 2959, 2317, 2960), (2315, 1078, 2316, 1079), (2314, 1174, 2315, 1173), (2313, 1462, 2314, 1463), (2312, 721, 2313, 722), (2311, 2678, 2312, 2679), (2310, 432, 2311, 431), (2309, 2438, 2310, 2439), (2096, 1000, 2097, 999), (1775, 998, 1776, 999), (1897, 996, 1898, 997), (378, 998, 379, 997), (2489, 992, 2490, 993), (770, 991, 771, 992), (1123, 991, 1124, 990), (2735, 986, 2736, 987), (1512, 989, 1513, 990), (1690, 682, 1691, 681), (2409, 689, 2410, 688), (1370, 687, 1371, 688), (2928, 686, 2929, 685), (1047, 685, 1048, 684), (302, 684, 303, 683), (1847, 682, 1848, 683), (2342, 679, 2343, 680), (519, 679, 520, 678), (51, 2974, 52, 2975), (52, 217, 53, 218), (53, 2529, 54, 2528), (50, 1093, 51, 1094), (48, 1158, 49, 1157), (47, 1478, 48, 1479), (45, 738, 46, 739), (14, 2487, 15, 2488), (12, 994, 13, 993), (448, 2164, 449, 2163), (450, 1707, 451, 1708), (451, 2327, 452, 2326), (447, 77, 448, 76), (446, 1358, 447, 1357), (445, 534, 446, 535), (444, 2665, 445, 2666), (449, 1563, 450, 1562), (443, 326, 444, 327), (442, 2045, 443, 2046), (441, 1827, 442, 1826), (440, 824, 441, 823), (439, 2954, 440, 2955), (438, 1073, 439, 1074), (437, 1179, 438, 1178), (434, 1457, 435, 1458), (436, 715, 437, 716), (416, 240, 417, 239), (2454, 237, 2455, 238), (49, 233, 50, 232), (735, 236, 736, 237), (1476, 235, 1477, 236), (1159, 235, 1160, 234), (1311, 100, 1312, 101), (1310, 2183, 1311, 2184), (1308, 1217, 1309, 1218), (1309, 677, 1310, 676), (2411, 1697, 2412, 1696), (1368, 1697, 1369, 1698), (2929, 1695, 2930, 1694), (1049, 1693, 1050, 1692), (304, 1694, 305, 1693), (1846, 1691, 1847, 1692), (2344, 1689, 2345, 1690), (517, 1689, 518, 1688), (1305, 1685, 1306, 1684), (2354, 181, 2355, 182), (505, 179, 506, 178), (1600, 177, 1601, 178), (1601, 504, 1602, 505), (1314, 2551, 1315, 2552), (1312, 1583, 1313, 1584), (2553, 1585, 2554, 1584), (2424, 1581, 2425, 1582), (701, 1576, 702, 1577), (1187, 1583, 1188, 1582), (2033, 1580, 2034, 1581), (1838, 1580, 1839, 1579), (835, 1579, 836, 1578), (1062, 1577, 1063, 1578), (318, 1575, 319, 1576), (2944, 1573, 2945, 1574), (1574, 2295, 1575, 2296), (2943, 2297, 2944, 2296), (319, 2295, 320, 2294), (1065, 2293, 1066, 2292), (832, 2293, 833, 2294), (1836, 2291, 1837, 2292), (2035, 2291, 2036, 2290), (1184, 2289, 1185, 2290), (708, 2288, 709, 2287), (2427, 2289, 2428, 2288), (2552, 2285, 2553, 2286), (1313, 2287, 1314, 2286), (1572, 1325, 1573, 1326), (2945, 1325, 2946, 1324), (320, 1324, 321, 1323), (831, 1322, 832, 1323), (1835, 1320, 1836, 1321), (2036, 1320, 2037, 1319), (1066, 1322, 1067, 1321), (1183, 1318, 1184, 1319), (710, 1318, 711, 1317), (2429, 1317, 2430, 1316), (2550, 1315, 2551, 1316), (2451, 2538, 2452, 2539), (418, 2540, 419, 2539), (2690, 2537, 2691, 2538), (734, 2535, 735, 2536), (1475, 2534, 1476, 2535), (1160, 2534, 1161, 2533), (1092, 2531, 1093, 2532), (1091, 215, 1092, 214), (1161, 212, 1162, 213), (1474, 212, 1475, 211), (733, 211, 734, 210), (2689, 209, 2690, 208), (419, 206, 420, 207), (2450, 208, 2451, 207), (2549, 577, 2550, 576), (2430, 575, 2431, 576), (711, 574, 712, 575), (1182, 574, 1183, 573), (1069, 572, 1070, 573), (2038, 571, 2039, 572), (1833, 571, 1834, 570), (830, 570, 831, 569), (322, 567, 323, 568), (2947, 568, 2948, 569), (1571, 567, 1572, 566), (2030, 99, 2031, 100), (2029, 2182, 2030, 2183), (2027, 1216, 2028, 1217), (2028, 678, 2029, 677), (2026, 1688, 2027, 1687), (2024, 516, 2025, 515), (2023, 2346, 2024, 2347), (2275, 1594, 2276, 1595), (2272, 510, 2273, 509), (2271, 1301, 2272, 1300), (2269, 592, 2270, 593), (2267, 2352, 2268, 2353), (2265, 183, 2266, 182), (2264, 1385, 2265, 1386), (2021, 1378, 2022, 1379), (300, 1375, 301, 1376), (1046, 1373, 1047, 1374), (2927, 1372, 2928, 1373), (1849, 1375, 1850, 1374), (1674, 2801, 1675, 2802), (2911, 2802, 2912, 2803), (2196, 2800, 2197, 2799), (1599, 2799, 1600, 2798), (506, 2797, 507, 2798), (1297, 2796, 1298, 2797), (594, 2796, 595, 2795), (2353, 2795, 2354, 2794), (184, 2791, 185, 2792), (1383, 2793, 1384, 2792), (2266, 2793, 2267, 2794), (1596, 2917, 1597, 2918), (1592, 1683, 1593, 1684), (1593, 1038, 1594, 1039), (1588, 675, 1589, 676), (1589, 1219, 1590, 1218), (1587, 2185, 1588, 2184), (1586, 102, 1587, 101), (1585, 2555, 1586, 2554), (2284, 2555, 2285, 2556), (2283, 102, 2284, 103), (2279, 2188, 2280, 2189), (2278, 1221, 2279, 1222), (2281, 673, 2282, 672), (2276, 1038, 2277, 1037), (2277, 1683, 2278, 1682), (2274, 2920, 2275, 2919), (1548, 223, 1549, 224), (345, 223, 346, 222), (2064, 222, 2065, 221), (1807, 220, 1808, 221), (2527, 218, 2528, 219), (804, 219, 805, 220), (257, 1547, 258, 1546), (254, 349, 255, 350), (255, 2068, 256, 2069), (253, 1805, 254, 1804), (256, 2522, 257, 2521), (252, 802, 253, 801), (250, 1095, 251, 1096), (249, 1157, 250, 1156), (248, 1479, 249, 1480), (246, 737, 247, 738), (247, 47, 248, 46), (245, 2456, 246, 2457), (244, 414, 245, 413), (242, 2695, 243, 2696), (243, 1740, 244, 1741), (241, 2131, 242, 2130), (2421, 1840, 2422, 1841), (1190, 1840, 1191, 1839), (704, 1837, 705, 1838), (1534, 495, 1535, 496), (2508, 493, 2509, 494), (1789, 494, 1790, 495), (2080, 492, 2081, 491), (363, 491, 364, 490), (789, 488, 790, 489), (2985, 487, 2986, 486), (1103, 485, 1104, 484), (1105, 2376, 1106, 2377), (2986, 2375, 2987, 2376), (790, 2374, 791, 2373), (361, 2372, 362, 2373), (2078, 2371, 2079, 2372), (1791, 2369, 1792, 2368), (2510, 2370, 2511, 2369), (1535, 2367, 1536, 2366), (231, 1095, 232, 1094), (229, 802, 230, 803), (226, 2523, 227, 2524), (228, 1805, 229, 1806), (227, 2067, 228, 2066), (225, 347, 226, 346), (224, 1547, 225, 1548), (1202, 1701, 1203, 1702), (1198, 2332, 1199, 2331), (1199, 81, 1200, 80), (1196, 1362, 1197, 1361), (1197, 530, 1198, 531), (1195, 698, 1196, 699), (136, 1545, 137, 1546), (1806, 2526, 1807, 2525), (2065, 2524, 2066, 2525), (347, 2522, 348, 2523), (137, 2520, 138, 2521), (2070, 1801, 2071, 1802), (351, 1802, 352, 1803), (140, 1803, 141, 1804), (138, 2070, 139, 2069), (348, 2068, 349, 2067), (2662, 532, 2663, 531), (2663, 1360, 2664, 1361), (2661, 78, 2662, 79), (2660, 2329, 2661, 2330), (2659, 1705, 2660, 1704), (2658, 2167, 2659, 2168), (352, 799, 353, 800), (141, 800, 142, 801), (795, 356, 796, 357), (139, 351, 140, 350), (146, 1100, 147, 1099), (148, 2755, 149, 2756), (905, 1955, 906, 1954), (2854, 1956, 2855, 1955), (979, 2859, 980, 2858), (978, 1951, 979, 1952), (974, 912, 975, 911), (769, 2731, 770, 2730), (2486, 2728, 2487, 2727), (15, 2728, 16, 2729), (385, 2724, 386, 2725), (1952, 2858, 1953, 2857), (585, 1306, 586, 1307), (588, 513, 589, 514), (584, 1592, 585, 1591), (589, 2922, 590, 2923), (586, 1685, 587, 1686), (587, 1040, 588, 1041), (580, 671, 581, 672), (583, 1221, 584, 1220), (582, 2188, 583, 2187), (579, 105, 580, 104), (581, 2280, 582, 2281), (577, 2557, 578, 2556), (2573, 1391, 2574, 1390), (2571, 2359, 2572, 2358), (2570, 503, 2571, 504), (2569, 176, 2570, 177), (2567, 2801, 2568, 2800), (2568, 2198, 2569, 2197), (2565, 2912, 2566, 2913), (2566, 1675, 2567, 1676), (2562, 1033, 2563, 1034), (2561, 1225, 2562, 1224), (2559, 670, 2560, 671), (2558, 106, 2559, 105), (1558, 1437, 1559, 1438), (335, 1437, 336, 1436), (2054, 1436, 2055, 1435), (1817, 1434, 1818, 1435), (815, 1432, 816, 1433), (64, 1433, 65, 1434), (1720, 1432, 1721, 1431), (2151, 1430, 2152, 1431), (2960, 1430, 2961, 1429), (1079, 1429, 1080, 1428), (1172, 1427, 1173, 1428), (1463, 1427, 1464, 1426), (722, 1426, 723, 1425), (2679, 1425, 2680, 1424), (430, 1423, 431, 1424), (2439, 1423, 2440, 1422), (2548, 1421, 2549, 1422), (2546, 470, 2547, 469), (2440, 467, 2441, 468), (429, 467, 430, 466), (2680, 465, 2681, 466), (723, 464, 724, 465), (1464, 463, 1465, 464), (1171, 463, 1172, 462), (1080, 461, 1081, 462), (2961, 460, 2962, 461), (2150, 460, 2151, 459), (1721, 458, 1722, 459), (63, 457, 64, 456), (814, 458, 815, 457), (1816, 456, 1817, 455), (2055, 454, 2056, 455), (336, 453, 337, 454), (1557, 453, 1558, 452), (1555, 2408, 1556, 2409), (338, 2408, 339, 2407), (2057, 2407, 2058, 2406), (1814, 2405, 1815, 2406), (812, 2403, 813, 2404), (61, 2404, 62, 2405), (1723, 2403, 1724, 2402), (2147, 2400, 2148, 2401), (2964, 2402, 2965, 2401), (1082, 2400, 1083, 2399), (1169, 2398, 1170, 2399), (1466, 2398, 1467, 2397), (725, 2397, 726, 2396), (2682, 2396, 2683, 2395), (427, 2394, 428, 2395), (2442, 2394, 2443, 2393), (2545, 2392, 2546, 2393), (1662, 655, 1663, 656), (654, 1661, 655, 1662), (2743, 1661, 2744, 1660), (1112, 1659, 1113, 1660), (0, 1657, 1, 1658), (781, 1659, 782, 1658), (369, 1656, 370, 1657), (2502, 1656, 2503, 1655), (2087, 1654, 2088, 1655), (1784, 1654, 1785, 1653), (1530, 1652, 1531, 1651), (501, 1650, 502, 1651), (2362, 1648, 2363, 1647), (1393, 1647, 1394, 1646), (1392, 135, 1393, 136), (1649, 133, 1650, 132), (2361, 134, 2362, 135), (500, 132, 501, 131), (1531, 130, 1532, 131), (1785, 128, 1786, 129), (2085, 127, 2086, 126), (2504, 127, 2505, 128), (368, 126, 369, 125), (782, 123, 783, 124), (2993, 125, 0, 124), (1111, 123, 1112, 122), (2744, 121, 2745, 122), (653, 121, 654, 120), (1538, 1398, 1539, 1397), (1554, 2261, 1555, 2262), (339, 2261, 340, 2260), (2058, 2260, 2059, 2259), (1813, 2258, 1814, 2259), (810, 2257, 811, 2258), (59, 2256, 60, 2257), (1724, 2256, 1725, 2255), (2146, 2253, 2147, 2254), (2965, 2255, 2966, 2254), (1083, 2253, 1084, 2252), (1168, 2251, 1169, 2252), (1467, 2251, 1468, 2250), (726, 2250, 727, 2249), (2683, 2249, 2684, 2248), (426, 2247, 427, 2248), (2443, 2247, 2444, 2246), (2544, 2245, 2545, 2246), (2543, 617, 2544, 616), (2444, 615, 2445, 616), (425, 615, 426, 614), (2684, 613, 2685, 614), (727, 612, 728, 613), (1468, 611, 1469, 612), (1167, 611, 1168, 610), (1084, 609, 1085, 610), (2966, 607, 2967, 608), (2145, 609, 2146, 608), (1725, 606, 1726, 607), (58, 606, 59, 605), (809, 605, 810, 604), (1812, 604, 1813, 603), (2059, 602, 2060, 603), (340, 601, 341, 602), (1552, 600, 1553, 599), (2542, 1624, 2543, 1623), (2445, 1622, 2446, 1623), (424, 1622, 425, 1621), (2685, 1620, 2686, 1621), (728, 1619, 729, 1620), (1469, 1618, 1470, 1619), (1166, 1618, 1167, 1617), (1086, 1615, 1087, 1616), (2967, 1614, 2968, 1615), (2143, 1617, 2144, 1616), (1726, 1613, 1727, 1614), (56, 1612, 57, 1611), (807, 1611, 808, 1610), (1810, 1610, 1811, 1609), (2061, 1608, 2062, 1609), (342, 1607, 343, 1608), (1550, 1606, 1551, 1605), (2541, 2593, 2542, 2592), (2446, 2591, 2447, 2592), (423, 2591, 424, 2590), (2686, 2589, 2687, 2590), (729, 2588, 730, 2589), (1470, 2587, 1471, 2588), (1164, 2586, 1165, 2585), (1087, 2584, 1088, 2585), (2969, 2582, 2970, 2583), (2141, 2587, 2142, 2586), (1728, 2581, 1729, 2582), (55, 2581, 56, 2580), (806, 2580, 807, 2579), (1809, 2579, 1810, 2578), (2062, 2577, 2063, 2578), (343, 2576, 344, 2577), (1549, 2575, 1550, 2574), (2790, 2263, 2791, 2264), (2789, 599, 2790, 598), (2787, 1607, 2788, 1606), (2788, 1552, 2789, 1551), (2786, 2576, 2787, 2575), (2785, 344, 2786, 345), (2784, 2063, 2785, 2064), (2783, 1809, 2784, 1808), (2782, 806, 2783, 805), (2781, 55, 2782, 54), (2780, 1729, 2781, 1730), (2775, 2139, 2776, 2138), (2779, 2970, 2780, 2971), (2778, 1089, 2779, 1090), (2777, 1163, 2778, 1162), (2776, 1473, 2777, 1474), (2774, 731, 2775, 732), (2773, 2688, 2774, 2689), (2770, 422, 2771, 421), (2772, 2449, 2773, 2450), (2771, 204, 2772, 205), (2769, 2541, 2770, 2540), (203, 2449, 204, 2448), (205, 420, 206, 421), (202, 2688, 203, 2687), (201, 731, 202, 730), (199, 1473, 200, 1472), (198, 1163, 199, 1164), (197, 1089, 198, 1088), (195, 2969, 196, 2968), (200, 2139, 201, 2140), (194, 1728, 195, 1727), (192, 57, 193, 58), (191, 808, 192, 809), (190, 1811, 191, 1812), (189, 2061, 190, 2060), (188, 342, 189, 341), (196, 2583, 197, 2584), (186, 1553, 187, 1554), (193, 1612, 194, 1613), (187, 600, 188, 601), (185, 2263, 186, 2262), (2745, 653, 2746, 652), (1108, 649, 1109, 650), (2990, 647, 2991, 648), (785, 649, 786, 648), (365, 646, 366, 647), (2082, 645, 2083, 646), (2507, 645, 2508, 644), (1788, 644, 1789, 643), (1533, 643, 1534, 642), (497, 640, 498, 641), (2364, 642, 2365, 641), (1394, 640, 1395, 639), (2749, 2627, 2750, 2626), (1106, 2625, 1107, 2626), (2987, 2624, 2988, 2625), (788, 2624, 789, 2623), (362, 2621, 363, 2622), (2079, 2620, 2080, 2621), (2511, 2619, 2512, 2618), (1792, 2618, 1793, 2617), (489, 2622, 490, 2623), (2370, 2620, 2371, 2619), (1395, 2615, 1396, 2614), (1537, 2617, 1538, 2616), (1539, 1252, 1540, 1253), (1401, 1248, 1402, 1249), (2513, 1250, 2514, 1251), (1794, 1251, 1795, 1252), (2076, 1250, 2077, 1249), (2984, 1246, 2985, 1245), (791, 1246, 792, 1247), (360, 1248, 361, 1247), (1104, 1244, 1105, 1243), (2379, 1240, 2380, 1241), (485, 1245, 486, 1244), (2751, 1242, 2752, 1243), (2211, 651, 2212, 650), (2212, 2747, 2213, 2748), (2210, 1110, 2211, 1109), (2208, 2992, 2209, 2991), (2209, 784, 2210, 785), (2207, 367, 2208, 366), (2204, 2505, 2205, 2506), (2206, 2084, 2207, 2083), (2203, 1786, 2204, 1787), (2200, 1529, 2201, 1530), (2202, 129, 2203, 130), (2201, 1653, 2202, 1652), (2198, 175, 2199, 176), (2753, 1407, 2754, 1406), (482, 1407, 483, 1408), (2383, 1413, 2384, 1412), (1102, 1405, 1103, 1406), (359, 1402, 360, 1403), (792, 1404, 793, 1403), (2983, 1404, 2984, 1405), (2077, 1400, 2078, 1401), (1793, 1399, 1794, 1398), (2512, 1400, 2513, 1399), (2750, 2378, 2751, 2377), (487, 2374, 488, 2375), (2129, 2769, 2130, 2768), (1741, 2766, 1742, 2767), (2696, 2767, 2697, 2768), (412, 2766, 413, 2765), (2457, 2764, 2458, 2765), (44, 2764, 45, 2763), (739, 2762, 740, 2763), (1483, 2758, 1484, 2759), (1151, 2757, 1152, 2756), (2752, 483, 2753, 484), (626, 1154, 627, 1153), (623, 742, 624, 743), (622, 42, 623, 41), (621, 2460, 622, 2461), (620, 410, 621, 409), (619, 2700, 620, 2701), (618, 1745, 619, 1746), (617, 2127, 618, 2126), (1634, 628, 1635, 627), (1633, 1155, 1634, 1154), (1630, 741, 1631, 742), (1629, 43, 1630, 42), (1628, 2459, 1629, 2460), (1627, 411, 1628, 410), (1626, 2699, 1627, 2700), (1625, 1744, 1626, 1745), (1624, 2128, 1625, 2127), (635, 1643, 636, 1642), (638, 1544, 639, 1543), (637, 2519, 638, 2518), (636, 1800, 637, 1799), (634, 2071, 635, 2072), (633, 799, 634, 798), (632, 353, 633, 354), (628, 1097, 629, 1098), (624, 2760, 625, 2759), (629, 144, 630, 145), (1396, 2225, 1397, 2226), (2367, 2222, 2368, 2223), (492, 2220, 493, 2219), (1536, 2223, 1537, 2224), (1790, 2221, 1791, 2222), (2509, 2220, 2510, 2221), (2081, 2219, 2082, 2218), (364, 2218, 365, 2217), (787, 2216, 788, 2217), (2988, 2216, 2989, 2215), (1107, 2215, 1108, 2214), (2748, 2213, 2749, 2214), (1645, 1545, 1646, 1544), (1644, 2520, 1645, 2519), (1643, 1801, 1644, 1800), (1641, 2072, 1642, 2073), (1640, 798, 1641, 797), (1638, 355, 1639, 356), (1635, 1098, 1636, 1099), (1631, 2761, 1632, 2760), (1636, 145, 1637, 146), (2226, 1541, 2227, 1542), (2613, 1543, 2614, 1542), (2615, 2224, 2616, 2225), (2608, 1640, 2609, 1639), (2612, 2518, 2613, 2517), (2611, 1799, 2612, 1798), (2610, 2073, 2611, 2074), (2609, 797, 2610, 796), (2607, 354, 2608, 355), (2603, 1096, 2604, 1097), (2600, 2762, 2601, 2761), (2604, 143, 2605, 144), (2606, 632, 2607, 631), (2602, 1156, 2603, 1155), (2599, 740, 2600, 741), (2598, 44, 2599, 43), (2597, 2458, 2598, 2459), (2596, 412, 2597, 411), (2594, 2697, 2595, 2698), (2595, 1742, 2596, 1743), (2593, 2129, 2594, 2128), (1261, 2754, 1262, 2755), (1260, 1102, 1261, 1101), (1257, 359, 1258, 358), (1258, 793, 1259, 794), (1256, 2076, 1257, 2075), (1254, 1795, 1255, 1796), (1255, 2514, 1256, 2515), (1253, 1540, 1254, 1541), (2989, 787, 2990, 786), (1518, 776, 1519, 775), (921, 2106, 922, 2107), (920, 1766, 921, 1765), (919, 2721, 920, 2720), (918, 389, 919, 390), (917, 2481, 918, 2480), (916, 21, 917, 22), (915, 763, 916, 762), (914, 1131, 915, 1132), (910, 1918, 911, 1917), (909, 942, 910, 943), (908, 2821, 909, 2822), (1012, 938, 1013, 937), (1014, 1923, 1015, 1924), (1007, 1131, 1008, 1130), (1006, 763, 1007, 764), (1005, 21, 1006, 20), (1004, 2481, 1005, 2482), (1003, 389, 1004, 388), (1002, 2721, 1003, 2722), (1001, 1766, 1002, 1767), (1000, 2106, 1001, 2105), (2891, 937, 2892, 936), (2893, 1924, 2894, 1925), (2889, 1127, 2890, 1126), (2886, 765, 2887, 766), (2885, 19, 2886, 18), (2883, 2482, 2884, 2483), (2882, 388, 2883, 387), (2881, 2722, 2882, 2723), (2880, 1767, 2881, 1768), (2879, 2105, 2880, 2104), (2244, 2125, 2245, 2126), (2243, 1747, 2244, 1746), (2242, 2702, 2243, 2701), (2241, 408, 2242, 409), (2240, 2462, 2241, 2461), (2239, 40, 2240, 41), (2238, 744, 2239, 743), (2235, 1152, 2236, 1153), (2234, 148, 2235, 147), (2236, 2757, 2237, 2758), (2233, 1101, 2234, 1100), (2230, 358, 2231, 357), (2231, 794, 2232, 795), (2229, 2075, 2230, 2074), (2227, 1796, 2228, 1797), (2228, 2515, 2229, 2516), (481, 1262, 482, 1263), (480, 149, 481, 150), (479, 1151, 480, 1150), (477, 744, 478, 745), (476, 40, 477, 39), (475, 2462, 476, 2463), (474, 408, 475, 407), (472, 2703, 473, 2704), (471, 1748, 472, 1749), (470, 2124, 471, 2123), (473, 2389, 474, 2388), (2563, 1863, 2564, 1862), (1679, 1860, 1680, 1861), (2916, 1859, 2917, 1860), (2192, 1862, 2193, 1861), (1597, 1859, 1598, 1858), (508, 1857, 509, 1858), (1299, 1856, 1300, 1857), (591, 1855, 592, 1854), (2350, 1854, 2351, 1853), (2270, 1855, 2271, 1856), (1381, 1853, 1382, 1852), (912, 974, 913, 973), (889, 2102, 890, 2103), (888, 1770, 889, 1769), (885, 2727, 886, 2726), (887, 384, 888, 385), (884, 2486, 885, 2485), (883, 16, 884, 17), (882, 768, 883, 767), (880, 1127, 881, 1128), (876, 1922, 877, 1921), (877, 938, 878, 939), (1264, 152, 1265, 151), (2391, 2124, 2392, 2125), (2390, 1748, 2391, 1747), (2389, 2703, 2390, 2702), (2387, 406, 2388, 407), (2386, 2464, 2387, 2463), (2385, 38, 2386, 39), (2384, 746, 2385, 745), (2381, 1148, 2382, 1149), (2380, 1266, 2381, 1265), (2378, 154, 2379, 153), (2639, 2122, 2640, 2123), (2638, 1750, 2639, 1749), (2637, 2705, 2638, 2704), (2636, 405, 2637, 406), (2634, 2466, 2635, 2465), (2633, 36, 2634, 37), (2632, 748, 2633, 747), (2631, 1146, 2632, 1147), (2629, 1267, 2630, 1266), (2627, 155, 2628, 154), (2628, 1239, 2629, 1240), (1420, 2121, 1421, 2122), (1419, 1751, 1420, 1750), (1418, 2706, 1419, 2705), (1417, 404, 1418, 405), (1415, 2465, 1416, 2464), (1414, 37, 1415, 38), (1413, 747, 1414, 746), (1410, 1149, 1411, 1150), (1408, 1264, 1409, 1263), (1409, 151, 1410, 150), (1380, 2019, 1381, 2020), (2273, 2015, 2274, 2014), (2349, 2018, 2350, 2019), (590, 2017, 591, 2018), (1302, 2016, 1303, 2015), (511, 2017, 512, 2016), (1595, 2012, 1596, 2013), (2189, 2008, 2190, 2009), (2918, 2014, 2919, 2013), (1680, 2012, 1681, 2011), (1035, 2011, 1036, 2010), (1222, 2009, 1223, 2010), (669, 2007, 670, 2006), (2560, 2007, 2561, 2008), (110, 2001, 111, 2002), (2025, 297, 2026, 296), (1376, 299, 1377, 300), (2345, 298, 2346, 299), (516, 298, 517, 297), (1307, 295, 1308, 294), (1686, 296, 1687, 295), (1590, 293, 1591, 294), (578, 287, 579, 288), (2282, 290, 2283, 289), (1219, 292, 1220, 293), (674, 292, 675, 291), (2185, 290, 2186, 291), (2557, 286, 2558, 287), (103, 288, 104, 289), (1556, 2657, 1557, 2658), (337, 2657, 338, 2656), (2056, 2656, 2057, 2655), (1815, 2654, 1816, 2655), (813, 2652, 814, 2653), (62, 2653, 63, 2654), (1722, 2652, 1723, 2651), (2149, 2650, 2150, 2651), (2962, 2650, 2963, 2649), (1081, 2649, 1082, 2648), (1170, 2647, 1171, 2648), (1465, 2647, 1466, 2646), (724, 2646, 725, 2645), (2681, 2645, 2682, 2644), (428, 2643, 429, 2644), (2441, 2643, 2442, 2642), (2547, 2640, 2548, 2641), (468, 2642, 469, 2641), (1416, 2635, 1417, 2636), (1515, 1120, 1516, 1121), (1676, 2914, 1677, 2913), (1673, 175, 1674, 174), (1670, 1528, 1671, 1527), (1671, 1783, 1672, 1782), (1669, 2088, 1670, 2089), (1667, 2501, 1668, 2500), (1668, 371, 1669, 372), (1665, 781, 1666, 780), (1666, 1, 1667, 2), (2850, 984, 2851, 983), (2820, 907, 2821, 908), (2817, 981, 2818, 980), (2818, 1954, 2819, 1953), (2819, 2856, 2820, 2857), (881, 2889, 882, 2888), (906, 2855, 907, 2856), (878, 1012, 879, 1011), (2894, 985, 2895, 986), (2895, 2849, 2896, 2848), (1016, 2850, 1017, 2849), (875, 2852, 876, 2853), (874, 982, 875, 981), (1985, 982, 1986, 983), (1982, 1013, 1983, 1014), (1981, 2892, 1982, 2893), (1984, 2852, 1985, 2851), (2739, 1907, 2740, 1906), (1116, 1905, 1117, 1906), (1519, 1903, 1520, 1902), (776, 1904, 777, 1903), (2494, 1900, 2495, 1899), (6, 1901, 7, 1902), (379, 1896, 380, 1897), (1015, 984, 1016, 985), (2733, 935, 2734, 934), (1121, 930, 1122, 931), (1514, 932, 1515, 931), (772, 930, 773, 929), (2492, 928, 2493, 927), (9, 926, 10, 927), (377, 924, 378, 925), (1898, 926, 1899, 925), (1776, 924, 1777, 923), (2095, 922, 2096, 923), (2093, 1939, 2094, 1938), (1778, 1937, 1779, 1938), (376, 1936, 377, 1935), (1900, 1933, 1901, 1934), (7, 1933, 8, 1932), (2495, 1934, 2496, 1935), (773, 1930, 774, 1931), (1516, 1929, 1517, 1930), (1119, 1929, 1120, 1928), (2734, 1925, 2735, 1926), (2094, 964, 2095, 963), (1777, 962, 1778, 963), (375, 961, 376, 960), (3, 957, 4, 956), (2496, 959, 2497, 960), (778, 955, 779, 956), (1522, 957, 1523, 958), (1115, 955, 1116, 954), (2740, 953, 2741, 954), (977, 2823, 978, 2822), (976, 944, 977, 943), (975, 1916, 976, 1917), (971, 1133, 972, 1132), (970, 761, 971, 762), (969, 23, 970, 22), (968, 2479, 969, 2480), (967, 391, 968, 390), (966, 2719, 967, 2720), (965, 1764, 966, 1765), (964, 2108, 965, 2107), (879, 1509, 880, 1508), (2890, 1509, 2891, 1510), (1010, 1507, 1011, 1508), (913, 1505, 914, 1504), (972, 1503, 973, 1504), (2630, 1490, 2631, 1489), (1411, 1487, 1412, 1486), (1147, 1488, 1148, 1489), (2382, 1488, 2383, 1487), (478, 1485, 479, 1486), (2237, 1485, 2238, 1484), (625, 1482, 626, 1483), (1632, 1481, 1633, 1482), (2601, 1480, 2602, 1481), (2097, 2879, 2098, 2878), (1773, 2876, 1774, 2877), (1894, 2877, 1895, 2878), (380, 2876, 381, 2875), (10, 2874, 11, 2873), (2491, 2872, 2492, 2873), (774, 2869, 775, 2870), (995, 2874, 996, 2875), (1517, 2868, 1518, 2869), (1118, 2868, 1119, 2867), (2738, 2865, 2739, 2866), (928, 2872, 929, 2871), (1931, 2870, 1932, 2871), (1892, 2099, 1893, 2100), (1891, 1773, 1892, 1772), (1890, 381, 1891, 382), (1888, 11, 1889, 12), (1887, 2491, 1888, 2490), (1886, 772, 1887, 771), (1889, 995, 1890, 994), (1884, 1514, 1885, 1513), (1885, 1122, 1886, 1123), (1881, 2737, 1882, 2736), (1880, 2847, 1881, 2848), (1883, 932, 1884, 933), (1882, 1928, 1883, 1927), (1946, 2828, 1947, 2827), (1950, 946, 1951, 945), (1949, 1914, 1950, 1915), (1948, 1501, 1949, 1502), (1947, 1135, 1948, 1134), (1945, 760, 1946, 761), (1944, 24, 1945, 23), (1943, 2478, 1944, 2479), (1942, 392, 1943, 391), (1941, 2718, 1942, 2719), (1940, 1763, 1941, 1764), (1939, 2109, 1940, 2108), (1936, 961, 1937, 962), (940, 1919, 941, 1920), (933, 989, 934, 988), (2853, 904, 2854, 905), (1956, 904, 1957, 903), (941, 902, 942, 903), (1918, 902, 1919, 901), (1505, 901, 1506, 900), (1008, 900, 1009, 899), (2884, 896, 2885, 895), (1129, 898, 1130, 899), (764, 898, 765, 897), (19, 896, 20, 897), (2483, 895, 2484, 894), (386, 893, 387, 894), (2723, 893, 2724, 892), (1768, 892, 1769, 891), (2103, 890, 2104, 891), (1983, 1922, 1984, 1923), (1980, 936, 1981, 935), (1979, 1510, 1980, 1511), (1978, 1126, 1979, 1125), (1977, 768, 1978, 769), (1976, 2729, 1977, 2730), (1975, 2488, 1976, 2489), (1974, 14, 1975, 13), (1973, 383, 1974, 382), (1972, 1771, 1973, 1772), (1971, 2101, 1972, 2100), (2101, 1971, 2102, 1970), (1770, 1969, 1771, 1970), (383, 1969, 384, 1968), (17, 1965, 18, 1964), (2484, 1965, 2485, 1966), (2725, 1966, 2726, 1967), (766, 1963, 767, 1964), (1128, 1962, 1129, 1961), (886, 1968, 887, 1967), (2887, 1962, 2888, 1963), (1009, 1960, 1010, 1961), (1506, 1959, 1507, 1960), (1920, 1957, 1921, 1958), (939, 1959, 940, 1958), (2812, 163, 2813, 164), (2813, 1276, 2814, 1277), (2811, 1498, 2812, 1499), (2810, 1138, 2811, 1137), (2809, 756, 2810, 757), (2808, 28, 2809, 27), (2807, 2474, 2808, 2475), (2806, 396, 2807, 395), (2805, 2714, 2806, 2715), (2804, 1759, 2805, 1760), (2803, 2113, 2804, 2112), (2901, 1114, 2902, 1115), (1664, 1113, 1665, 1114), (2910, 174, 2911, 173), (2907, 2090, 2908, 2091), (2908, 1782, 2909, 1781), (2905, 372, 2906, 373), (2904, 2500, 2905, 2499), (2903, 2, 2904, 3), (2902, 780, 2903, 779), (2906, 1526, 2907, 1525), (172, 2111, 173, 2112), (171, 1761, 172, 1760), (170, 2716, 171, 2715), (169, 394, 170, 395), (168, 2476, 169, 2475), (167, 26, 168, 27), (166, 758, 167, 757), (165, 1136, 166, 1137), (164, 1500, 165, 1499), (162, 1276, 163, 1275), (651, 272, 652, 273), (2746, 274, 2747, 273), (1110, 271, 1111, 272), (2992, 269, 2993, 270), (783, 271, 784, 270), (367, 268, 368, 269), (2506, 266, 2507, 265), (2084, 267, 2085, 268), (1787, 265, 1788, 264), (1532, 264, 1533, 263), (2205, 267, 2206, 266), (499, 262, 500, 263), (2360, 260, 2361, 259), (1391, 259, 1392, 258), (1648, 261, 1649, 262), (133, 261, 134, 260), (1285, 2110, 1286, 2111), (1284, 1762, 1285, 1761), (1283, 2717, 1284, 2716), (1282, 393, 1283, 394), (1281, 2477, 1282, 2476), (1280, 25, 1281, 26), (1279, 759, 1280, 758), (1278, 1135, 1279, 1136), (1277, 1501, 1278, 1500), (1602, 1295, 1603, 1296), (2572, 1291, 2573, 1292), (1389, 1292, 1390, 1293), (2359, 1290, 2360, 1291), (502, 1290, 503, 1289), (2199, 1288, 2200, 1289), (1672, 1288, 1673, 1287), (2909, 1287, 2910, 1286), (2834, 2109, 2835, 2110), (2833, 1763, 2834, 1762), (2832, 2718, 2833, 2717), (2831, 392, 2832, 393), (2830, 2478, 2831, 2477), (2829, 24, 2830, 25), (2828, 760, 2829, 759), (2826, 1133, 2827, 1134), (2825, 1503, 2826, 1502), (2824, 1916, 2825, 1915), (2823, 944, 2824, 945), (1926, 987, 1927, 988), (2864, 1879, 2865, 1880), (2861, 1987, 2862, 1986), (2860, 873, 2861, 874), (2859, 2816, 2860, 2817), (946, 1914, 947, 1913), (952, 1877, 953, 1878), (949, 1989, 950, 1988), (948, 871, 949, 872), (947, 2814, 948, 2815), (1912, 2816, 1913, 2815), (1911, 873, 1912, 872), (1910, 1987, 1911, 1988), (1907, 1879, 1908, 1878), (1989, 1874, 1990, 1875), (285, 2120, 286, 2121), (284, 1752, 285, 1751), (283, 2707, 284, 2706), (282, 403, 283, 404), (281, 2467, 282, 2466), (280, 35, 281, 36), (279, 749, 280, 748), (278, 1145, 279, 1146), (277, 1491, 278, 1490), (275, 1269, 276, 1268), (274, 156, 275, 155), (2005, 2118, 2006, 2119), (2004, 1754, 2005, 1753), (2003, 2709, 2004, 2708), (2002, 401, 2003, 402), (2000, 2468, 2001, 2467), (1998, 33, 1999, 34), (1997, 751, 1998, 750), (1996, 1143, 1997, 1144), (1995, 1493, 1996, 1492), (1993, 1271, 1994, 1270), (1991, 159, 1992, 158), (1663, 2743, 1664, 2742), (2900, 2742, 2901, 2741), (870, 161, 871, 162), (869, 1274, 870, 1275), (868, 1497, 869, 1498), (867, 1139, 868, 1138), (866, 755, 867, 756), (865, 29, 866, 28), (864, 2473, 865, 2474), (863, 397, 864, 396), (862, 2713, 863, 2714), (861, 1758, 862, 1759), (860, 2114, 861, 2113), (1873, 160, 1874, 161), (1872, 1273, 1873, 1274), (1871, 1496, 1872, 1497), (1870, 1140, 1871, 1139), (1869, 754, 1870, 755), (1868, 30, 1869, 29), (1867, 2472, 1868, 2473), (1866, 398, 1867, 397), (1865, 2712, 1866, 2713), (1864, 1757, 1865, 1758), (1863, 2115, 1864, 2114), (2564, 860, 2565, 859), (1677, 858, 1678, 859), (2914, 857, 2915, 858), (2195, 857, 2196, 856), (1598, 856, 1599, 855), (507, 854, 508, 855), (1298, 853, 1299, 854), (593, 853, 594, 852), (2351, 851, 2352, 850), (2268, 851, 2269, 852), (1382, 850, 1383, 849), (1241, 152, 1242, 153), (1230, 664, 1231, 663), (1875, 1021, 1876, 1020), (1909, 1018, 1910, 1019), (950, 1020, 951, 1019), (2862, 1018, 2863, 1017), (106, 2120, 107, 2119), (2845, 2867, 2846, 2866), (1876, 2900, 1877, 2899), (1908, 2897, 1909, 2898), (951, 2899, 952, 2898), (2863, 2897, 2864, 2896), (1259, 2983, 1260, 2982), (2232, 2982, 2233, 2981), (1637, 2980, 1638, 2981), (2605, 2978, 2606, 2979), (630, 2979, 631, 2980), (142, 2978, 143, 2977), (251, 2976, 252, 2977), (230, 2976, 231, 2975), (1225, 2117, 1226, 2116), (1231, 112, 1232, 113), (1226, 1755, 1227, 1756), (1227, 2710, 1228, 2711), (1228, 400, 1229, 399), (1229, 2470, 1230, 2471), (1233, 35, 1234, 34), (1234, 749, 1235, 750), (1235, 1145, 1236, 1144), (1232, 2000, 1233, 1999), (1237, 277, 1238, 276), (1236, 1491, 1237, 1492), (1238, 1267, 1239, 1268), (107, 1752, 108, 1753), (108, 2707, 109, 2708), (109, 403, 110, 402), (111, 2468, 112, 2469), (113, 33, 114, 32), (114, 751, 115, 752), (115, 1143, 116, 1142), (116, 1493, 117, 1494), (118, 1269, 119, 1270), (119, 156, 120, 157), (117, 1995, 118, 1994), (2737, 2847, 2738, 2846), (1117, 2844, 1118, 2845), (1520, 2842, 1521, 2841), (777, 2843, 778, 2842), (2497, 2839, 2498, 2838), (1904, 2844, 1905, 2843), (958, 2839, 959, 2840), (5, 2840, 6, 2841), (374, 2837, 375, 2838), (1779, 2837, 1780, 2836), (2092, 2835, 2093, 2836), (1439, 2324, 1440, 2325), (1438, 1559, 1439, 1560), (1440, 334, 1441, 333), (1442, 2052, 1443, 2051), (1443, 68, 1444, 69), (1441, 1352, 1442, 1353), (1445, 1717, 1446, 1716), (1444, 1821, 1445, 1822), (1447, 820, 1448, 821), (1446, 2155, 1447, 2156), (1448, 2958, 1449, 2957), (1449, 1077, 1450, 1076), (1451, 1176, 1452, 1177), (1450, 548, 1451, 547), (1452, 2674, 1453, 2673), (1453, 717, 1454, 716), (1454, 435, 1455, 436), (1455, 2435, 1456, 2434), (657, 1992, 658, 1993), (656, 158, 657, 157), (658, 1272, 659, 1271), (659, 1495, 660, 1494), (660, 1141, 661, 1142), (661, 753, 662, 752), (662, 31, 663, 32), (664, 2470, 665, 2469), (665, 400, 666, 401), (666, 2710, 667, 2709), (667, 1755, 668, 1754), (668, 2117, 669, 2118), (1021, 1990, 1022, 1991), (1022, 160, 1023, 159), (1023, 1273, 1024, 1272), (1024, 1496, 1025, 1495), (1025, 1140, 1026, 1141), (1026, 754, 1027, 753), (1027, 30, 1028, 31), (1028, 2472, 1029, 2471), (1029, 398, 1030, 399), (1030, 2712, 1031, 2711), (1031, 1757, 1032, 1756), (1032, 2115, 1033, 2116), (837, 314, 838, 315), (839, 2938, 840, 2939), (840, 1057, 841, 1058), (841, 526, 842, 527), (842, 2336, 843, 2335), (843, 93, 844, 92), (844, 2176, 845, 2175), (845, 1209, 846, 1208), (846, 1695, 847, 1696), (847, 686, 848, 687), (848, 1372, 849, 1371)]",friend,"[(365, 181, 366, 180), (322, 410, 323, 409), (324, 500, 325, 499), (321, 234, 322, 235), (338, 144, 339, 143), (336, 242, 337, 241), (334, 42, 335, 41), (335, 492, 336, 493), (333, 400, 334, 401), (530, 320, 531, 319), (105, 320, 106, 321), (5, 316, 6, 317), (147, 318, 148, 319), (246, 315, 247, 316), (46, 313, 47, 314), (487, 315, 488, 314), (395, 313, 396, 312), (212, 317, 213, 318), (427, 147, 428, 146), (425, 243, 426, 242), (422, 44, 423, 43), (424, 491, 425, 492), (420, 397, 421, 398), (528, 216, 529, 215), (107, 216, 108, 217), (149, 214, 150, 215), (311, 397, 312, 396), (309, 489, 310, 488), (310, 45, 311, 46), (306, 243, 307, 244), (303, 144, 304, 145), (226, 418, 227, 417), (223, 395, 224, 394), (221, 487, 222, 486), (222, 47, 223, 48), (220, 247, 221, 248), (218, 151, 219, 152), (213, 6, 214, 7), (217, 110, 218, 111), (219, 525, 220, 524), (471, 166, 472, 167), (263, 471, 264, 470), (259, 163, 260, 162), (308, 3, 309, 4), (148, 7, 149, 8), (245, 4, 246, 5), (44, 1, 45, 2), (489, 3, 490, 2), (398, 0, 399, 547), (421, 1, 422, 0), (330, 546, 331, 545), (401, 342, 402, 343), (493, 340, 494, 341), (40, 342, 41, 341), (240, 338, 241, 337), (142, 340, 143, 339), (404, 535, 405, 536), (495, 534, 496, 535), (38, 538, 39, 537), (236, 532, 237, 531), (140, 534, 141, 533), (429, 532, 430, 533), (299, 537, 300, 536), (108, 528, 109, 527), (297, 98, 298, 99), (431, 103, 432, 102), (138, 101, 139, 102), (235, 104, 236, 105), (36, 99, 37, 100), (497, 101, 498, 100), (408, 104, 409, 103), (426, 306, 427, 305), (141, 302, 142, 303), (239, 304, 240, 305), (37, 298, 38, 299), (494, 302, 495, 301), (403, 301, 404, 300), (407, 430, 408, 431), (498, 433, 499, 434), (35, 435, 36, 434), (237, 429, 238, 428), (137, 433, 138, 432), (343, 332, 344, 333), (287, 378, 288, 379), (94, 200, 95, 199), (538, 203, 539, 204), (280, 453, 281, 454), (296, 436, 297, 435), (325, 34, 326, 35), (402, 40, 403, 39), (164, 29, 165, 30), (260, 31, 261, 32), (62, 25, 63, 26), (472, 28, 473, 27), (379, 27, 380, 26), (24, 382, 25, 381), (20, 476, 21, 475), (23, 60, 24, 61), (18, 257, 19, 258), (16, 159, 17, 160), (21, 279, 22, 278), (22, 455, 23, 456), (17, 364, 18, 365), (19, 183, 20, 182), (11, 411, 12, 410), (15, 501, 16, 500), (10, 233, 11, 234), (238, 145, 239, 146), (323, 136, 324, 137), (14, 135, 15, 136), (501, 135, 502, 134), (406, 140, 407, 139), (279, 129, 280, 128), (158, 133, 159, 134), (256, 131, 257, 132), (59, 126, 60, 127), (476, 130, 477, 129), (382, 126, 383, 125), (124, 384, 125, 383), (120, 478, 121, 477), (123, 58, 124, 59), (118, 255, 119, 256), (115, 156, 116, 157), (122, 282, 123, 281), (121, 452, 122, 453), (116, 361, 117, 362), (119, 185, 120, 184), (111, 413, 112, 412), (106, 9, 107, 10), (112, 231, 113, 232), (388, 515, 389, 516), (479, 506, 480, 507), (55, 509, 56, 508), (254, 506, 255, 505), (157, 503, 158, 502), (283, 510, 284, 511), (450, 510, 451, 509), (362, 504, 363, 503), (186, 507, 187, 508), (405, 496, 406, 497), (117, 505, 118, 504), (526, 110, 527, 109), (522, 230, 523, 229), (529, 9, 530, 8), (523, 414, 524, 415), (513, 188, 514, 189), (514, 358, 515, 357), (511, 284, 512, 285), (525, 151, 526, 150), (520, 252, 521, 251), (518, 52, 519, 51), (519, 482, 520, 483), (516, 389, 517, 390), (436, 542, 437, 541), (97, 540, 98, 541), (202, 539, 203, 540), (163, 277, 164, 276), (161, 366, 162, 367), (160, 180, 161, 179), (152, 414, 153, 413), (153, 230, 154, 231), (253, 360, 254, 361), (258, 182, 259, 181), (248, 416, 249, 415), (249, 228, 250, 229), (345, 546, 346, 547), (53, 358, 54, 359), (54, 188, 55, 187), (49, 419, 50, 418), (48, 225, 49, 226), (57, 283, 58, 282), (261, 275, 262, 274), (484, 228, 485, 227), (485, 416, 486, 417), (478, 185, 479, 186), (474, 277, 475, 278), (393, 225, 394, 224), (392, 419, 393, 420), (386, 189, 387, 190), (384, 285, 385, 286), (512, 450, 513, 449), (165, 458, 166, 459), (262, 459, 263, 460), (56, 451, 57, 452), (473, 457, 474, 456), (385, 449, 386, 448), (542, 438, 543, 437), (411, 233, 412, 232), (480, 360, 481, 359), (387, 357, 388, 356), (544, 201, 545, 202), (543, 96, 544, 97), (352, 88, 353, 87), (390, 83, 391, 84), (481, 80, 482, 81), (52, 82, 53, 81), (252, 80, 253, 79), (155, 79, 156, 78), (114, 78, 115, 77), (517, 82, 518, 83), (13, 77, 14, 76), (355, 66, 356, 67), (84, 68, 85, 67), (190, 66, 191, 65), (447, 64, 448, 65), (286, 64, 287, 63), (380, 61, 381, 62), (85, 173, 86, 172), (353, 170, 354, 171), (192, 170, 193, 169), (445, 168, 446, 169), (374, 171, 375, 172), (288, 168, 289, 167), (68, 391, 69, 392), (70, 483, 71, 484), (69, 51, 70, 50), (71, 251, 72, 250), (73, 155, 74, 154), (74, 114, 75, 113), (75, 13, 76, 12), (446, 378, 447, 377), (86, 373, 87, 374), (191, 376, 192, 377), (354, 376, 355, 375), (351, 268, 352, 269), (88, 268, 89, 267), (193, 267, 194, 266), (444, 265, 445, 266), (289, 265, 290, 264), (454, 127, 455, 128), (457, 28, 458, 29), (460, 291, 461, 292), (461, 443, 462, 442), (463, 90, 464, 91), (462, 195, 463, 196), (464, 350, 465, 349), (290, 469, 291, 470), (443, 469, 444, 468), (89, 466, 90, 467), (194, 467, 195, 468), (350, 466, 351, 465), (269, 348, 270, 349), (270, 92, 271, 91), (271, 197, 272, 196), (272, 441, 273, 442), (273, 293, 274, 292), (275, 31, 276, 30), (363, 132, 364, 133), (367, 32, 368, 33), (368, 293, 369, 294), (369, 441, 370, 440), (370, 197, 371, 198), (371, 92, 372, 93), (372, 348, 373, 347), (244, 211, 245, 212), (423, 209, 424, 208), (307, 210, 308, 211), (331, 205, 332, 204), (490, 210, 491, 209), (399, 207, 400, 206), (42, 207, 43, 208), (344, 205, 345, 206), (173, 346, 174, 347), (174, 94, 175, 93), (175, 199, 176, 198), (176, 439, 177, 440), (177, 295, 178, 294), (178, 34, 179, 33), (183, 131, 184, 130), (200, 330, 201, 329), (95, 329, 96, 328), (438, 327, 439, 328), (295, 327, 296, 326), (555, 549, 73, 522), (521, 558, 554, 559), (559, 554, 560, 553), (549, 557, 550, 558), (557, 551, 556, 550), (553, 560, 552, 72), (551, 555, 552, 556)]"
"Regina_Triangulation(1,0)","[(18, 592, 19, 591), (780, 16, 781, 15), (16, 798, 17, 797), (14, 1017, 15, 1018), (372, 351, 373, 352), (875, 359, 876, 358), (573, 592, 574, 593), (575, 796, 576, 797), (576, 0, 577, 1019), (778, 593, 779, 594), (997, 612, 998, 613), (833, 631, 834, 630), (779, 798, 780, 799), (781, 1019, 782, 1018), (1005, 810, 1006, 811), (794, 571, 795, 572), (1, 571, 2, 570), (0, 21, 1, 22), (795, 21, 796, 20), (793, 776, 794, 777), (2, 776, 3, 775), (579, 831, 580, 830), (581, 627, 582, 626), (629, 981, 630, 980), (580, 983, 581, 984), (164, 839, 165, 840), (178, 827, 179, 828), (177, 987, 178, 986), (176, 623, 177, 624), (175, 1012, 176, 1013), (163, 431, 164, 430), (431, 163, 432, 162), (259, 153, 260, 152), (942, 131, 943, 132), (433, 973, 434, 972), (257, 965, 258, 964), (418, 1012, 419, 1011), (417, 623, 418, 622), (416, 987, 417, 988), (415, 827, 416, 826), (130, 353, 131, 354), (454, 275, 455, 276), (151, 261, 152, 260), (961, 263, 962, 262), (325, 1002, 326, 1003), (896, 1002, 897, 1001), (84, 713, 85, 714), (711, 1006, 712, 1007), (13, 783, 14, 782), (938, 464, 939, 463), (941, 354, 942, 355), (461, 357, 462, 356), (996, 715, 997, 716), (1000, 329, 1001, 330), (999, 893, 1000, 892), (998, 509, 999, 510), (995, 83, 996, 82), (323, 815, 324, 814), (899, 812, 900, 813), (712, 810, 713, 809), (505, 1004, 506, 1005), (504, 812, 505, 811), (88, 813, 89, 814), (86, 1004, 87, 1003), (838, 422, 839, 421), (730, 361, 731, 362), (68, 358, 69, 357), (524, 359, 525, 360), (403, 1011, 404, 1010), (402, 622, 403, 621), (401, 988, 402, 989), (400, 826, 401, 825), (267, 957, 268, 956), (450, 952, 451, 951), (134, 945, 135, 946), (451, 141, 452, 140), (947, 136, 948, 137), (139, 367, 140, 366), (950, 368, 951, 367), (452, 365, 453, 366), (614, 81, 615, 82), (613, 717, 614, 716), (611, 509, 612, 508), (610, 893, 611, 894), (609, 329, 610, 328), (133, 349, 134, 348), (944, 350, 945, 349), (457, 346, 458, 347), (785, 982, 786, 983), (786, 628, 787, 627), (784, 832, 785, 831), (156, 256, 157, 255), (967, 255, 968, 254), (823, 259, 824, 258), (989, 256, 990, 257), (618, 254, 619, 253), (436, 251, 437, 252), (647, 250, 648, 251), (11, 832, 12, 833), (9, 628, 10, 629), (10, 982, 11, 981), (449, 738, 450, 739), (272, 735, 273, 736), (952, 738, 953, 737), (141, 737, 142, 736), (646, 435, 647, 436), (645, 971, 646, 970), (643, 161, 644, 160), (642, 420, 643, 419), (976, 642, 977, 641), (975, 420, 976, 421), (974, 161, 975, 162), (973, 433, 974, 432), (279, 361, 280, 360), (282, 70, 283, 69), (280, 523, 281, 524), (277, 456, 278, 457), (273, 364, 274, 365), (270, 144, 271, 143), (949, 533, 950, 532), (138, 532, 139, 531), (368, 533, 369, 534), (458, 527, 459, 528), (347, 528, 348, 529), (211, 531, 212, 530), (363, 734, 364, 735), (214, 734, 215, 733), (344, 731, 345, 732), (943, 62, 944, 63), (459, 65, 460, 64), (132, 63, 133, 64), (370, 60, 371, 59), (350, 62, 351, 61), (352, 373, 353, 374), (355, 873, 356, 872), (526, 65, 527, 66), (274, 214, 275, 213), (619, 968, 620, 969), (990, 966, 991, 965), (824, 963, 825, 964), (278, 345, 279, 346), (362, 344, 363, 343), (119, 472, 120, 473), (126, 466, 127, 465), (470, 677, 471, 678), (122, 676, 123, 675), (933, 675, 934, 674), (288, 673, 289, 674), (206, 57, 207, 58), (666, 519, 667, 520), (668, 72, 669, 71), (667, 726, 668, 727), (664, 341, 665, 342), (227, 378, 228, 379), (556, 186, 557, 185), (557, 408, 558, 409), (34, 412, 35, 411), (32, 181, 33, 182), (620, 157, 621, 158), (991, 155, 992, 154), (822, 153, 823, 154), (763, 183, 764, 182), (761, 410, 762, 411), (644, 406, 645, 405), (434, 408, 435, 407), (971, 406, 972, 407), (159, 404, 160, 405), (589, 572, 590, 573), (590, 20, 591, 19), (588, 777, 589, 778), (662, 271, 663, 272), (290, 270, 291, 269), (931, 268, 932, 269), (473, 267, 474, 266), (118, 265, 119, 266), (679, 265, 680, 264), (155, 966, 156, 967), (678, 959, 679, 960), (120, 958, 121, 957), (471, 958, 472, 959), (930, 956, 931, 955), (291, 954, 292, 955), (660, 954, 661, 953), (165, 767, 166, 766), (167, 30, 168, 31), (166, 562, 167, 561), (676, 147, 677, 148), (121, 147, 122, 146), (469, 148, 470, 149), (932, 146, 933, 145), (289, 144, 290, 145), (661, 143, 662, 142), (663, 881, 664, 880), (342, 879, 343, 880), (729, 878, 730, 879), (67, 875, 68, 874), (522, 877, 523, 878), (281, 877, 282, 876), (940, 871, 941, 872), (129, 870, 130, 871), (460, 874, 461, 873), (327, 609, 328, 608), (894, 607, 895, 608), (507, 607, 508, 606), (83, 604, 84, 605), (714, 606, 715, 605), (66, 525, 67, 526), (72, 670, 73, 669), (399, 802, 400, 803), (414, 801, 415, 802), (179, 801, 180, 800), (845, 413, 846, 412), (842, 183, 843, 184), (843, 763, 844, 762), (844, 33, 845, 34), (841, 559, 842, 558), (398, 597, 399, 598), (413, 596, 414, 597), (180, 596, 181, 595), (226, 702, 227, 701), (377, 703, 378, 702), (203, 700, 204, 701), (54, 699, 55, 700), (537, 699, 538, 698), (742, 698, 743, 697), (625, 174, 626, 175), (984, 174, 985, 173), (828, 171, 829, 172), (799, 171, 800, 170), (594, 170, 595, 169), (696, 744, 697, 743), (695, 539, 696, 538), (694, 53, 695, 54), (691, 200, 692, 201), (693, 381, 694, 380), (690, 230, 691, 229), (692, 863, 693, 864), (228, 866, 229, 865), (381, 863, 382, 862), (201, 864, 202, 865), (49, 858, 50, 859), (544, 856, 545, 855), (754, 850, 755, 849), (107, 230, 108, 231), (106, 200, 107, 199), (104, 52, 105, 51), (102, 539, 103, 540), (105, 861, 106, 860), (101, 744, 102, 745), (103, 384, 104, 385), (747, 388, 748, 389), (861, 383, 862, 382), (541, 386, 542, 387), (52, 384, 53, 383), (202, 380, 203, 379), (488, 386, 489, 385), (486, 859, 487, 860), (490, 746, 491, 745), (489, 541, 490, 540), (487, 50, 488, 51), (485, 198, 486, 199), (483, 233, 484, 232), (235, 301, 236, 300), (194, 299, 195, 300), (44, 297, 45, 298), (548, 296, 549, 295), (752, 294, 753, 293), (851, 294, 852, 295), (393, 293, 394, 292), (391, 448, 392, 449), (854, 446, 855, 445), (749, 446, 750, 447), (545, 444, 546, 445), (46, 444, 47, 443), (195, 443, 196, 442), (233, 440, 234, 441), (482, 440, 483, 439), (109, 438, 110, 439), (688, 438, 689, 437), (308, 388, 309, 387), (306, 857, 307, 858), (309, 747, 310, 746), (307, 543, 308, 542), (305, 48, 306, 49), (304, 197, 305, 198), (301, 235, 302, 234), (302, 442, 303, 441), (392, 659, 393, 660), (852, 658, 853, 657), (751, 658, 752, 659), (547, 656, 548, 657), (43, 655, 44, 654), (189, 651, 190, 650), (240, 649, 241, 650), (296, 656, 297, 655), (479, 653, 480, 652), (112, 651, 113, 652), (687, 649, 688, 648), (924, 653, 925, 654), (914, 447, 915, 448), (919, 299, 920, 298), (921, 236, 922, 237), (920, 194, 921, 193), (918, 46, 919, 45), (917, 546, 918, 547), (915, 750, 916, 751), (916, 854, 917, 853), (913, 390, 914, 391), (394, 929, 395, 930), (850, 928, 851, 927), (753, 928, 754, 929), (549, 926, 550, 927), (42, 926, 43, 925), (192, 924, 193, 923), (237, 922, 238, 923), (1009, 158, 1010, 159), (1008, 969, 1009, 970), (1007, 253, 1008, 252), (238, 482, 239, 481), (191, 480, 192, 481), (41, 478, 42, 479), (550, 478, 551, 477), (755, 477, 756, 476), (848, 475, 849, 476), (395, 475, 396, 474), (396, 117, 397, 118), (847, 117, 848, 116), (756, 115, 757, 116), (551, 114, 552, 115), (40, 114, 41, 113), (190, 112, 191, 111), (239, 110, 240, 111), (246, 684, 247, 683), (187, 686, 188, 687), (38, 685, 39, 686), (553, 685, 554, 684), (759, 683, 760, 682), (846, 681, 847, 682), (397, 681, 398, 680), (725, 670, 726, 671), (724, 73, 725, 74), (727, 521, 728, 520), (723, 284, 724, 285), (722, 938, 723, 937), (720, 128, 721, 127), (721, 464, 722, 465), (740, 99, 741, 100), (535, 98, 536, 99), (56, 98, 57, 97), (205, 97, 206, 96), (224, 95, 225, 96), (375, 94, 376, 95), (705, 93, 706, 92), (518, 671, 519, 672), (517, 74, 518, 75), (516, 285, 517, 286), (515, 937, 516, 936), (514, 126, 515, 125), (513, 466, 514, 467), (510, 718, 511, 717), (389, 912, 390, 913), (856, 910, 857, 909), (748, 911, 749, 912), (543, 910, 544, 911), (47, 909, 48, 908), (196, 908, 197, 907), (303, 907, 304, 906), (484, 906, 485, 905), (108, 903, 109, 904), (231, 904, 232, 905), (689, 903, 690, 902), (79, 469, 80, 468), (78, 123, 79, 124), (76, 935, 77, 936), (75, 287, 76, 286), (93, 499, 94, 498), (703, 500, 704, 501), (374, 498, 375, 497), (223, 497, 224, 496), (207, 494, 208, 495), (58, 495, 59, 496), (534, 494, 535, 493), (739, 493, 740, 492), (890, 719, 891, 720), (888, 468, 889, 467), (887, 124, 888, 125), (885, 934, 886, 935), (889, 512, 890, 513), (886, 78, 887, 77), (884, 288, 885, 287), (883, 673, 884, 672), (881, 340, 882, 341), (897, 325, 898, 324), (704, 319, 705, 320), (376, 318, 377, 317), (225, 317, 226, 316), (204, 315, 205, 316), (55, 314, 56, 315), (536, 314, 537, 313), (100, 312, 101, 311), (491, 310, 492, 311), (741, 313, 742, 312), (339, 882, 340, 883), (338, 665, 339, 666), (337, 729, 338, 728), (335, 70, 336, 71), (336, 522, 337, 521), (334, 283, 335, 284), (332, 940, 333, 939), (331, 129, 332, 128), (333, 462, 334, 463), (901, 711, 902, 710), (320, 707, 321, 708), (501, 708, 502, 709), (91, 707, 92, 706), (506, 86, 507, 85), (322, 90, 323, 89), (898, 87, 899, 88), (757, 244, 758, 245), (552, 243, 553, 244), (39, 243, 40, 242), (188, 242, 189, 241), (819, 80, 820, 81), (818, 512, 819, 511), (817, 719, 818, 718), (816, 891, 817, 892), (815, 331, 816, 330), (602, 616, 603, 615), (601, 821, 602, 820), (599, 961, 600, 960), (600, 150, 601, 149), (598, 263, 599, 264), (616, 993, 617, 994), (603, 994, 604, 995), (808, 618, 809, 617), (807, 992, 808, 993), (806, 822, 807, 821), (803, 963, 804, 962), (805, 151, 806, 150), (804, 261, 805, 262), (318, 499, 319, 500), (900, 504, 901, 503), (249, 187, 250, 186), (248, 555, 249, 556), (245, 758, 246, 759), (12, 578, 13, 577), (783, 578, 784, 579), (773, 634, 774, 635), (767, 422, 768, 423), (765, 560, 766, 561), (760, 36, 761, 35), (574, 18, 575, 17), (566, 771, 567, 772), (568, 633, 569, 634), (562, 423, 563, 424), (28, 564, 29, 563), (29, 425, 30, 424), (22, 632, 23, 631), (26, 770, 27, 769), (429, 841, 430, 840), (425, 169, 426, 168), (427, 764, 428, 765), (426, 32, 427, 31), (428, 559, 429, 560), (1015, 172, 1016, 173), (1016, 829, 1017, 830), (1014, 986, 1015, 985), (1013, 624, 1014, 625), (640, 838, 641, 837), (639, 768, 640, 769), (638, 28, 639, 27), (637, 564, 638, 565), (409, 184, 410, 185), (979, 9, 980, 8), (834, 7, 835, 8), (632, 5, 633, 6), (23, 6, 24, 7), (774, 4, 775, 3), (569, 5, 570, 4), (867, 502, 868, 503), (869, 91, 870, 90), (868, 321, 869, 322), (866, 709, 867, 710), (567, 790, 568, 791), (772, 791, 773, 792), (24, 790, 25, 789), (635, 793, 636, 792), (835, 789, 836, 788), (978, 787, 979, 788), (565, 586, 566, 587), (25, 585, 26, 584), (770, 585, 771, 586), (836, 584, 837, 583), (977, 582, 978, 583), (636, 588, 637, 587), (247, 37, 248, 36), (554, 38, 555, 37), (326, 896, 327, 895), (453, 213, 454, 212), (948, 209, 949, 210), (137, 210, 138, 211), (369, 209, 370, 208), (60, 221, 61, 222), (371, 222, 372, 223), (946, 220, 947, 219), (135, 221, 136, 220), (529, 219, 530, 218), (455, 216, 456, 217), (276, 217, 277, 218), (732, 216, 733, 215)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (352, 614, 353, 613), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (475, 88, 476, 89), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (255, 208, 633, 209), (639, 210, 187, 209), (633, 642, 638, 643), (643, 638, 644, 637), (256, 641, 634, 642), (641, 635, 640, 634), (637, 644, 636, 645), (635, 646, 636, 640), (639, 645, 646, 186)]"
"Regina_Triangulation(1,0)","[(73, 185, 74, 184), (295, 85, 296, 84), (330, 85, 331, 86), (71, 442, 72, 443), (544, 94, 545, 93), (298, 198, 299, 197), (327, 196, 328, 197), (337, 288, 338, 289), (293, 332, 294, 333), (297, 428, 298, 429), (328, 430, 329, 429), (334, 509, 335, 510), (368, 529, 369, 530), (42, 569, 43, 570), (253, 566, 254, 567), (372, 566, 373, 565), (41, 153, 42, 152), (40, 252, 41, 251), (38, 375, 39, 376), (215, 427, 216, 426), (214, 199, 215, 200), (22, 351, 23, 352), (213, 327, 214, 326), (211, 505, 212, 504), (362, 49, 363, 50), (20, 172, 21, 171), (311, 367, 312, 366), (153, 568, 154, 569), (365, 260, 366, 261), (310, 259, 311, 260), (204, 548, 205, 547), (421, 548, 422, 549), (312, 466, 313, 465), (256, 467, 257, 468), (526, 469, 527, 470), (369, 467, 370, 466), (356, 398, 357, 397), (349, 234, 350, 235), (354, 129, 355, 130), (393, 130, 394, 131), (225, 125, 226, 124), (431, 82, 432, 83), (440, 185, 441, 186), (33, 448, 34, 449), (31, 277, 32, 276), (29, 63, 30, 62), (26, 138, 27, 137), (27, 233, 28, 232), (23, 390, 24, 391), (178, 242, 179, 241), (165, 396, 166, 397), (168, 132, 169, 131), (144, 451, 145, 452), (142, 276, 143, 275), (140, 62, 141, 61), (139, 29, 140, 28), (138, 234, 139, 233), (134, 391, 135, 392), (133, 352, 134, 353), (132, 170, 133, 169), (290, 512, 291, 511), (80, 506, 81, 505), (433, 506, 434, 507), (191, 509, 192, 508), (394, 167, 395, 168), (392, 354, 393, 353), (387, 136, 388, 137), (385, 230, 386, 231), (389, 24, 390, 25), (386, 59, 387, 60), (383, 274, 384, 275), (381, 451, 382, 450), (493, 170, 494, 171), (486, 229, 487, 230), (491, 351, 492, 350), (490, 25, 491, 26), (488, 135, 489, 136), (489, 389, 490, 388), (487, 58, 488, 59), (485, 272, 486, 273), (484, 454, 485, 453), (245, 378, 246, 379), (240, 449, 241, 450), (238, 278, 239, 277), (236, 64, 237, 63), (249, 151, 250, 150), (239, 33, 240, 32), (235, 348, 236, 349), (242, 180, 243, 179), (461, 359, 462, 358), (455, 226, 456, 227), (456, 125, 457, 126), (458, 55, 459, 56), (457, 268, 458, 269), (263, 51, 264, 50), (269, 127, 270, 126), (271, 229, 272, 228), (265, 360, 266, 361), (56, 128, 57, 127), (60, 232, 61, 231), (52, 359, 53, 360), (164, 20, 165, 19), (357, 18, 358, 19), (460, 17, 461, 18), (266, 16, 267, 15), (53, 17, 54, 16), (54, 399, 55, 400), (267, 400, 268, 401), (459, 399, 460, 398), (384, 482, 385, 481), (452, 484, 453, 483), (273, 482, 274, 483), (67, 474, 68, 475), (141, 480, 142, 481), (237, 478, 238, 479), (30, 479, 31, 480), (244, 105, 245, 106), (379, 107, 380, 106), (445, 105, 446, 104), (279, 102, 280, 103), (65, 100, 66, 101), (146, 107, 147, 108), (36, 103, 37, 104), (128, 497, 129, 498), (21, 492, 22, 493), (57, 498, 58, 499), (270, 499, 271, 500), (454, 502, 455, 501), (227, 500, 228, 501), (395, 495, 396, 494), (355, 497, 356, 496), (166, 495, 167, 496), (538, 557, 539, 558), (535, 555, 536, 554), (200, 325, 201, 326), (217, 86, 218, 87), (329, 296, 330, 297), (216, 301, 217, 302), (198, 300, 199, 299), (514, 190, 515, 189), (515, 436, 516, 437), (517, 77, 518, 76), (512, 290, 513, 289), (513, 336, 514, 337), (410, 194, 411, 193), (413, 434, 414, 435), (414, 80, 415, 79), (409, 295, 410, 294), (412, 507, 413, 508), (408, 331, 409, 332), (143, 382, 144, 383), (112, 336, 113, 335), (113, 511, 114, 510), (114, 291, 115, 292), (109, 78, 110, 79), (110, 436, 111, 435), (111, 190, 112, 191), (151, 251, 152, 250), (183, 108, 184, 109), (180, 244, 181, 243), (181, 380, 182, 381), (176, 447, 177, 448), (175, 279, 176, 278), (173, 65, 174, 64), (182, 146, 183, 145), (174, 477, 175, 478), (177, 35, 178, 34), (172, 347, 173, 348), (446, 35, 447, 36), (444, 378, 445, 377), (443, 246, 444, 247), (441, 148, 442, 149), (72, 148, 73, 147), (69, 249, 70, 248), (66, 373, 67, 374), (68, 40, 69, 39), (70, 284, 71, 283), (284, 150, 285, 149), (282, 248, 283, 247), (281, 376, 282, 377), (280, 38, 281, 37), (257, 529, 258, 528), (154, 524, 155, 523), (43, 523, 44, 522), (3, 517, 4, 516), (286, 522, 287, 521), (75, 519, 76, 518), (438, 519, 439, 520), (187, 521, 188, 520), (346, 100, 347, 99), (342, 472, 343, 471), (345, 371, 346, 370), (343, 254, 344, 255), (341, 524, 342, 525), (186, 571, 187, 0), (439, 1, 440, 0), (74, 1, 75, 2), (285, 570, 286, 571), (344, 564, 345, 563), (7, 339, 8, 338), (6, 287, 7, 288), (2, 77, 3, 78), (4, 438, 5, 437), (5, 188, 6, 189), (212, 121, 213, 122), (192, 117, 193, 118), (432, 120, 433, 119), (81, 120, 82, 121), (292, 115, 293, 116), (411, 119, 412, 118), (333, 117, 334, 116), (194, 84, 195, 83), (195, 430, 196, 431), (201, 222, 202, 223), (302, 219, 303, 220), (323, 221, 324, 220), (556, 534, 557, 533), (503, 211, 504, 210), (122, 209, 123, 210), (13, 206, 14, 207), (402, 208, 403, 207), (223, 208, 224, 209), (546, 206, 547, 205), (555, 540, 556, 541), (96, 51, 97, 52), (95, 264, 96, 265), (94, 362, 95, 361), (98, 464, 99, 463), (97, 162, 98, 163), (545, 420, 546, 421), (224, 418, 225, 417), (401, 418, 402, 419), (14, 420, 15, 419), (123, 417, 124, 416), (502, 415, 503, 416), (541, 316, 542, 317), (46, 319, 47, 320), (261, 314, 262, 315), (364, 316, 365, 315), (464, 314, 465, 313), (157, 318, 158, 319), (470, 525, 471, 526), (472, 568, 473, 567), (473, 252, 474, 253), (475, 375, 476, 374), (476, 102, 477, 101), (303, 407, 304, 406), (322, 405, 323, 406), (202, 404, 203, 403), (543, 49, 544, 48), (306, 45, 307, 46), (339, 44, 340, 45), (462, 163, 463, 164), (262, 162, 263, 161), (363, 160, 364, 161), (542, 160, 543, 159), (307, 156, 308, 157), (340, 155, 341, 156), (532, 310, 533, 309), (531, 259, 532, 258), (530, 367, 531, 368), (534, 540, 535, 539), (558, 537, 559, 538), (562, 255, 563, 256), (559, 308, 560, 309), (564, 372, 565, 371), (560, 527, 561, 528), (561, 469, 562, 468), (203, 12, 204, 13), (320, 10, 321, 9), (305, 8, 306, 9), (552, 318, 553, 317), (550, 47, 551, 48), (551, 158, 552, 159), (553, 537, 554, 536), (425, 325, 426, 324), (422, 12, 423, 11), (427, 300, 428, 301), (423, 404, 424, 405), (424, 222, 425, 221), (87, 218, 88, 219), (88, 408, 89, 407), (89, 305, 90, 304), (91, 10, 92, 11), (92, 550, 93, 549), (90, 321, 91, 322)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (255, 208, 256, 209), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (186, 210, 187, 209), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (475, 88, 633, 89), (352, 614, 639, 613), (633, 642, 638, 643), (643, 638, 644, 637), (476, 641, 634, 642), (641, 635, 640, 634), (637, 644, 636, 645), (635, 646, 636, 640), (639, 645, 646, 353)]"
"unnamed link-8_filled(1,0)","[(370, 445, 371, 446), (338, 438, 339, 437), (285, 445, 286, 444), (218, 449, 219, 450), (45, 434, 46, 435), (378, 91, 379, 92), (288, 368, 289, 367), (221, 374, 222, 375), (163, 342, 164, 343), (289, 332, 290, 333), (219, 329, 220, 328), (307, 260, 308, 261), (246, 310, 247, 309), (310, 244, 311, 243), (308, 126, 309, 125), (3, 292, 4, 293), (296, 210, 297, 209), (287, 16, 288, 17), (127, 280, 128, 281), (200, 275, 201, 276), (249, 263, 250, 262), (198, 262, 199, 261), (248, 197, 249, 198), (245, 76, 246, 77), (195, 242, 196, 243), (247, 124, 248, 125), (75, 244, 76, 245), (132, 224, 133, 223), (217, 11, 218, 10), (4, 214, 5, 213), (196, 123, 197, 124), (162, 44, 163, 43), (129, 105, 130, 104), (5, 93, 6, 92), (148, 442, 149, 441), (151, 367, 152, 366), (149, 18, 150, 19), (368, 16, 369, 15), (278, 107, 279, 108), (77, 126, 78, 127), (401, 59, 402, 58), (400, 452, 401, 451), (399, 377, 400, 376), (443, 413, 444, 412), (369, 411, 370, 410), (150, 415, 151, 416), (330, 407, 331, 408), (286, 411, 287, 412), (216, 406, 217, 405), (56, 404, 57, 403), (175, 409, 176, 408), (231, 203, 232, 202), (222, 179, 223, 180), (284, 170, 285, 169), (318, 188, 319, 187), (147, 169, 148, 168), (371, 170, 372, 171), (446, 171, 447, 172), (96, 10, 97, 9), (99, 220, 100, 221), (95, 405, 96, 404), (101, 372, 102, 373), (97, 450, 98, 451), (98, 328, 99, 327), (94, 55, 95, 56), (100, 177, 101, 178), (215, 54, 216, 55), (290, 54, 291, 53), (336, 50, 337, 49), (155, 49, 156, 48), (363, 52, 364, 53), (440, 47, 441, 48), (232, 303, 233, 304), (233, 83, 234, 82), (265, 73, 266, 72), (263, 314, 264, 315), (264, 192, 265, 191), (268, 118, 269, 117), (206, 136, 207, 135), (299, 134, 300, 135), (86, 134, 87, 133), (414, 17, 415, 18), (419, 363, 420, 362), (413, 443, 414, 442), (418, 52, 419, 51), (409, 173, 410, 172), (85, 252, 86, 253), (300, 252, 301, 251), (205, 250, 206, 251), (417, 334, 418, 335), (438, 338, 439, 337), (364, 334, 365, 333), (158, 339, 159, 340), (225, 115, 226, 114), (103, 119, 104, 118), (282, 119, 283, 120), (131, 116, 132, 117), (254, 116, 255, 115), (80, 258, 81, 257), (255, 270, 256, 271), (130, 270, 131, 269), (226, 271, 227, 272), (283, 267, 284, 266), (102, 267, 103, 268), (122, 193, 123, 194), (121, 313, 122, 312), (120, 73, 121, 74), (185, 34, 186, 35), (140, 34, 141, 33), (402, 7, 403, 8), (295, 397, 296, 396), (298, 181, 299, 182), (297, 325, 298, 324), (294, 63, 295, 64), (2, 382, 3, 381), (142, 427, 143, 428), (183, 427, 184, 426), (241, 194, 242, 195), (240, 312, 241, 311), (239, 74, 240, 75), (174, 14, 175, 13), (178, 373, 179, 374), (176, 447, 177, 448), (416, 153, 417, 154), (439, 157, 440, 156), (365, 153, 366, 152), (329, 449, 330, 448), (326, 376, 327, 375), (331, 12, 332, 13), (78, 279, 79, 280), (258, 278, 259, 277), (305, 277, 306, 276), (57, 9, 58, 8), (60, 377, 61, 378), (59, 452, 60, 453), (90, 62, 91, 61), (88, 325, 89, 326), (87, 181, 88, 180), (89, 398, 90, 399), (211, 63, 212, 62), (208, 323, 209, 324), (207, 183, 208, 182), (210, 397, 211, 398), (159, 22, 160, 23), (157, 437, 158, 436), (356, 29, 357, 30), (340, 23, 341, 24), (113, 85, 114, 84), (112, 301, 113, 302), (111, 205, 112, 204), (44, 26, 45, 25), (28, 392, 29, 391), (357, 392, 358, 393), (358, 68, 359, 67), (353, 138, 354, 139), (32, 140, 33, 139), (27, 68, 28, 69), (201, 231, 202, 230), (253, 224, 254, 225), (304, 229, 305, 230), (81, 229, 82, 228), (199, 111, 200, 110), (306, 109, 307, 110), (259, 108, 260, 109), (79, 107, 80, 106), (141, 352, 142, 353), (184, 352, 185, 351), (389, 70, 390, 71), (355, 189, 356, 188), (31, 186, 32, 187), (428, 137, 429, 138), (430, 190, 431, 189), (429, 316, 430, 317), (432, 70, 433, 69), (431, 390, 432, 391), (30, 320, 31, 319), (354, 317, 355, 318), (165, 25, 166, 24), (166, 435, 167, 436), (71, 146, 72, 147), (315, 145, 316, 144), (190, 145, 191, 146), (136, 144, 137, 143), (14, 174, 15, 173), (6, 454, 7, 453), (19, 154, 20, 155), (11, 406, 12, 407), (20, 335, 21, 336), (21, 51, 22, 50), (46, 168, 47, 167), (341, 164, 342, 165), (313, 192, 314, 193), (422, 2, 423, 1), (347, 1, 348, 0), (38, 461, 39, 0), (64, 424, 65, 423), (65, 349, 66, 348), (66, 37, 67, 38), (128, 237, 129, 238), (105, 237, 106, 236), (281, 238, 282, 239), (256, 236, 257, 235), (227, 235, 228, 234), (393, 37, 394, 36), (394, 349, 395, 350), (395, 424, 396, 425), (320, 36, 321, 35), (321, 350, 322, 351), (322, 425, 323, 426), (42, 162, 43, 161), (343, 160, 344, 161), (272, 83, 273, 84), (273, 303, 274, 302), (274, 203, 275, 204), (454, 93, 455, 94), (460, 385, 461, 386), (455, 214, 456, 215), (456, 292, 457, 291), (457, 421, 458, 420), (458, 346, 459, 345), (459, 40, 460, 41), (344, 362, 345, 361), (41, 360, 42, 361), (379, 212, 380, 213), (380, 294, 381, 293), (382, 422, 383, 421), (383, 347, 384, 346), (386, 359, 387, 360), (384, 39, 385, 40), (387, 27, 388, 26), (388, 433, 389, 434)]",friend,"[(612, 397, 613, 398), (611, 45, 612, 44), (598, 349, 599, 350), (599, 93, 600, 92), (348, 597, 349, 598), (93, 597, 94, 596), (578, 404, 579, 403), (594, 161, 595, 162), (579, 38, 580, 39), (526, 485, 527, 486), (525, 250, 526, 251), (527, 193, 528, 192), (530, 80, 531, 79), (297, 488, 298, 489), (144, 488, 145, 487), (191, 486, 192, 487), (481, 414, 482, 415), (405, 482, 406, 483), (248, 484, 249, 483), (35, 485, 36, 484), (480, 28, 481, 27), (462, 394, 463, 393), (358, 413, 359, 414), (245, 412, 246, 413), (195, 409, 196, 408), (82, 412, 83, 411), (406, 247, 407, 248), (407, 195, 408, 194), (410, 82, 411, 81), (246, 360, 247, 359), (198, 363, 199, 364), (357, 29, 358, 28), (300, 78, 301, 77), (190, 251, 191, 252), (36, 250, 37, 249), (244, 30, 245, 29), (242, 85, 243, 86), (201, 77, 202, 76), (34, 193, 35, 194), (196, 33, 197, 34), (141, 78, 142, 79), (31, 80, 32, 81), (83, 30, 84, 31), (279, 161, 280, 160), (280, 594, 281, 593), (404, 578, 405, 577), (37, 576, 38, 577), (524, 576, 525, 575), (189, 575, 190, 574), (254, 571, 255, 572), (146, 573, 147, 574), (295, 573, 296, 572), (162, 595, 163, 596), (147, 188, 148, 189), (294, 188, 295, 187), (74, 204, 75, 203), (205, 620, 206, 621), (237, 619, 238, 618), (89, 614, 90, 615), (474, 616, 475, 615), (369, 616, 370, 617), (368, 240, 369, 239), (367, 202, 368, 203), (199, 142, 200, 143), (241, 141, 242, 140), (86, 139, 87, 140), (354, 138, 355, 137), (477, 139, 478, 138), (217, 370, 218, 371), (216, 72, 217, 71), (214, 180, 215, 179), (211, 264, 212, 265), (210, 497, 211, 498), (0, 373, 1, 374), (630, 70, 631, 69), (629, 179, 630, 178), (627, 262, 628, 263), (623, 494, 624, 495), (622, 207, 623, 208), (570, 622, 571, 621), (569, 207, 570, 206), (568, 492, 569, 491), (563, 261, 564, 260), (564, 181, 565, 182), (561, 70, 562, 71), (559, 373, 560, 372), (256, 495, 257, 496), (259, 567, 260, 566), (257, 624, 258, 625), (255, 208, 256, 209), (476, 303, 477, 304), (353, 304, 354, 305), (87, 303, 88, 302), (240, 301, 241, 302), (200, 300, 201, 299), (536, 41, 537, 42), (535, 401, 536, 400), (136, 399, 137, 400), (135, 43, 136, 42), (298, 365, 299, 366), (143, 365, 144, 364), (75, 366, 76, 367), (529, 362, 530, 363), (32, 362, 33, 361), (409, 360, 410, 361), (416, 39, 417, 40), (415, 403, 416, 402), (306, 43, 307, 44), (305, 399, 306, 398), (479, 534, 480, 535), (243, 532, 244, 533), (356, 533, 357, 534), (84, 532, 85, 531), (197, 529, 198, 528), (73, 238, 74, 239), (567, 236, 568, 237), (626, 232, 627, 231), (212, 230, 213, 229), (258, 234, 259, 233), (183, 232, 184, 233), (186, 210, 187, 209), (180, 262, 181, 261), (184, 626, 185, 625), (182, 565, 183, 566), (185, 497, 186, 496), (26, 401, 27, 402), (24, 418, 25, 417), (25, 41, 26, 40), (21, 583, 22, 582), (22, 340, 23, 339), (18, 105, 19, 106), (16, 448, 17, 447), (296, 253, 297, 254), (145, 253, 146, 252), (510, 474, 511, 473), (513, 351, 514, 350), (511, 90, 512, 91), (492, 236, 493, 235), (489, 204, 490, 205), (490, 619, 491, 620), (580, 524, 581, 523), (23, 522, 24, 523), (418, 522, 419, 521), (537, 521, 538, 520), (134, 519, 135, 520), (307, 519, 308, 518), (610, 517, 611, 518), (45, 517, 46, 516), (396, 515, 397, 516), (459, 515, 460, 514), (478, 356, 479, 355), (584, 290, 585, 289), (421, 291, 422, 290), (539, 289, 540, 288), (132, 287, 133, 288), (309, 287, 310, 286), (608, 285, 609, 286), (47, 285, 48, 284), (392, 281, 393, 282), (463, 283, 464, 282), (465, 590, 466, 591), (390, 592, 391, 591), (51, 592, 52, 593), (606, 590, 607, 589), (311, 588, 312, 589), (130, 588, 131, 587), (540, 585, 541, 586), (420, 583, 421, 584), (72, 618, 73, 617), (467, 158, 468, 159), (387, 157, 388, 156), (52, 159, 53, 160), (604, 158, 605, 157), (312, 155, 313, 156), (129, 155, 130, 154), (542, 153, 543, 154), (423, 152, 424, 153), (460, 347, 461, 348), (395, 347, 396, 346), (46, 345, 47, 346), (609, 345, 610, 344), (308, 343, 309, 344), (133, 343, 134, 342), (538, 341, 539, 342), (419, 340, 420, 341), (581, 338, 582, 339), (292, 338, 293, 337), (149, 336, 150, 337), (151, 105, 152, 104), (283, 96, 284, 97), (586, 102, 587, 101), (422, 104, 423, 103), (541, 103, 542, 102), (131, 100, 132, 101), (310, 100, 311, 99), (607, 98, 608, 99), (48, 98, 49, 97), (394, 95, 395, 96), (461, 95, 462, 94), (601, 470, 602, 471), (389, 467, 390, 466), (57, 472, 58, 473), (164, 469, 165, 470), (277, 469, 278, 468), (276, 603, 277, 604), (165, 603, 166, 602), (55, 601, 56, 600), (388, 605, 389, 606), (230, 264, 231, 263), (228, 177, 229, 178), (226, 67, 227, 68), (225, 375, 226, 374), (234, 494, 235, 493), (512, 458, 513, 457), (471, 454, 472, 455), (351, 458, 352, 459), (91, 457, 92, 456), (384, 454, 385, 453), (56, 455, 57, 456), (167, 452, 168, 453), (274, 452, 275, 451), (313, 450, 314, 451), (127, 449, 128, 448), (545, 446, 546, 447), (426, 449, 427, 450), (427, 15, 428, 14), (544, 18, 545, 17), (126, 15, 127, 16), (314, 14, 315, 13), (273, 12, 274, 13), (168, 12, 169, 11), (60, 10, 61, 9), (381, 8, 382, 9), (506, 5, 507, 6), (224, 2, 225, 1), (218, 435, 219, 436), (10, 432, 11, 431), (509, 435, 510, 434), (382, 434, 383, 433), (59, 432, 60, 433), (169, 430, 170, 431), (272, 430, 273, 429), (315, 428, 316, 429), (128, 426, 129, 425), (543, 424, 544, 425), (223, 558, 224, 559), (3, 557, 4, 556), (505, 555, 506, 554), (378, 554, 379, 553), (63, 552, 64, 553), (171, 550, 172, 551), (270, 550, 271, 549), (318, 547, 319, 548), (123, 549, 124, 548), (445, 546, 446, 547), (444, 126, 445, 125), (443, 316, 444, 317), (442, 272, 443, 271), (441, 170, 442, 171), (440, 61, 441, 62), (439, 381, 440, 380), (437, 509, 438, 508), (438, 8, 439, 7), (436, 219, 437, 220), (551, 121, 552, 120), (317, 125, 318, 124), (269, 122, 270, 123), (172, 122, 173, 121), (62, 120, 63, 119), (379, 118, 380, 119), (507, 116, 508, 117), (6, 117, 7, 118), (220, 116, 221, 115), (335, 267, 336, 266), (334, 175, 335, 176), (331, 68, 332, 69), (328, 372, 329, 371), (333, 501, 334, 500), (330, 0, 331, 631), (329, 560, 330, 561), (332, 227, 333, 228), (222, 327, 223, 328), (557, 326, 558, 327), (2, 326, 3, 325), (503, 323, 504, 322), (376, 324, 377, 323), (64, 321, 65, 322), (173, 320, 174, 321), (268, 320, 269, 319), (114, 222, 115, 221), (113, 4, 114, 5), (109, 502, 110, 503), (110, 375, 111, 376), (108, 66, 109, 65), (107, 175, 108, 174), (112, 556, 113, 555), (111, 325, 112, 324), (106, 267, 107, 268), (562, 215, 563, 216), (628, 214, 629, 213), (504, 377, 505, 378), (501, 67, 502, 66), (499, 177, 500, 176), (498, 265, 499, 266), (148, 294, 149, 293), (20, 291, 21, 292), (19, 151, 20, 150), (275, 386, 276, 387), (166, 386, 167, 385), (58, 384, 59, 383), (391, 51, 392, 50), (163, 54, 164, 55), (278, 54, 279, 53), (464, 49, 465, 50), (475, 88, 633, 89), (352, 614, 639, 613), (633, 642, 638, 643), (643, 638, 644, 637), (476, 641, 634, 642), (641, 635, 640, 634), (637, 644, 636, 645), (635, 646, 636, 640), (645, 646, 353, 639)]"
"unnamed link-9_filled(1,0)","[(55, 120, 56, 121), (50, 528, 51, 527), (119, 56, 120, 57), (529, 53, 530, 52), (535, 116, 536, 117), (121, 532, 122, 533), (531, 122, 532, 123), (125, 528, 126, 529), (113, 64, 114, 65), (147, 505, 148, 504), (145, 29, 146, 28), (334, 471, 335, 472), (254, 76, 255, 75), (253, 468, 254, 469), (249, 328, 250, 329), (400, 334, 401, 333), (399, 471, 400, 470), (397, 74, 398, 75), (538, 66, 539, 65), (216, 561, 217, 562), (57, 118, 58, 119), (54, 534, 55, 533), (17, 159, 18, 158), (494, 158, 495, 157), (235, 14, 236, 15), (233, 492, 234, 493), (234, 162, 235, 161), (160, 16, 161, 15), (167, 487, 168, 486), (8, 487, 9, 488), (165, 348, 166, 349), (336, 74, 337, 73), (467, 76, 468, 77), (597, 72, 598, 73), (287, 272, 288, 273), (169, 266, 170, 267), (166, 386, 167, 385), (314, 491, 315, 492), (316, 13, 317, 14), (315, 163, 316, 162), (307, 71, 308, 70), (304, 336, 305, 335), (303, 398, 304, 399), (300, 252, 301, 251), (256, 186, 257, 185), (592, 187, 593, 188), (395, 184, 396, 185), (338, 184, 339, 183), (306, 182, 307, 181), (445, 569, 446, 568), (437, 212, 438, 213), (302, 469, 303, 470), (599, 473, 600, 472), (301, 553, 302, 552), (252, 554, 253, 553), (401, 550, 402, 551), (31, 586, 32, 587), (508, 585, 509, 586), (143, 585, 144, 584), (465, 188, 466, 189), (456, 584, 457, 583), (190, 463, 191, 464), (194, 587, 195, 588), (60, 563, 61, 564), (434, 63, 435, 64), (429, 109, 430, 108), (250, 300, 251, 299), (407, 290, 408, 291), (547, 297, 548, 296), (548, 403, 549, 404), (410, 110, 411, 109), (546, 101, 547, 102), (248, 97, 249, 98), (98, 329, 99, 330), (554, 328, 555, 327), (593, 324, 594, 325), (466, 325, 467, 326), (186, 324, 187, 323), (163, 319, 164, 318), (263, 323, 264, 322), (388, 321, 389, 322), (346, 320, 347, 319), (490, 346, 491, 345), (488, 387, 489, 388), (484, 266, 485, 265), (489, 320, 490, 321), (217, 91, 218, 90), (95, 1, 96, 0), (332, 552, 333, 551), (331, 299, 332, 298), (330, 99, 331, 100), (534, 559, 535, 560), (117, 561, 118, 560), (603, 101, 0, 100), (601, 403, 602, 402), (602, 297, 603, 298), (600, 549, 601, 550), (59, 89, 60, 88), (115, 92, 116, 93), (536, 92, 537, 91), (58, 216, 59, 215), (111, 220, 112, 221), (541, 223, 542, 222), (476, 545, 477, 546), (474, 104, 475, 103), (473, 405, 474, 404), (475, 294, 476, 295), (68, 292, 69, 291), (69, 406, 70, 407), (67, 106, 68, 107), (66, 544, 67, 543), (582, 27, 583, 28), (580, 505, 581, 506), (581, 147, 582, 146), (455, 26, 456, 27), (454, 503, 455, 504), (453, 149, 454, 148), (200, 149, 201, 150), (199, 503, 200, 502), (198, 26, 199, 25), (539, 432, 540, 433), (112, 434, 113, 433), (61, 436, 62, 437), (226, 290, 227, 289), (225, 408, 226, 409), (224, 107, 225, 108), (223, 543, 224, 542), (219, 63, 220, 62), (431, 540, 432, 541), (114, 537, 115, 538), (179, 293, 180, 292), (180, 405, 181, 406), (178, 105, 179, 106), (177, 545, 178, 544), (182, 72, 183, 71), (295, 102, 296, 103), (278, 257, 279, 258), (277, 395, 278, 394), (276, 339, 277, 340), (275, 308, 276, 309), (274, 227, 275, 228), (273, 427, 274, 426), (378, 425, 379, 426), (377, 229, 378, 228), (376, 310, 377, 309), (375, 341, 376, 340), (374, 393, 375, 394), (373, 259, 374, 258), (260, 361, 261, 362), (259, 373, 260, 372), (392, 371, 393, 372), (391, 363, 392, 362), (229, 369, 230, 368), (310, 370, 311, 369), (424, 367, 425, 368), (564, 213, 565, 214), (366, 423, 367, 424), (364, 312, 365, 311), (365, 231, 366, 230), (485, 169, 486, 168), (93, 176, 94, 177), (11, 165, 12, 164), (558, 176, 559, 175), (589, 170, 590, 171), (460, 173, 461, 174), (192, 172, 193, 171), (10, 348, 11, 347), (9, 386, 10, 387), (7, 265, 8, 264), (12, 317, 13, 318), (498, 269, 499, 270), (21, 268, 22, 269), (342, 363, 343, 364), (341, 371, 342, 370), (506, 29, 507, 30), (32, 509, 33, 510), (418, 159, 419, 160), (420, 494, 421, 493), (419, 17, 420, 16), (189, 4, 190, 5), (464, 6, 465, 5), (591, 7, 592, 6), (556, 1, 557, 2), (523, 47, 524, 46), (526, 127, 527, 128), (525, 579, 526, 578), (524, 452, 525, 451), (522, 201, 523, 202), (205, 133, 206, 132), (207, 42, 208, 43), (202, 521, 203, 522), (499, 512, 500, 513), (22, 511, 23, 512), (450, 520, 451, 519), (444, 40, 445, 39), (448, 133, 449, 134), (500, 35, 501, 36), (23, 34, 24, 35), (576, 518, 577, 517), (572, 44, 573, 43), (574, 135, 575, 136), (24, 142, 25, 141), (501, 141, 502, 140), (131, 205, 132, 204), (130, 449, 131, 450), (128, 577, 129, 578), (137, 40, 138, 41), (129, 518, 130, 519), (124, 51, 125, 52), (191, 482, 192, 483), (462, 482, 463, 481), (557, 478, 558, 479), (94, 478, 95, 477), (49, 126, 50, 127), (45, 521, 46, 520), (48, 580, 49, 579), (47, 453, 48, 452), (44, 203, 45, 204), (104, 293, 105, 294), (427, 288, 428, 289), (286, 380, 287, 379), (20, 384, 21, 383), (496, 382, 497, 381), (360, 261, 361, 262), (359, 391, 360, 390), (358, 343, 359, 344), (356, 231, 357, 232), (357, 312, 358, 313), (355, 423, 356, 422), (495, 352, 496, 353), (18, 351, 19, 352), (285, 354, 286, 355), (350, 417, 351, 418), (382, 416, 383, 415), (270, 413, 271, 414), (19, 417, 20, 416), (497, 415, 498, 414), (428, 410, 429, 409), (110, 412, 111, 411), (142, 197, 143, 198), (510, 196, 511, 195), (33, 197, 34, 196), (590, 484, 591, 483), (30, 459, 31, 460), (507, 458, 508, 459), (144, 458, 145, 457), (218, 435, 219, 436), (567, 443, 568, 442), (123, 85, 124, 84), (530, 83, 531, 84), (53, 82, 54, 83), (438, 566, 439, 565), (430, 221, 431, 222), (439, 86, 440, 87), (136, 569, 137, 570), (41, 571, 42, 570), (515, 567, 516, 566), (89, 562, 90, 563), (208, 571, 209, 572), (573, 206, 574, 207), (87, 215, 88, 214), (514, 211, 515, 212), (37, 210, 38, 211), (138, 210, 139, 209), (134, 447, 135, 448), (38, 444, 39, 443), (516, 442, 517, 441), (85, 440, 86, 441), (575, 447, 576, 446), (77, 327, 78, 326), (79, 2, 80, 3), (81, 175, 82, 174), (80, 479, 81, 480), (305, 598, 306, 599), (337, 596, 338, 597), (396, 596, 397, 595), (255, 594, 256, 595), (3, 244, 4, 245), (96, 247, 97, 248), (555, 247, 556, 246), (480, 243, 481, 244), (78, 246, 79, 245), (172, 242, 173, 241), (588, 239, 589, 240), (461, 242, 462, 243), (193, 241, 194, 240), (267, 239, 268, 238), (384, 237, 385, 238), (349, 237, 350, 236), (421, 285, 422, 284), (232, 283, 233, 284), (313, 282, 314, 283), (344, 281, 345, 282), (389, 281, 390, 280), (262, 279, 263, 280), (150, 139, 151, 140), (151, 37, 152, 36), (152, 514, 153, 513), (153, 412, 154, 413), (154, 272, 155, 271), (155, 380, 156, 381), (156, 354, 157, 353)]",friend,"[(312, 34, 313, 33), (46, 402, 47, 401), (258, 68, 259, 67), (400, 48, 401, 47), (3, 68, 4, 69), (378, 170, 379, 169), (471, 147, 472, 146), (394, 207, 395, 208), (472, 217, 473, 218), (298, 213, 299, 214), (227, 416, 228, 417), (474, 301, 475, 302), (307, 410, 308, 411), (475, 404, 476, 405), (353, 254, 354, 255), (175, 479, 176, 478), (178, 465, 179, 466), (184, 178, 185, 177), (183, 465, 184, 464), (186, 477, 187, 478), (355, 7, 356, 6), (413, 247, 414, 246), (412, 13, 413, 14), (414, 117, 415, 118), (11, 115, 12, 114), (356, 110, 357, 109), (37, 113, 38, 112), (36, 10, 37, 9), (35, 250, 36, 251), (224, 246, 225, 245), (223, 14, 224, 15), (225, 118, 226, 119), (310, 248, 311, 247), (309, 12, 310, 13), (311, 116, 312, 117), (142, 408, 143, 407), (135, 34, 136, 35), (145, 219, 146, 218), (144, 304, 145, 303), (138, 114, 139, 113), (137, 11, 138, 10), (136, 249, 137, 250), (122, 241, 123, 242), (2, 192, 3, 191), (60, 200, 61, 199), (369, 216, 370, 217), (372, 405, 373, 406), (371, 302, 372, 303), (367, 149, 368, 148), (348, 452, 349, 451), (164, 456, 165, 455), (282, 453, 283, 454), (383, 454, 384, 455), (195, 450, 196, 451), (63, 453, 64, 452), (251, 441, 252, 440), (354, 443, 355, 444), (134, 439, 135, 440), (313, 439, 314, 438), (226, 436, 227, 435), (415, 437, 416, 436), (71, 172, 72, 173), (5, 168, 6, 169), (187, 75, 188, 74), (165, 353, 166, 352), (280, 349, 281, 350), (382, 351, 383, 352), (197, 346, 198, 347), (65, 351, 66, 350), (59, 102, 60, 103), (200, 102, 201, 101), (387, 101, 388, 100), (284, 98, 285, 97), (163, 96, 164, 97), (384, 283, 385, 284), (0, 276, 1, 275), (194, 279, 195, 280), (64, 282, 65, 281), (345, 276, 346, 277), (80, 147, 81, 148), (77, 301, 78, 300), (76, 404, 77, 403), (78, 216, 79, 215), (126, 427, 127, 428), (49, 424, 50, 425), (209, 421, 210, 420), (397, 423, 398, 422), (293, 419, 294, 418), (154, 417, 155, 418), (324, 420, 325, 419), (429, 239, 430, 238), (430, 21, 431, 22), (434, 153, 435, 154), (432, 296, 433, 295), (426, 400, 427, 399), (431, 211, 432, 210), (428, 125, 429, 126), (88, 338, 89, 337), (359, 336, 360, 337), (38, 335, 39, 336), (411, 333, 412, 332), (308, 334, 309, 333), (222, 332, 223, 331), (139, 334, 140, 335), (433, 327, 434, 326), (243, 16, 244, 17), (244, 330, 245, 329), (242, 149, 243, 150), (240, 298, 241, 297), (237, 399, 238, 398), (239, 213, 240, 212), (236, 424, 237, 423), (248, 115, 249, 116), (156, 32, 157, 31), (292, 29, 293, 30), (395, 26, 396, 27), (208, 27, 209, 28), (52, 26, 53, 25), (30, 229, 31, 230), (24, 52, 25, 51), (20, 211, 21, 212), (23, 396, 24, 397), (19, 296, 20, 297), (17, 151, 18, 150), (15, 330, 16, 331), (22, 421, 23, 422), (55, 234, 56, 235), (205, 233, 206, 232), (392, 232, 393, 231), (291, 231, 292, 230), (155, 228, 156, 229), (323, 28, 324, 29), (318, 234, 319, 233), (327, 152, 328, 153), (325, 295, 326, 294), (322, 394, 323, 393), (321, 207, 322, 206), (320, 53, 321, 54), (54, 319, 55, 320), (204, 318, 205, 317), (391, 317, 392, 316), (290, 316, 291, 315), (157, 314, 158, 315), (123, 214, 124, 215), (127, 402, 128, 403), (124, 299, 125, 300), (120, 152, 121, 151), (119, 328, 120, 329), (121, 19, 122, 18), (158, 134, 159, 133), (289, 132, 290, 133), (390, 131, 391, 132), (203, 130, 204, 131), (56, 130, 57, 129), (486, 159, 487, 160), (485, 289, 486, 288), (484, 390, 485, 389), (483, 203, 484, 202), (482, 57, 483, 58), (480, 74, 481, 73), (479, 175, 480, 174), (143, 469, 144, 468), (219, 470, 220, 471), (304, 469, 305, 470), (406, 467, 407, 468), (41, 467, 42, 466), (161, 269, 162, 268), (285, 266, 286, 267), (385, 264, 386, 265), (196, 261, 197, 262), (62, 264, 63, 263), (347, 263, 348, 262), (488, 267, 489, 268), (445, 257, 446, 256), (481, 188, 482, 189), (93, 458, 94, 459), (94, 442, 95, 441), (95, 253, 96, 252), (92, 7, 93, 8), (91, 110, 92, 111), (90, 357, 91, 358), (87, 183, 88, 182), (360, 181, 361, 182), (273, 59, 274, 58), (272, 201, 273, 202), (271, 388, 272, 389), (270, 287, 271, 288), (269, 161, 270, 160), (61, 492, 62, 493), (344, 1, 345, 2), (99, 491, 100, 490), (198, 0, 199, 493), (386, 492, 387, 491), (286, 490, 287, 489), (162, 487, 163, 488), (259, 192, 260, 193), (260, 277, 261, 278), (257, 380, 258, 381), (255, 167, 256, 166), (447, 67, 448, 66), (448, 193, 449, 194), (446, 381, 447, 382), (449, 278, 450, 279), (444, 168, 445, 167), (107, 170, 108, 171), (104, 190, 105, 189), (106, 69, 107, 70), (473, 370, 474, 371), (368, 79, 369, 80), (179, 87, 180, 86), (40, 85, 41, 86), (408, 84, 409, 83), (305, 83, 306, 82), (220, 82, 221, 81), (141, 84, 142, 85), (103, 275, 104, 274), (98, 265, 99, 266), (140, 364, 141, 363), (221, 366, 222, 367), (306, 365, 307, 366), (409, 364, 410, 365), (39, 363, 40, 362), (180, 361, 181, 362), (342, 105, 343, 106), (341, 71, 342, 70), (343, 190, 344, 191), (340, 172, 341, 171), (235, 50, 236, 51), (425, 48, 426, 49), (128, 46, 129, 45), (75, 44, 76, 45), (373, 43, 374, 42), (476, 44, 477, 43), (173, 72, 174, 73), (457, 442, 458, 443), (456, 253, 457, 254), (459, 9, 460, 8), (460, 112, 461, 111), (462, 89, 463, 90), (461, 359, 462, 358), (463, 338, 464, 339), (4, 380, 5, 379), (108, 378, 109, 377), (339, 376, 340, 377), (176, 376, 177, 375), (185, 374, 186, 375), (32, 437, 495, 501), (495, 504, 500, 505), (505, 500, 506, 499), (33, 503, 496, 504), (503, 497, 502, 496), (499, 506, 498, 507), (497, 508, 498, 502), (507, 508, 438, 501)]"
"unnamed link-0_filled(1,0)","[(359, 184, 360, 185), (84, 180, 85, 179), (178, 84, 179, 83), (175, 81, 176, 80), (171, 77, 172, 76), (172, 369, 173, 370), (169, 372, 170, 373), (159, 300, 160, 301), (79, 175, 80, 174), (78, 367, 79, 368), (132, 358, 133, 357), (134, 185, 135, 186), (133, 90, 134, 91), (11, 89, 12, 88), (10, 184, 11, 183), (9, 360, 10, 361), (42, 17, 43, 18), (36, 354, 37, 353), (38, 189, 39, 190), (39, 94, 40, 95), (230, 324, 231, 323), (231, 218, 232, 219), (31, 294, 32, 295), (98, 349, 99, 350), (217, 228, 218, 229), (366, 177, 367, 178), (371, 170, 372, 171), (370, 75, 371, 76), (358, 89, 359, 90), (186, 92, 187, 91), (365, 82, 366, 83), (304, 155, 305, 156), (306, 61, 307, 62), (305, 387, 306, 386), (191, 354, 192, 355), (315, 311, 316, 310), (226, 307, 227, 308), (233, 309, 234, 308), (157, 62, 158, 63), (156, 386, 157, 385), (303, 222, 304, 223), (384, 223, 385, 224), (63, 225, 64, 224), (158, 226, 159, 225), (214, 314, 215, 313), (334, 94, 335, 93), (336, 355, 337, 356), (327, 314, 328, 315), (326, 215, 327, 216), (335, 189, 336, 188), (271, 87, 272, 86), (270, 182, 271, 181), (269, 362, 270, 363), (312, 214, 313, 213), (311, 328, 312, 329), (338, 259, 339, 260), (109, 261, 110, 260), (203, 259, 204, 258), (202, 275, 203, 276), (108, 273, 109, 274), (339, 275, 340, 274), (324, 230, 325, 229), (383, 303, 384, 302), (298, 310, 299, 309), (297, 216, 298, 217), (296, 326, 297, 325), (81, 177, 82, 176), (197, 394, 198, 395), (102, 393, 103, 394), (347, 391, 348, 390), (28, 390, 29, 389), (321, 389, 322, 388), (220, 387, 221, 388), (56, 149, 57, 150), (391, 151, 392, 150), (221, 155, 222, 154), (320, 153, 321, 154), (27, 152, 28, 153), (346, 151, 347, 152), (100, 148, 101, 147), (195, 147, 196, 146), (381, 67, 382, 66), (219, 61, 220, 60), (322, 59, 323, 60), (29, 58, 30, 59), (348, 57, 349, 58), (99, 55, 100, 54), (148, 55, 149, 56), (194, 54, 195, 53), (382, 320, 383, 319), (160, 317, 161, 318), (379, 25, 380, 24), (162, 23, 163, 24), (292, 210, 293, 209), (290, 333, 291, 334), (113, 255, 114, 254), (373, 253, 374, 252), (74, 253, 75, 254), (168, 251, 169, 252), (283, 251, 284, 250), (247, 287, 248, 286), (246, 167, 247, 168), (242, 71, 243, 72), (244, 376, 245, 375), (243, 117, 244, 116), (380, 238, 381, 237), (161, 236, 162, 237), (316, 236, 317, 235), (299, 235, 300, 234), (227, 232, 228, 233), (284, 267, 285, 268), (249, 269, 250, 268), (96, 127, 97, 128), (192, 129, 193, 130), (337, 130, 338, 131), (351, 129, 352, 128), (30, 126, 31, 125), (295, 124, 296, 125), (95, 34, 96, 35), (190, 37, 191, 38), (352, 36, 353, 35), (332, 41, 333, 42), (293, 32, 294, 33), (289, 17, 290, 16), (331, 19, 332, 18), (356, 13, 357, 14), (187, 15, 188, 14), (92, 16, 93, 15), (123, 213, 124, 212), (122, 329, 123, 330), (120, 163, 121, 164), (114, 73, 115, 74), (119, 379, 120, 378), (26, 240, 27, 239), (22, 121, 23, 122), (21, 331, 22, 330), (20, 211, 21, 212), (278, 342, 279, 341), (277, 106, 278, 107), (276, 201, 277, 202), (272, 111, 273, 112), (340, 107, 341, 108), (85, 364, 86, 365), (180, 363, 181, 364), (145, 197, 146, 196), (144, 102, 145, 101), (142, 345, 143, 346), (143, 393, 144, 392), (173, 281, 174, 280), (77, 283, 78, 282), (368, 281, 369, 282), (112, 279, 113, 280), (52, 200, 53, 199), (51, 105, 52, 104), (50, 343, 51, 344), (49, 3, 50, 2), (1, 345, 2, 344), (0, 103, 1, 104), (395, 198, 0, 199), (138, 46, 139, 45), (377, 45, 378, 44), (164, 43, 165, 44), (241, 48, 242, 49), (117, 47, 118, 46), (291, 41, 292, 40), (210, 19, 211, 20), (208, 34, 209, 33), (205, 351, 206, 350), (207, 127, 208, 126), (206, 97, 207, 98), (204, 193, 205, 194), (376, 138, 377, 137), (165, 136, 166, 137), (240, 141, 241, 142), (118, 140, 119, 139), (288, 136, 289, 135), (12, 132, 13, 131), (257, 201, 258, 200), (256, 106, 257, 105), (255, 342, 256, 343), (287, 8, 288, 9), (115, 4, 116, 5), (245, 7, 246, 6), (166, 8, 167, 7), (72, 4, 73, 3), (374, 5, 375, 6), (261, 111, 262, 110), (262, 87, 263, 88), (263, 182, 264, 183), (264, 362, 265, 361), (266, 285, 267, 286), (265, 249, 266, 248), (64, 301, 65, 302), (65, 318, 66, 319), (68, 25, 69, 26), (69, 140, 70, 141), (70, 47, 71, 48), (67, 238, 68, 239)]",friend,"[(368, 524, 369, 523), (267, 524, 268, 525), (478, 323, 479, 324), (324, 477, 325, 478), (290, 463, 291, 464), (238, 395, 239, 396), (326, 218, 327, 217), (329, 68, 330, 69), (288, 172, 289, 171), (268, 368, 269, 367), (220, 69, 221, 70), (517, 264, 518, 265), (509, 37, 510, 36), (504, 382, 505, 381), (433, 89, 434, 88), (496, 129, 497, 130), (80, 253, 81, 254), (411, 332, 412, 333), (218, 328, 219, 327), (67, 330, 68, 331), (489, 256, 490, 257), (486, 40, 487, 39), (406, 87, 407, 88), (226, 84, 227, 83), (61, 82, 62, 83), (314, 81, 315, 82), (310, 204, 311, 203), (84, 432, 85, 431), (205, 428, 206, 429), (407, 432, 408, 433), (227, 431, 228, 430), (58, 427, 59, 428), (312, 429, 313, 430), (362, 276, 363, 275), (345, 463, 346, 462), (322, 379, 323, 380), (317, 42, 318, 43), (315, 253, 316, 252), (64, 223, 65, 224), (347, 170, 348, 171), (441, 235, 442, 234), (434, 405, 435, 406), (454, 177, 455, 178), (453, 364, 454, 365), (452, 23, 453, 24), (451, 273, 452, 272), (181, 262, 182, 263), (182, 30, 183, 29), (179, 373, 180, 372), (353, 12, 354, 13), (356, 293, 357, 294), (348, 116, 349, 115), (287, 114, 288, 115), (321, 507, 322, 506), (180, 515, 181, 516), (27, 523, 28, 522), (8, 286, 9, 285), (161, 241, 162, 240), (160, 393, 161, 394), (164, 444, 165, 443), (162, 299, 163, 300), (155, 131, 156, 130), (125, 303, 126, 302), (121, 442, 122, 443), (123, 397, 124, 396), (124, 237, 125, 238), (94, 236, 95, 235), (90, 401, 91, 402), (201, 86, 202, 87), (197, 403, 198, 402), (193, 232, 194, 233), (495, 157, 496, 156), (316, 148, 317, 147), (32, 514, 33, 513), (187, 461, 188, 460), (98, 455, 99, 456), (265, 518, 266, 519), (370, 264, 371, 263), (371, 517, 372, 516), (188, 114, 189, 113), (97, 108, 98, 109), (457, 111, 458, 110), (100, 176, 101, 175), (186, 173, 187, 174), (21, 450, 22, 451), (15, 292, 16, 293), (4, 460, 5, 459), (5, 113, 6, 112), (3, 174, 4, 175), (397, 236, 398, 237), (122, 95, 123, 96), (120, 192, 121, 191), (111, 459, 112, 458), (117, 11, 118, 10), (119, 284, 120, 285), (355, 343, 356, 342), (14, 344, 15, 343), (169, 116, 170, 117), (167, 287, 168, 286), (166, 7, 167, 8), (172, 461, 173, 462), (165, 190, 166, 191), (163, 97, 164, 96), (464, 12, 465, 11), (466, 283, 467, 284), (16, 186, 17, 185), (13, 354, 14, 355), (280, 183, 281, 184), (274, 450, 275, 449), (277, 21, 278, 20), (22, 274, 23, 273), (31, 261, 32, 260), (520, 370, 521, 369), (519, 266, 520, 267), (521, 29, 522, 28), (497, 476, 498, 477), (525, 367, 526, 366), (526, 26, 527, 25), (527, 270, 0, 271), (499, 329, 500, 328), (281, 295, 282, 294), (500, 220, 501, 219), (189, 7, 190, 6), (276, 362, 277, 361), (501, 70, 502, 71), (498, 413, 499, 414), (325, 414, 326, 415), (153, 378, 154, 379), (152, 508, 153, 507), (148, 41, 149, 42), (346, 290, 347, 289), (488, 209, 489, 210), (487, 425, 488, 424), (484, 78, 485, 77), (468, 233, 469, 234), (471, 399, 472, 398), (469, 440, 470, 441), (472, 304, 473, 303), (467, 193, 468, 192), (470, 93, 471, 94), (416, 505, 417, 506), (415, 381, 416, 380), (423, 39, 424, 38), (425, 254, 426, 255), (421, 79, 422, 78), (426, 207, 427, 208), (417, 320, 418, 321), (419, 150, 420, 151), (422, 486, 423, 485), (309, 138, 310, 139), (199, 140, 200, 141), (89, 143, 90, 142), (404, 141, 405, 142), (436, 140, 437, 139), (230, 138, 231, 137), (57, 136, 58, 137), (490, 136, 491, 135), (71, 502, 72, 503), (72, 384, 73, 383), (79, 41, 80, 40), (75, 421, 76, 420), (74, 149, 75, 150), (73, 318, 74, 319), (76, 484, 77, 483), (279, 0, 280, 1), (17, 3, 18, 2), (359, 18, 360, 19), (269, 27, 270, 26), (363, 448, 364, 449), (357, 185, 358, 184), (358, 2, 359, 1), (465, 353, 466, 352), (118, 352, 119, 351), (168, 349, 169, 350), (9, 350, 10, 351), (208, 256, 209, 255), (211, 482, 212, 483), (214, 320, 215, 319), (210, 37, 211, 38), (216, 504, 217, 503), (215, 382, 216, 383), (212, 152, 213, 151), (213, 418, 214, 419), (60, 314, 61, 313), (228, 311, 229, 312), (195, 307, 196, 306), (437, 308, 438, 309), (399, 305, 400, 304), (92, 305, 93, 306), (131, 377, 132, 376), (132, 36, 133, 35), (133, 510, 134, 511), (134, 257, 135, 258), (59, 207, 60, 206), (229, 204, 230, 205), (403, 199, 404, 198), (435, 200, 436, 201), (85, 202, 86, 203), (479, 154, 480, 155), (480, 378, 481, 377), (481, 508, 482, 509), (338, 307, 339, 308), (335, 400, 336, 401), (336, 92, 337, 91), (339, 439, 340, 438), (337, 196, 338, 197), (340, 232, 341, 231), (143, 408, 144, 409), (145, 62, 146, 63), (144, 226, 145, 225), (146, 252, 147, 251), (375, 495, 376, 494), (511, 492, 512, 493), (34, 494, 35, 493), (258, 491, 259, 492), (43, 250, 44, 251), (46, 221, 47, 222), (47, 67, 48, 66), (49, 413, 50, 412), (48, 331, 49, 332), (50, 476, 51, 475), (51, 129, 52, 128), (52, 157, 53, 158), (259, 57, 260, 56), (33, 54, 34, 55), (512, 56, 513, 55), (374, 53, 375, 54), (291, 345, 292, 344), (296, 262, 297, 261), (297, 515, 298, 514), (298, 373, 299, 374), (300, 239, 301, 240), (301, 395, 302, 394), (19, 102, 20, 103), (360, 101, 361, 102), (278, 104, 279, 103), (445, 456, 446, 457), (439, 195, 440, 194), (446, 99, 447, 100), (447, 177, 448, 176), (444, 109, 445, 110), (384, 249, 385, 250), (387, 224, 388, 225), (386, 64, 387, 63), (385, 45, 386, 44), (389, 334, 390, 335), (388, 410, 389, 409), (390, 474, 391, 473), (391, 127, 392, 126), (392, 159, 393, 160), (241, 159, 242, 158), (248, 45, 249, 46), (242, 127, 243, 128), (243, 474, 244, 475), (244, 334, 245, 333), (245, 410, 246, 411), (246, 65, 247, 66), (247, 223, 248, 222), (104, 272, 105, 271), (105, 24, 106, 25), (106, 365, 107, 366), (107, 178, 108, 179), (295, 30, 296, 529), (282, 535, 283, 342), (529, 538, 534, 539), (539, 534, 540, 533), (31, 537, 530, 538), (537, 531, 536, 530), (533, 540, 532, 541), (531, 542, 532, 536), (535, 541, 542, 341)]"
"Regina_Triangulation(1,0)","[(226, 291, 227, 292), (225, 369, 226, 368), (223, 681, 224, 680), (751, 224, 752, 225), (236, 737, 237, 738), (749, 293, 750, 292), (750, 367, 751, 368), (423, 739, 424, 738), (755, 439, 756, 438), (758, 441, 759, 442), (752, 681, 753, 682), (565, 469, 566, 468), (730, 471, 731, 472), (757, 362, 758, 363), (440, 361, 441, 362), (219, 361, 220, 360), (616, 355, 617, 356), (306, 667, 307, 668), (1, 674, 2, 675), (444, 675, 445, 676), (216, 674, 217, 673), (357, 673, 358, 672), (736, 560, 737, 559), (663, 310, 664, 311), (358, 301, 359, 302), (217, 300, 218, 301), (443, 299, 444, 298), (0, 300, 1, 299), (679, 223, 680, 222), (682, 370, 683, 369), (677, 436, 678, 437), (676, 753, 677, 754), (670, 303, 671, 304), (718, 255, 719, 256), (727, 413, 728, 412), (728, 598, 729, 597), (593, 727, 594, 726), (594, 635, 595, 636), (592, 338, 593, 337), (160, 466, 161, 465), (499, 470, 500, 471), (57, 466, 58, 467), (182, 408, 183, 407), (178, 249, 179, 250), (181, 723, 182, 722), (180, 639, 181, 640), (179, 335, 180, 334), (451, 286, 452, 287), (448, 374, 449, 373), (10, 285, 11, 286), (208, 284, 209, 283), (38, 335, 39, 336), (37, 639, 38, 638), (36, 723, 37, 724), (39, 249, 40, 248), (35, 408, 36, 409), (211, 374, 212, 375), (6, 376, 7, 375), (595, 411, 596, 410), (591, 246, 592, 247), (402, 525, 403, 526), (258, 524, 259, 523), (716, 521, 717, 522), (645, 521, 646, 520), (328, 519, 329, 520), (302, 671, 303, 672), (296, 0, 297, 759), (297, 443, 298, 442), (294, 359, 295, 360), (295, 218, 296, 219), (327, 147, 328, 146), (646, 143, 647, 144), (715, 143, 716, 142), (256, 139, 257, 140), (403, 139, 404, 138), (400, 77, 401, 78), (259, 77, 260, 76), (714, 75, 715, 76), (647, 75, 648, 74), (326, 71, 327, 72), (582, 400, 583, 399), (581, 260, 582, 261), (580, 714, 581, 713), (579, 648, 580, 649), (574, 324, 575, 323), (572, 130, 573, 129), (566, 601, 567, 602), (318, 126, 319, 125), (655, 122, 656, 123), (706, 122, 707, 121), (267, 120, 268, 121), (392, 120, 393, 119), (391, 98, 392, 99), (268, 98, 269, 97), (704, 95, 705, 96), (657, 95, 658, 94), (317, 92, 318, 93), (573, 88, 574, 89), (29, 188, 30, 189), (733, 187, 734, 186), (562, 187, 563, 188), (58, 192, 59, 191), (158, 193, 159, 194), (159, 25, 160, 24), (59, 26, 60, 27), (563, 31, 564, 30), (732, 31, 733, 32), (365, 221, 366, 220), (364, 439, 365, 440), (363, 756, 364, 757), (329, 591, 330, 590), (644, 589, 645, 590), (717, 589, 718, 588), (257, 586, 258, 587), (401, 585, 402, 584), (172, 394, 173, 393), (167, 125, 168, 124), (171, 266, 172, 267), (170, 708, 171, 707), (169, 654, 170, 655), (165, 317, 166, 316), (166, 93, 167, 94), (161, 604, 162, 605), (389, 546, 390, 547), (270, 546, 271, 545), (705, 542, 706, 543), (656, 542, 657, 541), (321, 536, 322, 537), (168, 539, 169, 540), (575, 534, 576, 535), (694, 379, 695, 380), (685, 285, 686, 284), (687, 451, 688, 450), (686, 10, 687, 9), (683, 206, 684, 207), (56, 604, 57, 603), (52, 92, 53, 91), (49, 539, 50, 538), (51, 126, 52, 127), (50, 319, 51, 320), (48, 654, 49, 653), (47, 708, 48, 709), (46, 266, 47, 265), (45, 394, 46, 395), (497, 601, 498, 600), (491, 91, 492, 90), (488, 538, 489, 537), (490, 127, 491, 128), (489, 320, 490, 321), (487, 653, 488, 652), (486, 709, 487, 710), (485, 265, 486, 264), (484, 395, 485, 396), (289, 685, 290, 684), (290, 208, 291, 207), (288, 11, 289, 12), (287, 452, 288, 453), (543, 97, 544, 96), (454, 447, 455, 448), (13, 446, 14, 447), (204, 446, 205, 445), (113, 104, 114, 105), (311, 349, 312, 348), (662, 347, 663, 348), (698, 350, 699, 349), (273, 346, 274, 347), (386, 346, 387, 345), (477, 336, 478, 337), (476, 638, 477, 637), (475, 724, 476, 725), (478, 248, 479, 247), (474, 409, 475, 410), (209, 9, 210, 8), (455, 4, 456, 5), (14, 3, 15, 4), (203, 3, 204, 2), (7, 691, 8, 690), (210, 689, 211, 690), (449, 689, 450, 688), (502, 186, 503, 185), (501, 32, 502, 33), (202, 215, 203, 216), (15, 215, 16, 214), (456, 214, 457, 213), (5, 213, 6, 212), (85, 578, 86, 579), (84, 532, 85, 531), (89, 128, 90, 129), (87, 324, 88, 325), (83, 651, 84, 650), (82, 711, 83, 712), (81, 263, 82, 262), (79, 398, 80, 399), (533, 576, 534, 577), (540, 123, 541, 124), (535, 322, 536, 323), (530, 650, 531, 649), (529, 712, 530, 713), (528, 262, 529, 261), (526, 397, 527, 398), (527, 81, 528, 80), (522, 141, 523, 142), (133, 532, 134, 533), (131, 86, 132, 87), (137, 397, 138, 396), (136, 263, 137, 264), (135, 711, 136, 710), (134, 651, 135, 652), (130, 326, 131, 325), (132, 578, 133, 577), (200, 504, 201, 503), (198, 561, 199, 562), (199, 735, 200, 734), (197, 421, 198, 420), (196, 239, 197, 240), (192, 25, 193, 26), (20, 238, 21, 237), (21, 422, 22, 423), (18, 735, 19, 736), (19, 561, 20, 560), (17, 504, 18, 505), (459, 235, 460, 234), (460, 425, 461, 426), (462, 739, 463, 740), (458, 558, 459, 557), (461, 508, 462, 509), (633, 596, 634, 597), (643, 255, 644, 254), (636, 725, 637, 726), (634, 411, 635, 412), (631, 473, 632, 472), (630, 34, 631, 33), (629, 184, 630, 185), (607, 511, 608, 510), (609, 554, 610, 555), (610, 746, 611, 745), (608, 428, 609, 427), (611, 230, 612, 231), (78, 584, 79, 583), (70, 571, 71, 572), (69, 493, 70, 492), (68, 54, 69, 53), (67, 164, 68, 165), (151, 163, 152, 162), (144, 74, 145, 73), (150, 55, 151, 56), (147, 494, 148, 495), (148, 570, 149, 569), (140, 587, 141, 588), (116, 549, 117, 550), (118, 388, 119, 387), (117, 272, 118, 273), (114, 702, 115, 701), (115, 660, 116, 661), (112, 316, 113, 315), (333, 177, 334, 176), (640, 175, 641, 176), (721, 175, 722, 174), (250, 177, 251, 178), (406, 174, 407, 173), (152, 110, 153, 109), (66, 111, 67, 112), (748, 281, 749, 282), (746, 378, 747, 377), (747, 693, 748, 692), (740, 510, 741, 509), (743, 556, 744, 557), (742, 233, 743, 234), (741, 427, 742, 426), (404, 483, 405, 484), (253, 481, 254, 480), (719, 482, 720, 483), (642, 482, 643, 481), (330, 479, 331, 480), (424, 508, 425, 507), (405, 44, 406, 45), (251, 41, 252, 40), (720, 43, 721, 44), (641, 43, 642, 42), (332, 41, 333, 42), (231, 744, 232, 745), (232, 556, 233, 555), (235, 506, 236, 507), (228, 691, 229, 692), (229, 376, 230, 377), (227, 283, 228, 282), (558, 505, 559, 506), (552, 313, 553, 314), (550, 662, 551, 661), (551, 700, 552, 701), (548, 272, 549, 271), (547, 388, 548, 389), (106, 511, 107, 512), (105, 314, 106, 315), (103, 659, 104, 658), (102, 703, 103, 704), (100, 270, 101, 269), (101, 545, 102, 544), (99, 390, 100, 391), (524, 586, 525, 585), (517, 568, 518, 569), (518, 496, 519, 495), (515, 55, 516, 54), (514, 163, 515, 164), (513, 110, 514, 111), (570, 494, 571, 493), (731, 500, 732, 501), (625, 309, 626, 308), (624, 665, 625, 666), (623, 697, 624, 696), (627, 276, 628, 277), (626, 384, 627, 383), (338, 600, 339, 599), (340, 730, 341, 729), (331, 252, 332, 253), (339, 415, 340, 414), (342, 473, 343, 474), (343, 34, 344, 35), (344, 184, 345, 183), (341, 632, 342, 633), (617, 628, 618, 629), (370, 205, 371, 206), (371, 13, 372, 12), (372, 454, 373, 453), (699, 313, 700, 312), (702, 659, 703, 660), (382, 308, 383, 307), (381, 666, 382, 667), (384, 275, 385, 276), (23, 157, 24, 156), (194, 157, 195, 158), (464, 156, 465, 155), (605, 154, 606, 155), (72, 146, 73, 145), (516, 150, 517, 149), (108, 154, 109, 153), (279, 304, 280, 305), (277, 669, 278, 668), (352, 306, 353, 305), (354, 669, 355, 670), (350, 696, 351, 695), (351, 381, 352, 380), (353, 278, 354, 279), (309, 621, 310, 620), (664, 621, 665, 622), (697, 623, 698, 622), (385, 619, 386, 618), (274, 619, 275, 620), (241, 190, 242, 191), (240, 28, 241, 27), (244, 567, 245, 568), (242, 468, 243, 467), (238, 421, 239, 422), (245, 497, 246, 496), (243, 602, 244, 603), (413, 599, 414, 598), (415, 498, 416, 499), (416, 469, 417, 470), (419, 28, 420, 29), (418, 190, 419, 189), (417, 565, 418, 564), (512, 65, 513, 66), (107, 64, 108, 65), (606, 64, 607, 63), (463, 62, 464, 63), (195, 61, 196, 60), (22, 61, 23, 62), (356, 615, 357, 616), (201, 614, 202, 615), (16, 614, 17, 613), (457, 613, 458, 612), (428, 553, 429, 554), (430, 694, 431, 693), (429, 379, 430, 378), (431, 280, 432, 281), (432, 294, 433, 293), (434, 221, 435, 222), (437, 755, 438, 754), (433, 366, 434, 367), (435, 678, 436, 679)]",friend,"[(193, 212, 194, 213), (121, 214, 122, 215), (20, 214, 21, 213), (200, 110, 201, 109), (204, 35, 205, 36), (119, 193, 120, 192), (114, 126, 115, 125), (131, 105, 132, 104), (132, 37, 133, 38), (123, 299, 124, 298), (112, 15, 113, 16), (13, 110, 14, 111), (87, 64, 88, 65), (40, 59, 41, 60), (11, 33, 12, 32), (242, 275, 243, 276), (171, 274, 172, 275), (174, 267, 175, 268), (266, 175, 267, 176), (269, 172, 270, 173), (281, 162, 282, 163), (232, 162, 233, 161), (280, 233, 281, 234), (29, 15, 30, 14), (27, 126, 28, 127), (236, 69, 237, 70), (56, 179, 57, 180), (57, 250, 58, 251), (54, 64, 55, 63), (169, 44, 170, 45), (239, 46, 240, 47), (90, 52, 91, 51), (85, 249, 86, 248), (84, 178, 85, 177), (270, 99, 271, 100), (39, 102, 40, 103), (241, 97, 242, 96), (170, 98, 171, 97), (30, 112, 31, 111), (22, 191, 23, 192), (33, 258, 34, 259), (107, 261, 108, 260), (202, 259, 203, 260), (128, 261, 129, 262), (10, 258, 11, 257), (116, 26, 117, 25), (12, 183, 13, 184), (127, 181, 128, 180), (201, 183, 202, 182), (108, 181, 109, 182), (31, 185, 32, 184), (113, 199, 114, 198), (28, 199, 29, 200), (134, 207, 135, 208), (65, 277, 66, 276), (66, 237, 67, 238), (67, 166, 68, 167), (21, 121, 22, 120), (16, 198, 17, 197), (254, 211, 255, 212), (268, 243, 269, 244), (173, 245, 174, 244), (215, 190, 216, 191), (217, 118, 218, 119), (216, 24, 217, 23), (234, 75, 235, 76), (18, 299, 19, 0), (165, 68, 166, 69), (159, 231, 160, 230), (163, 74, 164, 75), (297, 189, 298, 188), (279, 77, 280, 76), (277, 71, 278, 70), (295, 26, 296, 27), (145, 25, 146, 24), (146, 117, 147, 118), (296, 116, 297, 115), (283, 92, 284, 93), (158, 90, 159, 89), (229, 89, 230, 88), (71, 279, 72, 278), (73, 164, 74, 165), (72, 235, 73, 236), (228, 53, 229, 54), (157, 52, 158, 53), (282, 50, 283, 49), (218, 253, 219, 254), (147, 252, 148, 253), (294, 252, 295, 251), (178, 250, 179, 249), (264, 247, 265, 248), (222, 9, 223, 10), (151, 8, 152, 9), (290, 8, 291, 7), (139, 221, 140, 220), (137, 151, 138, 150), (135, 292, 136, 293), (136, 6, 137, 5), (288, 133, 289, 134), (155, 131, 156, 130), (226, 130, 227, 129), (6, 292, 7, 291), (62, 228, 63, 227), (61, 157, 62, 156), (60, 285, 61, 286), (187, 125, 188, 124), (186, 17, 187, 18), (185, 197, 186, 196), (80, 91, 81, 92), (81, 285, 82, 284), (77, 160, 78, 161), (78, 231, 79, 232), (79, 51, 80, 50), (256, 2, 257, 1), (195, 1, 196, 0), (271, 43, 272, 42), (93, 169, 94, 168), (94, 45, 95, 46), (95, 241, 96, 240), (98, 273, 99, 274), (41, 83, 42, 82), (101, 59, 102, 58), (100, 83, 101, 84), (225, 106, 226, 107), (154, 105, 155, 106), (286, 104, 287, 103), (245, 177, 246, 176), (86, 263, 87, 264), (246, 265, 247, 266), (55, 263, 56, 262), (2, 221, 3, 222), (4, 149, 5, 150), (289, 206, 290, 207), (152, 206, 153, 205), (224, 204, 225, 203), (43, 273, 44, 272), (47, 238, 48, 239), (48, 167, 49, 168), (287, 38, 288, 39), (153, 37, 154, 36), (223, 35, 224, 34), (208, 293, 209, 294), (209, 149, 210, 148), (210, 220, 211, 219), (3, 139, 4, 138), (122, 143, 123, 144), (19, 143, 20, 142), (194, 141, 195, 142), (255, 140, 256, 141), (144, 189, 307, 301), (190, 310, 306, 311), (311, 306, 312, 305), (301, 309, 302, 310), (309, 303, 308, 302), (305, 312, 304, 145), (303, 307, 304, 308)]"
"unnamed link-0_filled(1,0)","[(232, 252, 233, 251), (248, 267, 249, 268), (147, 208, 148, 209), (85, 207, 86, 206), (140, 104, 141, 103), (362, 208, 363, 207), (38, 314, 39, 313), (39, 347, 40, 346), (42, 74, 43, 73), (145, 0, 146, 1), (257, 80, 258, 81), (254, 355, 255, 356), (211, 361, 212, 360), (212, 84, 213, 83), (146, 22, 147, 21), (274, 75, 275, 76), (270, 357, 271, 358), (314, 350, 315, 349), (319, 77, 320, 76), (1, 260, 2, 261), (87, 262, 88, 263), (144, 262, 145, 261), (201, 267, 202, 266), (117, 56, 118, 57), (335, 27, 336, 26), (348, 287, 349, 288), (98, 109, 99, 110), (104, 140, 105, 139), (304, 269, 305, 270), (297, 359, 298, 358), (296, 82, 297, 81), (312, 38, 313, 37), (86, 23, 87, 24), (82, 360, 83, 359), (115, 332, 116, 333), (116, 176, 117, 175), (331, 138, 332, 139), (118, 136, 119, 135), (55, 136, 56, 137), (176, 138, 177, 137), (119, 96, 120, 97), (54, 96, 55, 95), (178, 93, 179, 94), (142, 89, 143, 90), (329, 95, 330, 94), (209, 20, 210, 21), (204, 299, 205, 300), (245, 25, 246, 24), (333, 114, 334, 115), (57, 112, 58, 113), (174, 114, 175, 113), (61, 33, 62, 32), (126, 143, 127, 144), (127, 89, 128, 88), (263, 244, 264, 245), (334, 243, 335, 244), (58, 241, 59, 242), (173, 243, 174, 242), (60, 224, 61, 223), (283, 161, 284, 160), (284, 71, 285, 72), (221, 9, 222, 8), (246, 13, 247, 14), (301, 14, 302, 15), (205, 17, 206, 16), (27, 10, 28, 11), (336, 11, 337, 12), (59, 6, 60, 7), (172, 10, 173, 9), (133, 111, 134, 110), (90, 130, 91, 129), (91, 102, 92, 103), (250, 234, 251, 233), (141, 128, 142, 129), (215, 268, 216, 269), (256, 272, 257, 271), (258, 295, 259, 296), (213, 299, 214, 298), (7, 223, 8, 222), (363, 22, 0, 23), (210, 149, 211, 150), (259, 151, 260, 150), (169, 338, 170, 339), (286, 347, 287, 348), (105, 92, 106, 93), (12, 266, 13, 265), (18, 361, 19, 362), (17, 84, 18, 85), (15, 300, 16, 301), (19, 149, 20, 148), (25, 264, 26, 265), (302, 203, 303, 204), (247, 202, 248, 203), (28, 199, 29, 200), (337, 200, 338, 201), (111, 50, 112, 51), (134, 51, 135, 52), (97, 53, 98, 52), (4, 49, 5, 50), (153, 48, 154, 49), (292, 48, 293, 47), (277, 44, 278, 45), (74, 44, 75, 43), (316, 46, 317, 45), (108, 327, 109, 328), (132, 325, 133, 326), (99, 327, 100, 326), (3, 324, 4, 325), (152, 323, 153, 324), (293, 323, 294, 322), (275, 318, 276, 319), (78, 322, 79, 321), (67, 164, 68, 165), (66, 344, 67, 343), (62, 195, 63, 196), (288, 279, 289, 280), (72, 281, 73, 282), (317, 276, 318, 277), (41, 280, 42, 281), (278, 289, 279, 290), (40, 286, 41, 285), (315, 291, 316, 290), (170, 29, 171, 30), (159, 283, 160, 282), (163, 68, 164, 69), (77, 156, 78, 157), (291, 154, 292, 155), (320, 157, 321, 158), (273, 159, 274, 158), (46, 155, 47, 156), (197, 30, 198, 31), (191, 167, 192, 166), (194, 63, 195, 64), (193, 340, 194, 341), (79, 186, 80, 187), (272, 188, 273, 187), (294, 185, 295, 186), (151, 185, 152, 184), (2, 184, 3, 183), (131, 183, 132, 182), (100, 181, 101, 182), (330, 177, 331, 178), (107, 181, 108, 180), (252, 232, 253, 231), (171, 199, 172, 198), (130, 126, 131, 125), (101, 124, 102, 125), (179, 123, 180, 122), (106, 124, 107, 123), (328, 121, 329, 122), (53, 120, 54, 121), (351, 345, 352, 344), (350, 36, 351, 35), (352, 70, 353, 69), (353, 162, 354, 163), (354, 189, 355, 190), (240, 6, 241, 5), (226, 342, 227, 341), (225, 65, 226, 64), (224, 34, 225, 33), (228, 165, 229, 166), (229, 190, 230, 191), (230, 254, 231, 253), (356, 306, 357, 305), (345, 311, 346, 310), (36, 312, 37, 311), (161, 308, 162, 309), (70, 310, 71, 309), (188, 307, 189, 308), (255, 307, 256, 306), (236, 227, 237, 228), (235, 193, 236, 192), (234, 168, 235, 167), (239, 34, 240, 35), (238, 65, 239, 66), (237, 342, 238, 343), (196, 219, 197, 220), (31, 221, 32, 220), (339, 219, 340, 218), (168, 217, 169, 218), (249, 217, 250, 216), (303, 215, 304, 214)]",friend,"[(193, 212, 194, 213), (121, 214, 122, 215), (20, 214, 21, 213), (200, 110, 201, 109), (204, 35, 205, 36), (119, 193, 120, 192), (114, 126, 115, 125), (131, 105, 132, 104), (132, 37, 133, 38), (123, 299, 124, 298), (112, 15, 113, 16), (13, 110, 14, 111), (87, 64, 88, 65), (40, 59, 41, 60), (11, 33, 12, 32), (242, 275, 243, 276), (171, 274, 172, 275), (174, 267, 175, 268), (266, 175, 267, 176), (269, 172, 270, 173), (281, 162, 282, 163), (232, 162, 233, 161), (280, 233, 281, 234), (29, 15, 30, 14), (27, 126, 28, 127), (236, 69, 237, 70), (56, 179, 57, 180), (57, 250, 58, 251), (54, 64, 55, 63), (169, 44, 170, 45), (239, 46, 240, 47), (90, 52, 91, 51), (85, 249, 86, 248), (84, 178, 85, 177), (270, 99, 271, 100), (39, 102, 40, 103), (241, 97, 242, 96), (170, 98, 171, 97), (30, 112, 31, 111), (22, 191, 23, 192), (33, 258, 34, 259), (107, 261, 108, 260), (202, 259, 203, 260), (128, 261, 129, 262), (10, 258, 11, 257), (116, 26, 117, 25), (12, 183, 13, 184), (127, 181, 128, 180), (201, 183, 202, 182), (108, 181, 109, 182), (31, 185, 32, 184), (113, 199, 114, 198), (28, 199, 29, 200), (134, 207, 135, 208), (65, 277, 66, 276), (66, 237, 67, 238), (67, 166, 68, 167), (21, 121, 22, 120), (16, 198, 17, 197), (254, 211, 255, 212), (268, 243, 269, 244), (173, 245, 174, 244), (215, 190, 216, 191), (217, 118, 218, 119), (216, 24, 217, 23), (234, 75, 235, 76), (18, 299, 19, 0), (165, 68, 166, 69), (159, 231, 160, 230), (163, 74, 164, 75), (144, 189, 145, 190), (297, 189, 298, 188), (279, 77, 280, 76), (277, 71, 278, 70), (295, 26, 296, 27), (145, 25, 146, 24), (146, 117, 147, 118), (296, 116, 297, 115), (283, 92, 284, 93), (158, 90, 159, 89), (229, 89, 230, 88), (71, 279, 72, 278), (73, 164, 74, 165), (72, 235, 73, 236), (228, 53, 229, 54), (157, 52, 158, 53), (282, 50, 283, 49), (218, 253, 219, 254), (147, 252, 148, 253), (294, 252, 295, 251), (178, 250, 179, 249), (264, 247, 265, 248), (222, 9, 223, 10), (151, 8, 152, 9), (290, 8, 291, 7), (139, 221, 140, 220), (137, 151, 138, 150), (135, 292, 136, 293), (136, 6, 137, 5), (288, 133, 289, 134), (155, 131, 156, 130), (226, 130, 227, 129), (6, 292, 7, 291), (62, 228, 63, 227), (61, 157, 62, 156), (60, 285, 61, 286), (187, 125, 188, 124), (186, 17, 187, 18), (185, 197, 186, 196), (80, 91, 81, 92), (81, 285, 82, 284), (77, 160, 78, 161), (78, 231, 79, 232), (79, 51, 80, 50), (256, 2, 257, 1), (195, 1, 196, 0), (271, 43, 272, 42), (93, 169, 94, 168), (94, 45, 95, 46), (95, 241, 96, 240), (98, 273, 99, 274), (41, 83, 42, 82), (101, 59, 102, 58), (100, 83, 101, 84), (225, 106, 226, 107), (154, 105, 155, 106), (286, 104, 287, 103), (245, 177, 246, 176), (86, 263, 87, 264), (246, 265, 247, 266), (55, 263, 56, 262), (2, 221, 3, 222), (4, 149, 5, 150), (289, 206, 290, 207), (152, 206, 153, 205), (224, 204, 225, 203), (43, 273, 44, 272), (47, 238, 48, 239), (48, 167, 49, 168), (287, 38, 288, 39), (153, 37, 154, 36), (223, 35, 224, 34), (208, 293, 209, 294), (209, 149, 210, 148), (210, 220, 211, 219), (3, 139, 4, 138), (122, 143, 123, 144), (19, 143, 20, 142), (194, 141, 301, 142), (255, 140, 307, 141), (195, 310, 306, 311), (311, 306, 312, 305), (301, 309, 302, 310), (309, 303, 308, 302), (305, 312, 304, 313), (303, 314, 304, 308), (256, 313, 314, 307)]"
"unnamed link-1_filled(1,0)","[(54, 743, 55, 744), (736, 116, 737, 115), (195, 659, 196, 658), (441, 651, 442, 650), (193, 436, 194, 437), (53, 113, 54, 112), (337, 118, 338, 119), (52, 350, 53, 349), (692, 401, 693, 402), (220, 391, 221, 392), (696, 161, 697, 162), (651, 203, 652, 202), (440, 203, 441, 204), (284, 340, 285, 339), (402, 691, 403, 692), (688, 405, 689, 406), (356, 117, 357, 118), (649, 482, 650, 483), (444, 484, 445, 483), (551, 484, 552, 485), (111, 731, 112, 730), (106, 123, 107, 124), (105, 281, 106, 280), (505, 750, 506, 751), (108, 361, 109, 362), (110, 0, 111, 753), (731, 0, 732, 1), (363, 753, 364, 752), (126, 752, 127, 751), (119, 338, 120, 339), (355, 336, 356, 337), (738, 336, 739, 335), (114, 351, 115, 352), (92, 522, 93, 521), (463, 631, 464, 630), (277, 748, 278, 749), (278, 503, 279, 504), (631, 153, 632, 152), (632, 390, 633, 389), (461, 390, 462, 391), (462, 153, 463, 154), (519, 574, 520, 575), (221, 154, 222, 155), (557, 234, 558, 235), (710, 216, 711, 215), (147, 218, 148, 219), (384, 217, 385, 218), (410, 220, 411, 219), (169, 217, 170, 216), (687, 214, 688, 215), (348, 734, 349, 733), (344, 359, 345, 360), (341, 120, 342, 121), (347, 3, 348, 2), (340, 284, 341, 283), (749, 504, 750, 505), (740, 354, 741, 353), (746, 128, 747, 127), (745, 365, 746, 364), (744, 729, 745, 730), (33, 326, 34, 327), (149, 460, 150, 461), (36, 624, 37, 623), (488, 620, 489, 619), (231, 621, 232, 620), (556, 618, 557, 617), (489, 232, 490, 233), (34, 227, 35, 228), (41, 480, 42, 481), (230, 487, 231, 488), (622, 486, 623, 485), (61, 479, 62, 478), (561, 197, 562, 196), (564, 436, 565, 435), (562, 657, 563, 658), (492, 202, 493, 201), (490, 444, 491, 443), (493, 652, 494, 653), (397, 686, 398, 687), (395, 171, 396, 170), (392, 412, 393, 411), (396, 712, 397, 711), (394, 383, 395, 384), (393, 146, 394, 147), (387, 151, 388, 150), (229, 554, 230, 555), (621, 553, 622, 552), (486, 553, 487, 554), (445, 551, 446, 550), (418, 30, 419, 29), (179, 29, 180, 28), (676, 31, 677, 32), (74, 28, 75, 27), (612, 568, 613, 567), (235, 558, 236, 559), (661, 568, 662, 569), (433, 567, 434, 566), (194, 564, 195, 563), (701, 145, 702, 144), (699, 381, 700, 380), (697, 714, 698, 715), (702, 413, 703, 414), (700, 173, 701, 174), (698, 684, 699, 683), (747, 276, 748, 277), (596, 676, 597, 675), (176, 679, 177, 680), (592, 177, 593, 178), (593, 416, 594, 417), (258, 76, 259, 75), (572, 275, 573, 276), (571, 129, 572, 128), (570, 366, 571, 365), (569, 728, 570, 729), (204, 482, 205, 481), (452, 693, 453, 694), (640, 399, 641, 400), (642, 163, 643, 164), (641, 695, 642, 694), (69, 225, 70, 224), (68, 627, 69, 628), (40, 206, 41, 205), (37, 447, 38, 446), (38, 549, 39, 550), (39, 648, 40, 649), (226, 325, 227, 326), (626, 324, 627, 323), (644, 321, 645, 322), (259, 26, 260, 27), (91, 577, 92, 576), (301, 325, 302, 324), (64, 320, 65, 319), (618, 498, 619, 497), (233, 496, 234, 497), (555, 498, 556, 499), (653, 494, 654, 495), (442, 492, 443, 491), (200, 496, 201, 495), (66, 644, 67, 643), (62, 546, 63, 545), (65, 210, 66, 211), (303, 33, 304, 32), (294, 480, 295, 479), (302, 226, 303, 225), (300, 625, 301, 626), (297, 647, 298, 646), (296, 548, 297, 547), (295, 206, 296, 207), (261, 471, 262, 470), (10, 573, 11, 574), (192, 59, 193, 60), (434, 57, 435, 58), (660, 56, 661, 55), (241, 61, 242, 60), (613, 56, 614, 57), (565, 59, 566, 58), (543, 318, 544, 319), (198, 289, 199, 290), (438, 291, 439, 292), (655, 291, 656, 290), (240, 294, 241, 293), (616, 287, 617, 288), (559, 289, 560, 288), (591, 261, 592, 260), (595, 31, 596, 30), (590, 471, 591, 472), (578, 328, 579, 327), (724, 609, 725, 610), (715, 542, 716, 543), (713, 684, 714, 685), (707, 167, 708, 166), (709, 407, 710, 406), (385, 408, 386, 409), (381, 172, 382, 173), (379, 683, 380, 682), (378, 542, 379, 541), (370, 608, 371, 607), (281, 105, 282, 104), (122, 103, 123, 104), (357, 100, 358, 101), (737, 99, 738, 98), (342, 101, 343, 102), (148, 409, 149, 410), (143, 174, 144, 175), (142, 682, 143, 681), (141, 541, 142, 540), (109, 509, 110, 508), (734, 511, 735, 512), (362, 508, 363, 507), (125, 507, 126, 506), (346, 510, 347, 509), (8, 279, 9, 280), (4, 346, 5, 345), (3, 510, 4, 511), (7, 125, 8, 124), (5, 361, 6, 360), (1, 732, 2, 733), (6, 108, 7, 107), (262, 539, 263, 540), (589, 539, 590, 538), (537, 589, 538, 588), (536, 263, 537, 264), (534, 140, 535, 139), (533, 377, 534, 376), (532, 717, 533, 718), (647, 548, 648, 549), (168, 408, 169, 407), (680, 470, 681, 469), (175, 468, 176, 469), (414, 467, 415, 468), (223, 466, 224, 467), (629, 465, 630, 464), (190, 19, 191, 20), (431, 18, 432, 19), (663, 15, 664, 14), (246, 16, 247, 15), (725, 16, 726, 17), (366, 14, 367, 13), (610, 17, 611, 18), (129, 13, 130, 12), (274, 11, 275, 12), (311, 586, 312, 587), (313, 265, 314, 264), (315, 140, 316, 141), (316, 377, 317, 378), (317, 717, 318, 716), (328, 578, 329, 577), (333, 354, 334, 355), (334, 740, 335, 739), (667, 427, 668, 426), (238, 440, 239, 439), (723, 430, 724, 431), (606, 427, 607, 428), (371, 429, 372, 428), (133, 425, 134, 424), (270, 423, 271, 424), (582, 422, 583, 421), (255, 421, 256, 420), (678, 416, 679, 415), (132, 669, 133, 670), (368, 665, 369, 666), (614, 660, 615, 659), (727, 663, 728, 662), (237, 654, 238, 655), (501, 518, 502, 519), (500, 94, 501, 93), (499, 331, 500, 330), (502, 9, 503, 10), (236, 200, 237, 199), (722, 189, 723, 190), (372, 188, 373, 187), (604, 185, 605, 186), (135, 187, 136, 186), (269, 184, 270, 185), (583, 183, 584, 182), (257, 181, 258, 180), (449, 323, 450, 322), (451, 165, 452, 164), (453, 401, 454, 400), (429, 85, 430, 84), (273, 91, 274, 90), (664, 87, 665, 88), (188, 84, 189, 83), (130, 89, 131, 90), (367, 88, 368, 89), (608, 86, 609, 85), (721, 83, 722, 82), (247, 86, 248, 87), (134, 606, 135, 605), (183, 602, 184, 603), (673, 599, 674, 598), (268, 603, 269, 604), (422, 601, 423, 602), (581, 601, 582, 600), (254, 600, 255, 599), (386, 459, 387, 460), (404, 456, 405, 455), (708, 458, 709, 457), (167, 459, 168, 458), (689, 456, 690, 457), (332, 286, 333, 285), (178, 73, 179, 74), (594, 71, 595, 72), (677, 71, 678, 70), (417, 72, 418, 73), (472, 587, 473, 588), (474, 266, 475, 265), (475, 138, 476, 139), (476, 375, 477, 376), (477, 719, 478, 718), (67, 450, 68, 451), (299, 448, 300, 449), (252, 671, 253, 672), (425, 669, 426, 668), (271, 671, 272, 670), (579, 672, 580, 673), (544, 532, 545, 531), (208, 529, 209, 530), (63, 530, 64, 531), (298, 527, 299, 528), (447, 526, 448, 527), (645, 529, 646, 528), (35, 525, 36, 524), (228, 524, 229, 523), (624, 525, 625, 526), (329, 523, 330, 522), (575, 520, 576, 521), (20, 719, 21, 720), (21, 375, 22, 374), (22, 138, 23, 137), (24, 586, 25, 585), (23, 266, 24, 267), (580, 253, 581, 254), (272, 252, 273, 251), (131, 250, 132, 251), (369, 248, 370, 249), (726, 246, 727, 245), (432, 244, 433, 243), (666, 249, 667, 250), (611, 245, 612, 244), (191, 243, 192, 242), (512, 735, 513, 736), (514, 344, 515, 343), (513, 359, 514, 358), (516, 122, 517, 121), (515, 103, 516, 102), (517, 282, 518, 283), (535, 315, 536, 314), (473, 312, 474, 313), (25, 311, 26, 310), (181, 308, 182, 309), (419, 306, 420, 307), (674, 306, 675, 305), (597, 304, 598, 305), (256, 308, 257, 307), (76, 309, 77, 310), (78, 268, 79, 267), (77, 584, 78, 585), (79, 136, 80, 137), (80, 373, 81, 374), (81, 721, 82, 720), (113, 51, 114, 50), (742, 49, 743, 50), (350, 52, 351, 51), (292, 43, 293, 44), (615, 49, 616, 48), (560, 47, 561, 48), (239, 42, 240, 43), (656, 45, 657, 46), (197, 47, 198, 46), (437, 45, 438, 44), (95, 287, 96, 286), (94, 331, 95, 332), (97, 352, 98, 353), (96, 742, 97, 741), (99, 116, 100, 117), (628, 705, 629, 706), (465, 705, 466, 704), (222, 704, 223, 703), (209, 321, 210, 320), (207, 547, 208, 546), (212, 695, 213, 696), (211, 163, 212, 162), (213, 399, 214, 398), (690, 638, 691, 637), (403, 638, 404, 639), (454, 639, 455, 640), (165, 636, 166, 637), (706, 635, 707, 636), (151, 635, 152, 634), (388, 634, 389, 633), (155, 413, 156, 412), (156, 145, 157, 146), (157, 382, 158, 383), (158, 172, 159, 171), (160, 685, 161, 686), (159, 713, 160, 712)]",friend,"[(340, 313, 341, 314), (338, 262, 339, 261), (332, 241, 333, 242), (337, 172, 338, 173), (339, 153, 340, 152), (233, 313, 234, 312), (127, 311, 128, 310), (72, 288, 73, 287), (235, 262, 236, 263), (128, 263, 129, 264), (236, 172, 237, 171), (234, 153, 235, 154), (102, 207, 103, 208), (129, 171, 130, 170), (0, 192, 1, 191), (67, 186, 68, 187), (64, 4, 65, 3), (399, 87, 0, 86), (66, 81, 67, 82), (62, 386, 63, 385), (9, 382, 10, 383), (104, 34, 105, 33), (214, 30, 215, 29), (362, 31, 363, 32), (53, 29, 54, 28), (226, 69, 227, 70), (225, 188, 226, 189), (221, 5, 222, 4), (218, 388, 219, 387), (224, 83, 225, 84), (389, 217, 390, 216), (5, 221, 6, 220), (65, 222, 66, 223), (26, 216, 27, 215), (51, 212, 52, 213), (363, 211, 364, 210), (311, 155, 312, 154), (285, 398, 286, 399), (289, 177, 290, 176), (245, 271, 246, 270), (258, 282, 259, 281), (175, 282, 176, 283), (290, 284, 291, 283), (316, 277, 317, 278), (150, 280, 151, 279), (392, 110, 393, 109), (8, 116, 9, 115), (60, 113, 61, 114), (32, 106, 33, 105), (209, 106, 210, 107), (49, 110, 50, 111), (364, 108, 365, 107), (56, 358, 57, 357), (219, 361, 220, 360), (24, 361, 25, 362), (61, 355, 62, 354), (7, 352, 8, 353), (386, 359, 387, 360), (259, 165, 260, 164), (174, 165, 175, 166), (291, 167, 292, 166), (314, 159, 315, 160), (149, 163, 150, 162), (280, 163, 281, 164), (254, 320, 255, 319), (257, 148, 258, 149), (151, 294, 152, 295), (315, 297, 316, 296), (260, 293, 261, 294), (173, 293, 174, 292), (349, 83, 350, 82), (353, 384, 354, 385), (351, 2, 352, 3), (350, 224, 351, 223), (348, 188, 349, 187), (347, 69, 348, 68), (6, 64, 7, 63), (302, 243, 303, 244), (345, 240, 346, 241), (228, 240, 229, 239), (168, 238, 169, 237), (308, 232, 309, 231), (309, 125, 310, 124), (307, 342, 308, 343), (306, 297, 307, 298), (305, 277, 306, 276), (300, 135, 301, 136), (344, 133, 345, 134), (229, 133, 230, 132), (169, 131, 170, 130), (167, 336, 168, 337), (134, 332, 135, 331), (227, 334, 228, 335), (346, 334, 347, 333), (299, 331, 300, 330), (161, 278, 162, 279), (160, 296, 161, 295), (158, 342, 159, 341), (156, 125, 157, 126), (157, 232, 158, 233), (17, 30, 18, 31), (18, 212, 19, 211), (19, 109, 20, 108), (13, 358, 14, 359), (284, 72, 285, 71), (111, 11, 112, 10), (217, 15, 218, 14), (25, 16, 26, 17), (355, 12, 356, 13), (388, 15, 389, 16), (58, 12, 59, 11), (390, 56, 391, 55), (27, 55, 28, 54), (213, 52, 214, 53), (356, 58, 357, 57), (112, 59, 113, 60), (43, 142, 44, 143), (40, 326, 41, 325), (365, 20, 366, 21), (103, 23, 104, 22), (208, 22, 209, 21), (34, 23, 35, 24), (327, 305, 328, 304), (326, 40, 327, 39), (322, 252, 323, 251), (328, 269, 329, 270), (397, 286, 398, 287), (177, 289, 178, 288), (137, 273, 138, 272), (139, 242, 140, 243), (140, 37, 141, 38), (138, 301, 139, 302), (391, 50, 392, 51), (46, 78, 47, 77), (85, 190, 86, 191), (92, 317, 93, 318), (90, 148, 91, 147), (88, 73, 89, 74), (197, 320, 198, 321), (196, 146, 197, 145), (193, 74, 194, 75), (192, 396, 193, 395), (87, 397, 88, 396), (48, 393, 49, 394), (45, 183, 46, 182), (89, 178, 90, 179), (195, 180, 196, 181), (246, 303, 247, 304), (247, 38, 248, 39), (273, 137, 274, 136), (271, 245, 272, 244), (274, 329, 275, 330), (265, 230, 266, 231), (266, 344, 267, 343), (264, 123, 265, 124), (267, 299, 268, 298), (268, 275, 269, 276), (91, 257, 92, 256), (198, 254, 199, 253), (41, 248, 42, 249), (379, 195, 380, 194), (374, 94, 375, 93), (376, 255, 377, 256), (375, 319, 376, 318), (377, 146, 378, 147), (378, 180, 379, 179), (380, 76, 381, 75), (381, 394, 382, 395), (94, 374, 95, 373), (202, 370, 203, 369), (250, 371, 251, 372), (323, 373, 324, 372), (143, 370, 144, 371), (47, 366, 48, 367), (181, 369, 182, 368), (185, 37, 186, 36), (183, 204, 184, 205), (144, 202, 145, 201), (44, 204, 45, 203), (252, 200, 253, 199), (321, 200, 322, 201), (76, 368, 77, 367), (79, 206, 80, 207), (80, 36, 81, 35), (78, 101, 79, 102), (205, 100, 206, 101), (184, 99, 185, 100), (141, 99, 142, 98), (42, 98, 43, 97), (249, 97, 250, 96), (324, 95, 325, 96), (114, 384, 115, 383), (116, 2, 117, 1), (118, 189, 119, 190), (117, 84, 118, 85), (119, 70, 120, 71), (120, 335, 121, 336), (121, 239, 122, 238), (122, 132, 123, 131), (126, 155, 401, 407), (401, 410, 406, 411), (411, 406, 412, 405), (127, 409, 402, 410), (409, 403, 408, 402), (405, 412, 404, 413), (403, 414, 404, 408), (407, 413, 414, 156)]"
"unnamed link-0_filled(1,0)","[(254, 2492, 255, 2491), (1988, 2456, 1989, 2455), (843, 2455, 844, 2454), (736, 2453, 737, 2454), (2421, 2236, 2422, 2237), (2424, 2166, 2425, 2165), (2425, 1927, 2426, 1926), (2433, 1633, 2434, 1632), (2430, 1353, 2431, 1354), (2423, 793, 2424, 792), (2429, 217, 2430, 216), (2347, 626, 2348, 627), (2097, 2343, 2098, 2342), (1808, 2352, 1809, 2351), (1177, 2346, 1178, 2347), (952, 2342, 953, 2341), (622, 2343, 623, 2344), (396, 2350, 397, 2349), (2348, 1814, 2349, 1813), (2345, 1176, 2346, 1177), (2344, 400, 2345, 399), (2106, 2330, 2107, 2329), (2326, 1439, 2327, 1440), (965, 2323, 966, 2322), (613, 2330, 614, 2331), (134, 2324, 135, 2323), (2324, 134, 2325, 133), (1436, 2321, 1437, 2322), (2317, 1148, 2318, 1149), (413, 2321, 414, 2320), (2315, 2119, 2316, 2118), (2318, 1550, 2319, 1549), (2316, 974, 2317, 973), (2312, 601, 2313, 602), (2319, 429, 2320, 428), (2311, 44, 2312, 45), (1920, 2239, 1921, 2240), (1737, 2233, 1738, 2232), (2231, 796, 2232, 797), (705, 2234, 706, 2235), (324, 2234, 325, 2233), (1735, 2168, 1736, 2169), (791, 2164, 792, 2165), (707, 2167, 708, 2166), (565, 2155, 566, 2154), (322, 2167, 323, 2168), (1845, 2122, 1846, 2123), (2094, 1815, 2095, 1816), (2111, 1443, 2112, 1442), (1430, 2118, 1431, 2117), (2095, 1175, 2096, 1174), (2113, 1155, 2114, 1154), (1146, 2120, 1147, 2119), (433, 2124, 434, 2125), (417, 2112, 418, 2113), (2096, 401, 2097, 402), (140, 2115, 141, 2116), (2109, 130, 2110, 131), (2084, 937, 2085, 938), (2083, 637, 2084, 636), (923, 2068, 924, 2069), (637, 2083, 638, 2082), (2075, 645, 2076, 644), (1983, 1702, 1984, 1703), (1985, 1281, 1986, 1280), (1986, 738, 1987, 737), (733, 1991, 734, 1990), (1982, 289, 1983, 290), (1734, 1929, 1735, 1930), (1925, 791, 1926, 790), (708, 1928, 709, 1927), (321, 1928, 322, 1929), (1842, 1551, 1843, 1552), (1840, 977, 1841, 978), (1849, 597, 1850, 596), (1841, 430, 1842, 431), (1850, 42, 1851, 41), (1816, 1174, 1817, 1173), (1818, 403, 1819, 404), (1179, 1815, 1180, 1814), (950, 1817, 951, 1818), (627, 1813, 628, 1812), (398, 1811, 399, 1812), (1809, 633, 1810, 632), (703, 1738, 704, 1739), (1726, 1631, 1727, 1632), (1729, 1353, 1730, 1352), (1736, 795, 1737, 796), (1733, 321, 1734, 320), (1731, 218, 1732, 219), (838, 1701, 839, 1702), (741, 1701, 742, 1700), (1705, 1279, 1706, 1278), (781, 1626, 782, 1627), (715, 1631, 716, 1630), (313, 1634, 314, 1635), (1577, 1501, 1578, 1500), (1404, 1580, 1405, 1579), (1431, 1545, 1432, 1544), (1149, 1547, 1150, 1546), (963, 1439, 964, 1438), (607, 1444, 608, 1445), (132, 1442, 133, 1441), (1433, 1150, 1434, 1151), (414, 1436, 415, 1435), (1432, 972, 1433, 971), (1426, 599, 1427, 600), (1434, 426, 1435, 425), (27, 1410, 28, 1411), (1408, 25, 1409, 26), (784, 1358, 785, 1357), (713, 1354, 714, 1355), (316, 1352, 317, 1351), (841, 1283, 842, 1282), (738, 1281, 739, 1282), (1178, 625, 1179, 626), (949, 1173, 950, 1172), (624, 1175, 625, 1176), (389, 1187, 390, 1186), (1171, 405, 1172, 404), (967, 1153, 968, 1152), (608, 1157, 609, 1158), (418, 1156, 419, 1155), (136, 1154, 137, 1153), (1147, 975, 1148, 974), (1143, 600, 1144, 601), (1151, 425, 1152, 424), (1142, 43, 1143, 44), (1021, 1084, 1022, 1085), (429, 976, 430, 977), (415, 966, 416, 967), (951, 402, 952, 403), (138, 969, 139, 970), (968, 137, 969, 138), (943, 631, 944, 630), (631, 943, 632, 942), (930, 646, 931, 645), (840, 740, 841, 739), (836, 287, 837, 288), (706, 794, 707, 793), (323, 794, 324, 795), (785, 212, 786, 213), (2534, 780, 2535, 779), (743, 287, 744, 286), (704, 325, 705, 326), (712, 216, 713, 215), (436, 596, 437, 595), (419, 607, 420, 606), (623, 401, 624, 400), (397, 629, 398, 628), (141, 605, 142, 604), (610, 130, 611, 129), (594, 39, 595, 40), (437, 41, 438, 40), (139, 422, 140, 423), (416, 135, 417, 136), (318, 219, 319, 220), (340, 1754, 341, 1753), (2408, 1751, 2409, 1752), (1236, 1749, 1237, 1750), (2409, 338, 2410, 339), (1237, 336, 1238, 337), (1060, 360, 1061, 359), (1059, 1216, 1060, 1217), (1058, 1772, 1059, 1771), (1057, 2388, 1058, 2389), (1056, 902, 1057, 901), (1055, 2047, 1056, 2046), (1054, 673, 1055, 674), (515, 675, 516, 674), (514, 2045, 515, 2046), (513, 900, 514, 901), (512, 2390, 513, 2389), (511, 1770, 512, 1771), (510, 1218, 511, 1217), (509, 358, 510, 359), (2489, 1669, 2490, 1668), (255, 1666, 256, 1667), (1241, 2415, 1242, 2414), (250, 1318, 251, 1317), (2495, 1318, 2496, 1319), (1105, 1315, 1106, 1314), (469, 1308, 470, 1309), (1882, 1309, 1883, 1310), (566, 1308, 567, 1307), (2152, 1305, 2153, 1306), (1005, 1302, 1006, 1303), (1669, 2489, 1670, 2488), (1106, 2488, 1107, 2487), (465, 2482, 466, 2483), (1878, 2479, 1879, 2480), (569, 2479, 570, 2478), (2150, 2477, 2151, 2478), (1006, 2475, 1007, 2476), (735, 845, 736, 844), (729, 677, 730, 676), (728, 2043, 729, 2044), (727, 898, 728, 899), (726, 2392, 727, 2391), (725, 1768, 726, 1769), (723, 1221, 724, 1220), (722, 355, 723, 356), (717, 311, 718, 310), (718, 1724, 719, 1723), (1987, 842, 1988, 843), (1003, 1683, 1004, 1682), (2148, 1682, 2149, 1681), (571, 1680, 572, 1681), (1876, 1680, 1877, 1679), (2282, 1677, 2283, 1678), (463, 1677, 464, 1676), (1107, 1670, 1108, 1671), (2452, 846, 2453, 845), (2448, 1994, 2449, 1993), (2445, 679, 2446, 678), (2443, 2040, 2444, 2041), (2442, 895, 2443, 896), (2441, 2395, 2442, 2394), (2440, 1765, 2441, 1766), (2439, 1223, 2440, 1222), (2438, 353, 2439, 354), (2435, 313, 2436, 312), (2432, 1728, 2433, 1727), (2428, 711, 2429, 712), (1722, 720, 1723, 719), (1713, 2445, 1714, 2444), (1724, 311, 1725, 312), (1276, 1708, 1277, 1707), (1279, 847, 1280, 846), (1273, 1995, 1274, 1994), (1272, 2447, 1273, 2448), (1271, 730, 1272, 731), (1261, 309, 1262, 308), (296, 1995, 297, 1996), (291, 848, 292, 849), (294, 1709, 295, 1710), (1004, 270, 1005, 269), (2149, 269, 2150, 268), (570, 267, 571, 268), (1877, 267, 1878, 266), (464, 264, 465, 263), (1109, 256, 1110, 257), (1674, 261, 1675, 262), (1671, 771, 1672, 770), (258, 772, 259, 771), (2483, 766, 2484, 767), (1108, 774, 1109, 773), (468, 763, 469, 764), (1881, 764, 1882, 765), (567, 763, 568, 762), (2153, 760, 2154, 761), (1008, 759, 1009, 760), (252, 2535, 253, 2536), (251, 779, 252, 778), (248, 1622, 249, 1621), (247, 1362, 248, 1363), (246, 208, 247, 207), (239, 562, 240, 563), (241, 2157, 242, 2156), (1470, 394, 1471, 393), (1471, 1182, 1472, 1183), (1469, 1807, 1470, 1806), (1468, 2353, 1469, 2354), (1465, 941, 1466, 940), (1466, 2088, 1467, 2087), (1467, 634, 1468, 635), (2501, 245, 2502, 244), (2504, 2155, 2505, 2156), (2505, 565, 2506, 564), (2498, 209, 2499, 210), (2497, 1361, 2498, 1360), (2496, 1623, 2497, 1624), (2493, 780, 2494, 781), (2494, 2534, 2495, 2533), (1412, 1, 1413, 2), (159, 1, 160, 0), (1984, 2551, 1985, 2552), (839, 2550, 840, 2551), (740, 2550, 741, 2549), (290, 2553, 291, 0), (1703, 2552, 1704, 2553), (1285, 2547, 1286, 2546), (666, 2547, 667, 2548), (2052, 2546, 2053, 2545), (907, 2545, 908, 2544), (2383, 2542, 2384, 2543), (1776, 2542, 1777, 2541), (1211, 2540, 1212, 2541), (364, 2540, 365, 2539), (1253, 787, 1254, 786), (1258, 1630, 1259, 1629), (1255, 1356, 1256, 1357), (1254, 214, 1255, 213), (1244, 559, 1245, 560), (1248, 2160, 1249, 2159), (1246, 2241, 1247, 2242), (1245, 1919, 1246, 1918), (640, 99, 641, 100), (2079, 103, 2080, 102), (934, 104, 935, 103), (2356, 97, 2357, 98), (1803, 97, 1804, 96), (1184, 93, 1185, 94), (390, 96, 391, 95), (1473, 92, 1474, 93), (871, 798, 872, 799), (870, 2230, 871, 2229), (865, 1934, 866, 1935), (869, 2170, 870, 2171), (864, 1346, 865, 1345), (858, 1639, 859, 1640), (125, 615, 126, 614), (124, 2105, 125, 2106), (118, 959, 119, 960), (126, 2332, 127, 2331), (123, 1826, 124, 1827), (119, 1167, 120, 1166), (116, 407, 117, 408), (249, 1104, 250, 1105), (2499, 1101, 2500, 1100), (1622, 1103, 1623, 1104), (1361, 1103, 1362, 1102), (208, 1101, 209, 1102), (1251, 1096, 1252, 1097), (475, 1094, 476, 1095), (2272, 1098, 2273, 1097), (2160, 1093, 2161, 1094), (1888, 1095, 1889, 1096), (1921, 1092, 1922, 1093), (2238, 1092, 2239, 1091), (2419, 1090, 2420, 1091), (328, 1090, 329, 1089), (1741, 1087, 1742, 1086), (700, 1085, 701, 1086), (875, 1083, 876, 1082), (555, 1089, 556, 1088), (447, 2136, 448, 2137), (450, 993, 451, 994), (2249, 1755, 2250, 1754), (1911, 2030, 1912, 2031), (2020, 1084, 2021, 1083), (2016, 797, 2017, 798), (2015, 2231, 2016, 2230), (2011, 1932, 2012, 1933), (2014, 2169, 2015, 2170), (2008, 1350, 2009, 1349), (2003, 1638, 2004, 1639), (451, 1864, 452, 1865), (2139, 1866, 2140, 1867), (994, 1865, 995, 1866), (617, 62, 618, 63), (2102, 62, 2103, 61), (962, 56, 963, 55), (2335, 60, 2336, 61), (1824, 60, 1825, 59), (1164, 57, 1165, 58), (411, 55, 412, 54), (121, 59, 122, 58), (619, 80, 620, 81), (2100, 80, 2101, 79), (958, 76, 959, 75), (2337, 78, 2338, 79), (1822, 78, 1823, 77), (1167, 76, 1168, 77), (408, 74, 409, 73), (117, 75, 118, 74), (143, 1542, 144, 1543), (426, 1547, 427, 1548), (972, 1545, 973, 1546), (2116, 1543, 2117, 1544), (602, 1542, 603, 1541), (2538, 1665, 2539, 1666), (2532, 1320, 2533, 1319), (2537, 2493, 2538, 2492), (2536, 253, 2537, 254), (1025, 489, 1026, 488), (1080, 489, 1081, 490), (552, 483, 553, 484), (873, 486, 874, 487), (2018, 485, 2019, 486), (701, 485, 702, 484), (1739, 482, 1740, 483), (326, 481, 327, 482), (2422, 480, 2423, 479), (2235, 480, 2236, 481), (1923, 479, 1924, 478), (1960, 1757, 1961, 1758), (788, 2270, 789, 2269), (2427, 2268, 2428, 2269), (710, 2267, 711, 2268), (1730, 2266, 1731, 2265), (217, 2267, 218, 2266), (317, 2265, 318, 2264), (1348, 2259, 1349, 2260), (1896, 2263, 1897, 2264), (2009, 2261, 2010, 2260), (862, 2258, 863, 2257), (2511, 1757, 2512, 1756), (2227, 2172, 2228, 2173), (2224, 1342, 2225, 1341), (2218, 1641, 2219, 1642), (2216, 1762, 2217, 1761), (2214, 2397, 2215, 2398), (507, 1263, 508, 1262), (508, 307, 509, 308), (506, 722, 507, 721), (504, 2438, 505, 2437), (505, 1720, 506, 1721), (502, 2005, 503, 2006), (501, 860, 502, 861), (503, 1637, 504, 1636), (495, 1342, 496, 1343), (493, 2175, 494, 2174), (498, 1938, 499, 1937), (494, 2225, 495, 2226), (492, 545, 493, 546), (487, 801, 488, 800), (970, 423, 971, 424), (2114, 421, 2115, 422), (605, 421, 606, 420), (1081, 802, 1082, 803), (1078, 548, 1079, 547), (1077, 2229, 1078, 2228), (1072, 1933, 1073, 1934), (1076, 2171, 1077, 2172), (1071, 1347, 1072, 1346), (1066, 1635, 1067, 1636), (1073, 867, 1074, 866), (1067, 2007, 1068, 2006), (1064, 1722, 1065, 1721), (1065, 2436, 1066, 2437), (1063, 720, 1064, 721), (1062, 310, 1063, 309), (1061, 1260, 1062, 1261), (412, 1839, 413, 1840), (964, 1837, 965, 1838), (2110, 1833, 2111, 1834), (2325, 1837, 2326, 1836), (131, 1834, 132, 1835), (609, 1833, 610, 1832), (1437, 1839, 1438, 1838), (1620, 1313, 1621, 1314), (1618, 769, 1619, 770), (1619, 2486, 1620, 2487), (1616, 260, 1617, 259), (1617, 1673, 1618, 1672), (1131, 195, 1132, 194), (1128, 2138, 1129, 2137), (1130, 581, 1131, 582), (2004, 352, 2005, 351), (2002, 1223, 2003, 1224), (2001, 1765, 2002, 1764), (2000, 2395, 2001, 2396), (1999, 895, 2000, 894), (1998, 2040, 1999, 2039), (1997, 680, 1998, 681), (1719, 355, 1720, 354), (1718, 1221, 1719, 1222), (1717, 1767, 1718, 1766), (1716, 2393, 1717, 2394), (1715, 897, 1716, 896), (1714, 2042, 1715, 2041), (1712, 679, 1713, 680), (1711, 1996, 1712, 1997), (1704, 847, 1705, 848), (361, 522, 362, 523), (1214, 522, 1215, 521), (1773, 520, 1774, 521), (2386, 520, 2387, 519), (903, 518, 904, 519), (2048, 517, 2049, 518), (671, 517, 672, 516), (2334, 2104, 2335, 2103), (2333, 616, 2334, 617), (1835, 1441, 1836, 1440), (1830, 127, 1831, 128), (1827, 2329, 1828, 2328), (1829, 613, 1830, 612), (1828, 2107, 1829, 2108), (1455, 72, 1456, 73), (1451, 56, 1452, 57), (1454, 410, 1455, 409), (1450, 1163, 1451, 1164), (1448, 1826, 1449, 1825), (1452, 962, 1453, 961), (1447, 2105, 1448, 2104), (1446, 615, 1447, 616), (1445, 2332, 1446, 2333), (1449, 123, 1450, 122), (2185, 2240, 2186, 2241), (2184, 1920, 2185, 1919), (2186, 1248, 2187, 1247), (2181, 2417, 2182, 2416), (2178, 333, 2179, 334), (2176, 1747, 2177, 1748), (543, 1747, 544, 1746), (536, 328, 537, 327), (1339, 1749, 1340, 1748), (1338, 336, 1339, 335), (1335, 2412, 1336, 2413), (1336, 1239, 1337, 1240), (1332, 1915, 1333, 1916), (1329, 2243, 1330, 2242), (240, 2243, 241, 2244), (235, 1913, 236, 1912), (230, 1236, 231, 1235), (233, 2411, 234, 2410), (232, 337, 233, 338), (231, 1750, 232, 1751), (367, 1292, 368, 1293), (1208, 1292, 1209, 1291), (1779, 1290, 1780, 1291), (2380, 1290, 2381, 1289), (909, 1288, 910, 1289), (2053, 1286, 2054, 1287), (667, 1285, 668, 1284), (664, 1699, 665, 1700), (2056, 1698, 2057, 1697), (911, 1697, 912, 1696), (2378, 1695, 2379, 1696), (1781, 1695, 1782, 1694), (1206, 1693, 1207, 1694), (370, 1692, 371, 1691), (368, 2465, 369, 2466), (1207, 2465, 1208, 2464), (1780, 2463, 1781, 2464), (2379, 2463, 2380, 2462), (910, 2461, 911, 2462), (2054, 2459, 2055, 2460), (665, 2459, 666, 2458), (372, 751, 373, 752), (1203, 751, 1204, 750), (1784, 749, 1785, 750), (2376, 748, 2377, 747), (913, 746, 914, 747), (2058, 745, 2059, 746), (661, 745, 662, 744), (829, 1974, 830, 1975), (658, 1979, 659, 1980), (2061, 1979, 2062, 1978), (916, 1978, 917, 1977), (2373, 1976, 2374, 1977), (1786, 1976, 1787, 1975), (1202, 1973, 1203, 1974), (373, 1973, 374, 1972), (1472, 114, 1473, 113), (392, 111, 393, 112), (1183, 113, 1184, 112), (1805, 110, 1806, 111), (2354, 110, 2355, 109), (939, 106, 940, 107), (2086, 107, 2087, 108), (635, 109, 636, 108), (1406, 1501, 1407, 1502), (164, 1500, 165, 1499), (638, 1479, 639, 1480), (2078, 1484, 2079, 1483), (933, 1485, 934, 1484), (2355, 1478, 2356, 1479), (1804, 1478, 1805, 1477), (1185, 1474, 1186, 1475), (391, 1477, 392, 1476), (94, 1475, 95, 1476), (1520, 1482, 1521, 1481), (1518, 642, 1519, 641), (1521, 2080, 1522, 2081), (1522, 935, 1523, 936), (1517, 2359, 1518, 2358), (1516, 1801, 1517, 1802), (1519, 101, 1520, 100), (2219, 349, 2220, 348), (1959, 344, 1960, 345), (2512, 344, 2513, 343), (2250, 342, 2251, 341), (1910, 339, 1911, 340), (366, 1615, 367, 1616), (1209, 1615, 1210, 1614), (1778, 1613, 1779, 1614), (2381, 1613, 2382, 1612), (908, 1611, 909, 1612), (2055, 1608, 2056, 1609), (663, 1607, 664, 1606), (1287, 1610, 1288, 1611), (1698, 1608, 1699, 1607), (288, 1604, 289, 1603), (742, 1605, 743, 1606), (837, 1605, 838, 1604), (1981, 1603, 1982, 1602), (160, 1601, 161, 1602), (1409, 1601, 1410, 1600), (578, 458, 579, 457), (1868, 455, 1869, 456), (2141, 454, 2142, 455), (996, 453, 997, 454), (986, 193, 987, 194), (445, 192, 446, 193), (1858, 191, 1859, 192), (2134, 586, 2135, 585), (1859, 585, 1860, 584), (446, 584, 447, 583), (987, 583, 988, 582), (98, 1528, 99, 1527), (388, 1531, 389, 1532), (1187, 1531, 1188, 1530), (1802, 1529, 1803, 1530), (2357, 1529, 2358, 1528), (936, 1523, 937, 1524), (2081, 1524, 2082, 1525), (639, 1527, 640, 1526), (1480, 1526, 1481, 1525), (182, 594, 183, 593), (180, 36, 181, 35), (2222, 1905, 2223, 1906), (497, 1905, 498, 1904), (1070, 1901, 1071, 1902), (2261, 1898, 2262, 1899), (863, 1902, 864, 1903), (2010, 1899, 2011, 1900), (592, 184, 593, 183), (2211, 2039, 2212, 2038), (2127, 184, 2128, 185), (347, 1228, 348, 1229), (1907, 1235, 1908, 1234), (2252, 1233, 2253, 1234), (2513, 1232, 2514, 1233), (1958, 1232, 1959, 1231), (2217, 1226, 2218, 1227), (34, 186, 35, 185), (32, 591, 33, 592), (1557, 43, 1558, 42), (1556, 598, 1557, 597), (1554, 2121, 1555, 2122), (1550, 975, 1551, 976), (1548, 427, 1549, 428), (1552, 1843, 1553, 1844), (2213, 893, 2214, 892), (2399, 890, 2400, 891), (859, 351, 860, 350), (857, 1224, 858, 1225), (856, 1764, 857, 1763), (855, 2396, 856, 2397), (854, 894, 855, 893), (852, 2038, 853, 2037), (851, 682, 852, 683), (990, 449, 991, 450), (1948, 684, 1949, 683), (1947, 2036, 1948, 2037), (1946, 891, 1947, 892), (1945, 2399, 1946, 2398), (1943, 1762, 1944, 1763), (1942, 1226, 1943, 1225), (1940, 349, 1941, 350), (1941, 1641, 1942, 1640), (1936, 1904, 1937, 1903), (1935, 1344, 1936, 1345), (1924, 2164, 1925, 2163), (989, 2138, 990, 2139), (1860, 2135, 1861, 2136), (991, 1862, 992, 1863), (70, 1453, 71, 1454), (67, 121, 68, 120), (71, 411, 72, 410), (68, 1165, 69, 1166), (66, 1824, 67, 1823), (65, 2336, 66, 2337), (69, 961, 70, 960), (64, 2102, 65, 2101), (63, 618, 64, 619), (1863, 992, 1864, 993), (2195, 783, 2196, 782), (2196, 1628, 2197, 1627), (2191, 1098, 2192, 1099), (2193, 1358, 2194, 1359), (2192, 212, 2193, 211), (2183, 558, 2184, 559), (2187, 2159, 2188, 2158), (1328, 2157, 1329, 2158), (1330, 562, 1331, 561), (1323, 210, 1324, 211), (1322, 1360, 1323, 1359), (1324, 1100, 1325, 1099), (1320, 1625, 1321, 1626), (1316, 777, 1317, 778), (1664, 364, 1665, 363), (1663, 1212, 1664, 1213), (1662, 1776, 1663, 1775), (1661, 2384, 1662, 2385), (1660, 906, 1661, 905), (1659, 2051, 1660, 2050), (1658, 669, 1659, 670), (1654, 1276, 1655, 1275), (1652, 293, 1653, 294), (1657, 733, 1658, 732), (1655, 2451, 1656, 2450), (1653, 1708, 1654, 1709), (1656, 1991, 1657, 1992), (1651, 850, 1652, 851), (1650, 820, 1651, 819), (245, 2276, 246, 2277), (2500, 2276, 2501, 2275), (1325, 2275, 1326, 2274), (2190, 2273, 2191, 2274), (1252, 2271, 1253, 2272), (1046, 1260, 1047, 1259), (1043, 2435, 1044, 2434), (1045, 717, 1046, 716), (1044, 1725, 1045, 1726), (1041, 314, 1042, 315), (1042, 1634, 1043, 1633), (1037, 2262, 1038, 2263), (1039, 1350, 1040, 1351), (1035, 2012, 1036, 2013), (1034, 867, 1035, 868), (1032, 1075, 1033, 1076), (1030, 2174, 1031, 2173), (1036, 1932, 1037, 1931), (1031, 2226, 1032, 2227), (1028, 492, 1029, 491), (1029, 546, 1030, 547), (1024, 802, 1025, 801), (1069, 2259, 1070, 2258), (499, 2256, 500, 2257), (1938, 2255, 1939, 2256), (2221, 2255, 2222, 2254), (1321, 2531, 1322, 2530), (783, 2529, 784, 2528), (2194, 2529, 2195, 2530), (1256, 2527, 1257, 2528), (2431, 2524, 2432, 2525), (714, 2525, 715, 2526), (1728, 2524, 1729, 2523), (315, 2523, 316, 2522), (1624, 2531, 1625, 2532), (1040, 2521, 1041, 2522), (2007, 2521, 2008, 2520), (861, 2519, 862, 2518), (1068, 2520, 1069, 2519), (500, 2517, 501, 2518), (1939, 2516, 1940, 2517), (2220, 2516, 2221, 2515), (1306, 761, 1307, 762), (1303, 2476, 1304, 2477), (1301, 271, 1302, 270), (1299, 1685, 1300, 1684), (1295, 462, 1296, 463), (1294, 201, 1295, 202), (659, 834, 660, 835), (2060, 834, 2061, 833), (915, 833, 916, 832), (2374, 831, 2375, 832), (1785, 831, 1786, 830), (1201, 828, 1202, 829), (374, 828, 375, 827), (2223, 228, 2224, 229), (1343, 227, 1344, 226), (1930, 222, 1931, 221), (496, 228, 497, 227), (1074, 225, 1075, 226), (868, 223, 869, 224), (2013, 222, 2014, 223), (1033, 225, 1034, 224), (1917, 560, 1918, 561), (2244, 564, 2245, 563), (2418, 557, 2419, 558), (329, 557, 330, 556), (1740, 554, 1741, 553), (702, 551, 703, 552), (2017, 551, 2018, 550), (872, 550, 873, 549), (874, 1023, 875, 1024), (699, 1021, 700, 1020), (2019, 1022, 2020, 1023), (1742, 1019, 1743, 1020), (330, 1017, 331, 1018), (2417, 1017, 2418, 1016), (2245, 1010, 2246, 1011), (1916, 1014, 1917, 1013), (1243, 1015, 1244, 1014), (2182, 1016, 2183, 1015), (1331, 1012, 1332, 1013), (2506, 1009, 2507, 1010), (238, 1012, 239, 1011), (818, 1650, 819, 1649), (814, 238, 815, 237), (815, 2246, 816, 2247), (813, 1915, 814, 1914), (812, 1333, 813, 1334), (806, 541, 807, 542), (809, 2181, 810, 2180), (811, 1243, 812, 1242), (810, 2416, 811, 2415), (808, 331, 809, 332), (804, 1745, 805, 1746), (805, 2022, 806, 2023), (807, 697, 808, 696), (1743, 698, 1744, 699), (332, 695, 333, 696), (2179, 695, 2180, 694), (540, 697, 541, 698), (1334, 691, 1335, 692), (236, 690, 237, 689), (1240, 694, 1241, 693), (2413, 693, 2414, 692), (1913, 691, 1914, 690), (2247, 688, 2248, 689), (2508, 687, 2509, 688), (1963, 687, 1964, 686), (2210, 681, 2211, 682), (1296, 1875, 1297, 1876), (1687, 1875, 1688, 1874), (577, 1871, 578, 1870), (1686, 573, 1687, 574), (1297, 573, 1298, 572), (980, 38, 981, 37), (1298, 2147, 1299, 2148), (1685, 2147, 1686, 2146), (1648, 686, 1649, 685), (1645, 1758, 1646, 1759), (1642, 1228, 1643, 1227), (1637, 352, 1638, 353), (1300, 1001, 1301, 1002), (1683, 1003, 1684, 1002), (1126, 1862, 1127, 1861), (1643, 1955, 1644, 1954), (346, 1955, 347, 1956), (1230, 1958, 1231, 1957), (1760, 1953, 1761, 1954), (889, 1952, 890, 1953), (2400, 1952, 2401, 1951), (2035, 1950, 2036, 1951), (684, 1950, 685, 1949), (1944, 2216, 1945, 2215), (853, 2212, 854, 2213), (1992, 2205, 1993, 2206), (1710, 2209, 1711, 2210), (2449, 2207, 2450, 2206), (731, 2205, 732, 2204), (670, 2203, 671, 2204), (2049, 2203, 2050, 2202), (904, 2202, 905, 2201), (2385, 2200, 2386, 2201), (1774, 2200, 1775, 2199), (1213, 2198, 1214, 2199), (362, 2198, 363, 2197), (2297, 1857, 2298, 1856), (2299, 189, 2300, 188), (2296, 2134, 2297, 2133), (2295, 586, 2296, 587), (2411, 2028, 2412, 2029), (1238, 2027, 1239, 2028), (234, 2029, 235, 2030), (1337, 2027, 1338, 2026), (542, 2024, 543, 2023), (2177, 2024, 2178, 2025), (334, 2026, 335, 2025), (1744, 2022, 1745, 2021), (849, 1124, 850, 1125), (1989, 1118, 1990, 1119), (1706, 1121, 1707, 1122), (2451, 1121, 2452, 1120), (734, 1120, 735, 1119), (292, 1123, 293, 1124), (1277, 1123, 1278, 1122), (668, 1117, 669, 1118), (2051, 1117, 2052, 1116), (906, 1116, 907, 1115), (2382, 1113, 2383, 1114), (1777, 1113, 1778, 1112), (1210, 1111, 1211, 1112), (2543, 1115, 2544, 1114), (365, 1111, 366, 1110), (1158, 1832, 1159, 1831), (1168, 958, 1169, 957), (1161, 2109, 1162, 2108), (1160, 611, 1161, 612), (1162, 2327, 1163, 2328), (1156, 1443, 1157, 1444), (1159, 129, 1160, 128), (1250, 1888, 1251, 1887), (2189, 1887, 2190, 1886), (1326, 1885, 1327, 1886), (2502, 1883, 2503, 1884), (243, 1885, 244, 1884), (772, 258, 773, 257), (775, 2490, 776, 2491), (776, 1315, 777, 1316), (774, 1668, 775, 1667), (2093, 948, 2094, 949), (395, 946, 396, 947), (629, 945, 630, 944), (1180, 948, 1181, 947), (1810, 941, 1811, 942), (2350, 946, 2351, 945), (1690, 200, 1691, 199), (1688, 462, 1689, 461), (277, 199, 278, 198), (276, 460, 277, 459), (275, 1873, 276, 1872), (273, 574, 274, 575), (272, 2146, 273, 2145), (271, 1001, 272, 1000), (826, 196, 827, 195), (821, 453, 822, 452), (824, 1868, 825, 1867), (825, 580, 826, 581), (823, 2141, 824, 2140), (822, 996, 823, 995), (1971, 197, 1972, 196), (1969, 457, 1970, 456), (1968, 1870, 1969, 1869), (1970, 579, 1971, 580), (1967, 2143, 1968, 2142), (1966, 998, 1967, 997), (1497, 20, 1498, 21), (656, 19, 657, 20), (2063, 19, 2064, 18), (919, 17, 920, 16), (2370, 15, 2371, 16), (1789, 15, 1790, 14), (1198, 13, 1199, 14), (377, 13, 378, 12), (757, 998, 758, 999), (756, 2143, 757, 2144), (755, 577, 756, 576), (754, 1871, 755, 1872), (753, 458, 754, 459), (752, 197, 753, 198), (1495, 1402, 1496, 1403), (654, 1401, 655, 1402), (2065, 1401, 2066, 1400), (920, 1400, 921, 1399), (2369, 1398, 2370, 1399), (1790, 1398, 1791, 1397), (1197, 1396, 1198, 1397), (378, 1396, 379, 1395), (1598, 1492, 1599, 1491), (1596, 652, 1597, 651), (1594, 2069, 1595, 2070), (1595, 924, 1596, 925), (1592, 2368, 1593, 2367), (1591, 1792, 1592, 1793), (1590, 1196, 1591, 1195), (1589, 380, 1590, 381), (1593, 1506, 1594, 1507), (1125, 2294, 1126, 2295), (820, 2293, 821, 2294), (1965, 2292, 1966, 2293), (1007, 2291, 1008, 2290), (2151, 2289, 2152, 2288), (568, 2287, 569, 2288), (1879, 2287, 1880, 2286), (1304, 2290, 1305, 2289), (758, 2292, 759, 2291), (2480, 2286, 2481, 2285), (265, 2284, 266, 2285), (1678, 2283, 1679, 2284), (466, 2280, 467, 2279), (1510, 1796, 1511, 1795), (1509, 2364, 1510, 2365), (1505, 923, 1506, 922), (1504, 2068, 1505, 2067), (1503, 652, 1504, 653), (1502, 1493, 1503, 1494), (379, 1588, 380, 1589), (1196, 1588, 1197, 1587), (1791, 1586, 1792, 1587), (2368, 1586, 2369, 1585), (921, 1584, 922, 1585), (2066, 1583, 2067, 1584), (653, 1583, 654, 1582), (1494, 1582, 1495, 1581), (1390, 1508, 1391, 1507), (1394, 382, 1395, 381), (1393, 1194, 1394, 1195), (1392, 1794, 1393, 1793), (1391, 2366, 1392, 2367), (1388, 926, 1389, 925), (1389, 2071, 1390, 2070), (1387, 650, 1388, 651), (1385, 1492, 1386, 1493), (662, 285, 663, 286), (2057, 285, 2058, 284), (912, 284, 913, 283), (2377, 282, 2378, 283), (1782, 282, 1783, 281), (1205, 280, 1206, 281), (371, 279, 372, 278), (2474, 999, 2475, 1000), (2473, 2144, 2474, 2145), (2472, 576, 2473, 575), (2470, 1873, 2471, 1874), (2469, 460, 2470, 461), (2467, 200, 2468, 201), (2471, 275, 2472, 274), (376, 173, 377, 174), (1199, 173, 1200, 172), (1788, 171, 1789, 172), (2371, 171, 2372, 170), (918, 169, 919, 170), (2064, 167, 2065, 168), (655, 167, 656, 166), (1496, 166, 1497, 165), (17, 169, 18, 168), (7, 1509, 8, 1508), (11, 383, 12, 382), (10, 1193, 11, 1194), (9, 1795, 10, 1794), (8, 2365, 9, 2366), (5, 927, 6, 926), (6, 2072, 7, 2071), (4, 649, 5, 650), (3, 1490, 4, 1491), (1417, 187, 1418, 186), (1416, 2130, 1417, 2129), (1411, 28, 1412, 29), (1414, 589, 1415, 590), (1366, 1673, 1367, 1674), (1367, 260, 1368, 261), (1364, 2486, 1365, 2485), (1365, 769, 1366, 768), (1363, 1313, 1364, 1312), (394, 2091, 395, 2092), (1181, 2093, 1182, 2092), (1807, 2090, 1808, 2091), (2352, 2090, 2353, 2089), (938, 2085, 939, 2086), (633, 2089, 634, 2088), (1909, 1752, 1910, 1753), (1956, 885, 1957, 886), (1759, 889, 1760, 888), (1229, 884, 1230, 885), (345, 887, 346, 886), (1644, 887, 1645, 888), (2514, 884, 2515, 883), (2253, 883, 2254, 882), (1906, 881, 1907, 882), (229, 880, 230, 881), (1340, 880, 1341, 879), (2175, 878, 2176, 879), (544, 878, 545, 877), (803, 876, 804, 877), (2460, 1609, 2461, 1610), (2468, 1690, 2469, 1689), (2456, 1283, 2457, 1284), (2457, 2549, 2458, 2548), (1647, 2034, 1648, 2035), (1962, 2033, 1963, 2034), (2509, 2033, 2510, 2032), (2248, 2032, 2249, 2031), (29, 2, 30, 3), (26, 1600, 27, 1599), (21, 1498, 22, 1499), (342, 2405, 343, 2406), (1755, 2404, 1756, 2405), (1908, 2408, 1909, 2407), (2251, 2406, 2252, 2407), (2510, 2403, 2511, 2404), (1961, 2403, 1962, 2402), (1646, 2402, 1647, 2401), (1488, 1141, 1489, 1142), (647, 1140, 648, 1141), (2073, 1139, 2074, 1138), (928, 1140, 929, 1139), (2362, 1137, 2363, 1138), (1797, 1137, 1798, 1136), (1191, 1134, 1192, 1135), (384, 1134, 385, 1133), (175, 1133, 176, 1132), (174, 1567, 175, 1568), (383, 1566, 384, 1567), (1192, 1566, 1193, 1565), (1796, 1563, 1797, 1564), (2363, 1563, 2364, 1562), (927, 1560, 928, 1561), (2072, 1561, 2073, 1562), (648, 1560, 649, 1559), (1489, 1559, 1490, 1558), (51, 1515, 52, 1514), (53, 387, 54, 386), (52, 1189, 53, 1190), (50, 1800, 51, 1799), (49, 2360, 50, 2361), (46, 932, 47, 931), (47, 2077, 48, 2076), (48, 643, 49, 644), (45, 1486, 46, 1487), (1487, 2310, 1488, 2311), (646, 2309, 647, 2310), (2074, 2308, 2075, 2307), (929, 2309, 930, 2308), (2361, 2306, 2362, 2307), (1798, 2306, 1799, 2305), (1190, 2303, 1191, 2304), (385, 2303, 386, 2302), (177, 2301, 178, 2300), (1540, 1486, 1541, 1485), (1537, 643, 1538, 642), (1538, 2077, 1539, 2078), (1539, 932, 1540, 933), (1536, 2360, 1537, 2359), (1535, 1800, 1536, 1801), (1533, 1189, 1534, 1188), (1532, 387, 1533, 388), (1534, 1515, 1535, 1516), (1127, 449, 1128, 448), (2298, 444, 2299, 443), (1848, 435, 1849, 436), (1415, 441, 1416, 440), (189, 444, 190, 445), (2131, 442, 2132, 443), (31, 439, 32, 438), (590, 440, 591, 439), (799, 549, 800, 548), (1413, 1853, 1414, 1852), (190, 1857, 191, 1858), (2132, 1855, 2133, 1856), (30, 1852, 31, 1851), (434, 1847, 435, 1848), (587, 1855, 588, 1854), (157, 589, 158, 588), (155, 2130, 156, 2131), (154, 187, 155, 188), (156, 441, 157, 442), (158, 1853, 159, 1854), (178, 153, 179, 154), (978, 151, 979, 152), (431, 150, 432, 151), (1844, 149, 1845, 150), (1553, 148, 1554, 149), (1145, 147, 1146, 146), (2314, 146, 2315, 145), (1429, 145, 1430, 144), (2120, 147, 2121, 148), (603, 143, 604, 142), (2313, 1428, 2314, 1429), (1144, 1427, 1145, 1428), (598, 1425, 599, 1426), (2123, 1423, 2124, 1422), (1555, 1425, 1556, 1424), (1846, 1424, 1847, 1423), (432, 1422, 433, 1421), (979, 1421, 980, 1420), (179, 1419, 180, 1418), (1129, 989, 1130, 988), (2301, 985, 2302, 984), (152, 983, 153, 984), (176, 985, 177, 986), (1419, 983, 1420, 982), (36, 982, 37, 981), (81, 105, 82, 104), (90, 116, 91, 115), (89, 407, 90, 406), (88, 1169, 89, 1170), (86, 2339, 87, 2340), (84, 2100, 85, 2099), (181, 2126, 182, 2127), (33, 2129, 34, 2128), (101, 1483, 102, 1482), (2125, 39, 2126, 38), (490, 1028, 491, 1027), (1079, 1026, 1080, 1027), (817, 1965, 818, 1964), (816, 2507, 817, 2508), (1580, 1404, 1581, 1403), (672, 1053, 673, 1054), (2047, 1053, 2048, 1052), (902, 1052, 903, 1051), (2387, 1050, 2388, 1051), (1772, 1050, 1773, 1049), (1215, 1048, 1216, 1049), (360, 1048, 361, 1047), (105, 83, 106, 82), (621, 1464, 622, 1465), (2098, 1464, 2099, 1463), (953, 1463, 954, 1462), (2340, 1461, 2341, 1462), (1819, 1461, 1820, 1460), (91, 1456, 92, 1457), (405, 1459, 406, 1458), (1170, 1459, 1171, 1460), (114, 1458, 115, 1457), (87, 1821, 88, 1820), (297, 2447, 298, 2446), (295, 2208, 296, 2209), (298, 677, 299, 678), (299, 2043, 300, 2042), (300, 898, 301, 897), (301, 2392, 302, 2393), (302, 1768, 303, 1767), (304, 1219, 305, 1220), (306, 358, 307, 357), (303, 725, 304, 724), (305, 1265, 306, 1264), (1347, 1901, 1348, 1900), (1038, 1898, 1039, 1897), (220, 1895, 221, 1896), (319, 1894, 320, 1895), (1732, 1893, 1733, 1894), (709, 1893, 710, 1892), (789, 1890, 790, 1891), (2426, 1892, 2427, 1891), (1263, 356, 1264, 357), (1265, 1219, 1266, 1218), (1266, 1769, 1267, 1770), (1267, 2391, 1268, 2390), (1268, 899, 1269, 900), (1269, 2044, 1270, 2045), (1270, 676, 1271, 675), (1274, 2208, 1275, 2207), (2162, 478, 2163, 477), (1249, 475, 1250, 474), (2188, 474, 2189, 473), (1327, 472, 1328, 473), (2503, 470, 2504, 471), (1880, 468, 1881, 467), (242, 472, 243, 471), (1821, 956, 1822, 957), (85, 955, 86, 954), (2338, 956, 2339, 955), (203, 263, 204, 262), (202, 1676, 203, 1675), (205, 2484, 206, 2485), (204, 767, 205, 768), (206, 1311, 207, 1312), (83, 620, 84, 621), (1568, 375, 1569, 376), (1569, 1201, 1570, 1200), (1570, 1787, 1571, 1788), (1571, 2373, 1572, 2372), (1572, 917, 1573, 918), (1573, 2062, 1574, 2063), (1574, 658, 1575, 657), (1575, 23, 1576, 22), (1576, 163, 1577, 164), (1578, 1406, 1579, 1405), (2277, 1311, 2278, 1310), (2278, 766, 2279, 765), (2280, 2482, 2281, 2481), (2281, 264, 2282, 265), (1511, 1564, 1512, 1565), (1512, 1136, 1513, 1135), (1513, 2305, 1514, 2304), (1597, 1386, 1598, 1387), (1407, 1384, 1408, 1385), (162, 1384, 163, 1383), (23, 1382, 24, 1383), (1980, 1381, 1981, 1382), (660, 1379, 661, 1380), (2059, 1379, 2060, 1378), (914, 1378, 915, 1377), (2375, 1376, 2376, 1377), (835, 1380, 836, 1381), (1783, 1375, 1784, 1374), (1204, 1373, 1205, 1374), (369, 1371, 370, 1370), (748, 1376, 749, 1375), (279, 1372, 280, 1373), (1692, 1371, 1693, 1372), (2466, 1370, 2467, 1369), (1293, 1369, 1294, 1368), (524, 1257, 525, 1258), (523, 1628, 524, 1629), (525, 2527, 526, 2526), (526, 1356, 527, 1355), (527, 214, 528, 215), (529, 2271, 530, 2270), (528, 787, 529, 788), (530, 1889, 531, 1890), (531, 476, 532, 477), (532, 2161, 533, 2162), (533, 1922, 534, 1923), (534, 2238, 535, 2237), (538, 1088, 539, 1087), (537, 555, 538, 554), (539, 1018, 540, 1019), (535, 2420, 536, 2421), (24, 161, 25, 162)]",friend,"[(224, 241, 225, 242), (240, 171, 241, 172), (238, 219, 239, 220), (243, 57, 244, 56), (234, 16, 235, 15), (221, 172, 222, 173), (169, 218, 170, 219), (61, 221, 62, 220), (225, 59, 226, 58), (217, 17, 218, 16), (167, 15, 168, 14), (0, 158, 1, 157), (1, 74, 2, 75), (63, 12, 64, 13), (280, 14, 281, 13), (201, 268, 202, 269), (151, 258, 152, 259), (80, 260, 81, 259), (87, 197, 88, 196), (285, 222, 286, 223), (75, 2, 76, 3), (98, 176, 99, 175), (154, 44, 155, 43), (77, 42, 78, 43), (247, 181, 248, 180), (230, 90, 231, 89), (284, 173, 285, 174), (279, 65, 280, 64), (281, 236, 282, 237), (113, 96, 114, 97), (109, 227, 110, 226), (107, 141, 108, 140), (228, 139, 229, 140), (90, 230, 91, 229), (91, 143, 92, 142), (123, 261, 124, 260), (129, 193, 130, 192), (120, 41, 121, 42), (127, 82, 128, 83), (30, 38, 31, 37), (26, 195, 27, 196), (28, 263, 29, 264), (205, 263, 206, 262), (207, 195, 208, 194), (203, 38, 204, 39), (272, 262, 273, 261), (274, 194, 275, 193), (270, 39, 271, 40), (251, 36, 252, 37), (256, 80, 257, 79), (255, 123, 256, 122), (254, 272, 255, 271), (253, 205, 254, 204), (252, 29, 253, 30), (187, 40, 188, 41), (189, 79, 190, 78), (188, 122, 189, 121), (186, 270, 187, 269), (185, 203, 186, 202), (183, 251, 184, 250), (184, 31, 185, 32), (35, 182, 36, 183), (199, 179, 200, 178), (264, 182, 265, 181), (115, 175, 116, 174), (49, 33, 50, 32), (47, 200, 48, 201), (48, 267, 49, 268), (52, 179, 53, 180), (46, 119, 47, 120), (45, 76, 46, 77), (141, 107, 142, 106), (143, 89, 144, 88), (147, 131, 148, 130), (146, 276, 147, 275), (145, 209, 146, 208), (144, 25, 145, 26), (81, 124, 82, 125), (70, 166, 71, 165), (71, 279, 72, 278), (68, 214, 69, 213), (69, 20, 70, 21), (60, 240, 61, 239), (166, 66, 167, 65), (168, 235, 169, 236), (163, 23, 164, 22), (161, 210, 162, 211), (160, 277, 161, 278), (112, 288, 113, 287), (95, 289, 96, 288), (62, 284, 63, 283), (237, 282, 238, 283), (223, 286, 224, 287), (138, 231, 139, 232), (137, 25, 138, 24), (136, 209, 137, 210), (135, 276, 136, 277), (132, 295, 133, 0), (131, 5, 132, 4), (116, 11, 117, 12), (99, 10, 100, 11), (44, 156, 45, 155), (190, 153, 191, 154), (257, 152, 258, 153), (126, 150, 127, 149), (216, 233, 217, 234), (212, 24, 213, 23), (214, 68, 215, 67), (211, 162, 212, 163), (34, 249, 35, 250), (197, 247, 198, 246), (265, 249, 266, 248), (92, 246, 93, 245), (111, 243, 112, 242), (21, 165, 22, 164), (19, 66, 20, 67), (18, 216, 19, 215), (110, 57, 111, 58), (94, 55, 95, 56), (266, 51, 267, 52), (198, 53, 199, 54), (33, 51, 34, 50), (176, 289, 177, 290), (148, 191, 149, 192), (156, 4, 157, 3), (150, 126, 151, 125), (227, 109, 228, 108), (294, 133, 295, 134), (292, 74, 293, 73), (293, 158, 294, 159), (290, 102, 291, 101), (291, 119, 292, 118), (93, 104, 94, 105), (86, 28, 87, 27), (85, 206, 86, 207), (84, 273, 85, 274), (83, 128, 84, 129), (5, 135, 6, 134), (6, 160, 7, 159), (7, 72, 8, 73), (8, 117, 9, 118), (9, 100, 10, 101), (97, 114, 98, 115), (103, 55, 104, 54), (102, 177, 103, 178), (105, 244, 106, 245), (297, 171, 60, 170), (17, 233, 18, 303), (59, 306, 302, 307), (307, 302, 308, 301), (297, 305, 298, 306), (305, 299, 304, 298), (301, 308, 300, 232), (299, 303, 300, 304)]"
"unnamed link-0_filled(1,0)","[(98, 176, 99, 175), (368, 122, 369, 121), (390, 177, 391, 178), (90, 332, 91, 331), (322, 54, 323, 53), (222, 241, 223, 242), (16, 2, 17, 1), (402, 327, 403, 328), (401, 277, 402, 276), (397, 161, 398, 160), (398, 85, 399, 86), (162, 408, 163, 407), (277, 407, 278, 406), (326, 405, 327, 406), (224, 127, 225, 128), (244, 129, 245, 130), (105, 132, 106, 133), (381, 129, 382, 128), (109, 246, 110, 247), (382, 244, 383, 243), (100, 215, 101, 216), (391, 213, 392, 212), (124, 386, 125, 385), (120, 103, 121, 104), (118, 172, 119, 171), (119, 287, 120, 286), (320, 284, 321, 283), (242, 362, 243, 361), (223, 363, 224, 362), (383, 360, 384, 361), (106, 358, 107, 357), (370, 285, 371, 286), (371, 170, 372, 171), (369, 105, 370, 104), (365, 386, 366, 387), (367, 219, 368, 218), (363, 241, 364, 240), (50, 289, 51, 290), (44, 102, 45, 101), (43, 388, 44, 389), (47, 174, 48, 175), (45, 217, 46, 216), (48, 234, 49, 233), (308, 225, 309, 226), (292, 230, 293, 229), (95, 228, 96, 229), (394, 228, 395, 227), (208, 231, 209, 232), (91, 272, 92, 273), (0, 16, 1, 15), (93, 295, 94, 294), (393, 311, 394, 310), (396, 293, 397, 294), (395, 95, 396, 94), (125, 365, 126, 364), (123, 220, 124, 221), (126, 239, 127, 240), (205, 85, 206, 84), (206, 161, 207, 162), (202, 275, 203, 276), (201, 329, 202, 328), (416, 259, 417, 260), (415, 345, 416, 344), (325, 199, 326, 198), (278, 197, 279, 198), (163, 196, 164, 197), (77, 414, 78, 415), (366, 41, 367, 42), (219, 41, 220, 40), (387, 42, 388, 43), (107, 37, 108, 36), (122, 40, 123, 39), (321, 114, 322, 115), (34, 112, 35, 111), (167, 117, 168, 116), (166, 51, 167, 52), (108, 380, 109, 379), (273, 88, 274, 89), (158, 87, 159, 88), (330, 90, 331, 89), (263, 418, 264, 419), (74, 262, 75, 261), (221, 385, 222, 384), (245, 381, 246, 380), (356, 377, 357, 378), (133, 377, 134, 376), (282, 116, 283, 115), (281, 52, 282, 53), (339, 188, 340, 189), (340, 418, 341, 417), (342, 75, 343, 76), (337, 267, 338, 266), (92, 157, 93, 158), (152, 267, 153, 268), (149, 73, 150, 72), (150, 419, 151, 420), (151, 187, 152, 186), (135, 112, 136, 113), (354, 114, 355, 113), (247, 110, 248, 111), (217, 102, 218, 103), (35, 378, 36, 379), (169, 372, 170, 373), (319, 375, 320, 374), (284, 375, 285, 376), (403, 200, 404, 201), (55, 33, 56, 32), (264, 188, 265, 187), (76, 343, 77, 344), (262, 74, 263, 73), (153, 337, 154, 336), (268, 336, 269, 335), (80, 330, 81, 329), (86, 159, 87, 160), (81, 274, 82, 275), (305, 254, 306, 255), (302, 348, 303, 347), (183, 271, 184, 270), (68, 191, 69, 192), (70, 414, 71, 413), (69, 78, 70, 79), (213, 177, 214, 176), (210, 97, 211, 98), (211, 393, 212, 392), (207, 291, 208, 290), (209, 312, 210, 313), (426, 19, 427, 20), (18, 425, 19, 426), (14, 18, 15, 17), (24, 5, 25, 6), (31, 251, 32, 250), (37, 358, 38, 359), (38, 132, 39, 131), (30, 60, 31, 59), (315, 288, 316, 289), (172, 288, 173, 287), (230, 292, 231, 291), (234, 174, 235, 173), (236, 99, 237, 100), (235, 47, 236, 46), (238, 390, 239, 389), (237, 214, 238, 215), (399, 205, 400, 204), (420, 186, 421, 185), (423, 154, 424, 155), (421, 335, 422, 334), (422, 269, 423, 270), (168, 317, 169, 318), (297, 424, 298, 425), (298, 258, 299, 257), (299, 346, 300, 347), (300, 68, 301, 67), (60, 30, 61, 29), (54, 354, 55, 353), (57, 138, 58, 139), (56, 249, 57, 250), (61, 11, 62, 10), (66, 302, 67, 301), (351, 8, 352, 9), (349, 65, 350, 64), (359, 131, 360, 130), (341, 261, 342, 260), (352, 27, 353, 28), (96, 311, 97, 312), (12, 308, 13, 307), (134, 356, 135, 355), (136, 34, 137, 33), (137, 248, 138, 249), (139, 58, 140, 59), (140, 12, 141, 11), (83, 400, 84, 401), (251, 29, 252, 28), (265, 339, 266, 338), (252, 10, 253, 9), (253, 62, 254, 63), (82, 204, 83, 203), (3, 304, 4, 305), (2, 256, 3, 255), (7, 350, 8, 351), (6, 64, 7, 63), (4, 23, 5, 24), (20, 427, 21, 0), (21, 257, 22, 256), (25, 348, 26, 349), (22, 303, 23, 304), (26, 66, 27, 65), (71, 149, 72, 148), (271, 146, 272, 147), (156, 145, 157, 146), (332, 148, 333, 147), (295, 145, 296, 144), (13, 143, 14, 142), (306, 141, 307, 142), (179, 227, 180, 226), (178, 310, 179, 309), (180, 144, 181, 143), (181, 296, 182, 297), (184, 333, 185, 334), (182, 156, 183, 155), (193, 280, 194, 281), (192, 324, 193, 323), (194, 165, 195, 166), (199, 404, 200, 405), (373, 319, 374, 318), (117, 316, 118, 317), (232, 313, 233, 314), (49, 315, 50, 314), (408, 195, 409, 196), (409, 165, 410, 164), (411, 324, 412, 325), (410, 280, 411, 279), (412, 79, 413, 80), (190, 345, 191, 346), (189, 259, 190, 258)]",friend,"[(224, 241, 225, 242), (240, 171, 241, 172), (238, 219, 239, 220), (243, 57, 244, 56), (234, 16, 235, 15), (221, 172, 222, 173), (169, 218, 170, 219), (61, 221, 62, 220), (225, 59, 226, 58), (217, 17, 218, 16), (167, 15, 168, 14), (0, 158, 1, 157), (1, 74, 2, 75), (63, 12, 64, 13), (280, 14, 281, 13), (201, 268, 202, 269), (151, 258, 152, 259), (80, 260, 81, 259), (87, 197, 88, 196), (285, 222, 286, 223), (75, 2, 76, 3), (59, 171, 60, 170), (98, 176, 99, 175), (154, 44, 155, 43), (77, 42, 78, 43), (247, 181, 248, 180), (230, 90, 231, 89), (284, 173, 285, 174), (279, 65, 280, 64), (281, 236, 282, 237), (113, 96, 114, 97), (109, 227, 110, 226), (107, 141, 108, 140), (228, 139, 229, 140), (90, 230, 91, 229), (91, 143, 92, 142), (123, 261, 124, 260), (129, 193, 130, 192), (120, 41, 121, 42), (127, 82, 128, 83), (30, 38, 31, 37), (26, 195, 27, 196), (28, 263, 29, 264), (205, 263, 206, 262), (207, 195, 208, 194), (203, 38, 204, 39), (272, 262, 273, 261), (274, 194, 275, 193), (270, 39, 271, 40), (251, 36, 252, 37), (256, 80, 257, 79), (255, 123, 256, 122), (254, 272, 255, 271), (253, 205, 254, 204), (252, 29, 253, 30), (187, 40, 188, 41), (189, 79, 190, 78), (188, 122, 189, 121), (186, 270, 187, 269), (185, 203, 186, 202), (183, 251, 184, 250), (184, 31, 185, 32), (35, 182, 36, 183), (199, 179, 200, 178), (264, 182, 265, 181), (115, 175, 116, 174), (49, 33, 50, 32), (47, 200, 48, 201), (48, 267, 49, 268), (52, 179, 53, 180), (46, 119, 47, 120), (45, 76, 46, 77), (141, 107, 142, 106), (143, 89, 144, 88), (147, 131, 148, 130), (146, 276, 147, 275), (145, 209, 146, 208), (144, 25, 145, 26), (81, 124, 82, 125), (70, 166, 71, 165), (71, 279, 72, 278), (68, 214, 69, 213), (69, 20, 70, 21), (60, 240, 61, 239), (166, 66, 167, 65), (168, 235, 169, 236), (163, 23, 164, 22), (161, 210, 162, 211), (160, 277, 161, 278), (112, 288, 113, 287), (95, 289, 96, 288), (62, 284, 63, 283), (237, 282, 238, 283), (223, 286, 224, 287), (138, 231, 139, 232), (137, 25, 138, 24), (136, 209, 137, 210), (135, 276, 136, 277), (132, 295, 133, 0), (131, 5, 132, 4), (116, 11, 117, 12), (99, 10, 100, 11), (44, 156, 45, 155), (190, 153, 191, 154), (257, 152, 258, 153), (126, 150, 127, 149), (216, 233, 217, 234), (212, 24, 213, 23), (214, 68, 215, 67), (211, 162, 212, 163), (34, 249, 35, 250), (197, 247, 198, 246), (265, 249, 266, 248), (92, 246, 93, 245), (111, 243, 112, 242), (21, 165, 22, 164), (19, 66, 20, 67), (18, 216, 19, 215), (17, 233, 18, 232), (110, 57, 111, 58), (94, 55, 95, 56), (266, 51, 267, 52), (198, 53, 199, 54), (33, 51, 34, 50), (176, 289, 177, 290), (148, 191, 149, 192), (156, 4, 157, 3), (150, 126, 151, 125), (227, 109, 228, 108), (294, 133, 295, 134), (292, 74, 293, 73), (293, 158, 294, 159), (290, 102, 291, 101), (291, 119, 292, 118), (93, 104, 94, 105), (86, 28, 87, 27), (85, 206, 86, 207), (84, 273, 85, 274), (5, 135, 6, 134), (6, 160, 7, 159), (7, 72, 8, 73), (8, 117, 9, 118), (9, 100, 10, 101), (97, 114, 98, 115), (103, 55, 104, 54), (102, 177, 103, 178), (105, 244, 106, 245), (83, 128, 297, 303), (297, 306, 302, 307), (307, 302, 308, 301), (84, 305, 298, 306), (305, 299, 304, 298), (299, 129, 300, 304), (301, 308, 300, 303)]"


==> ribbon_band.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e4, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'ribbon_band.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{372.67801495bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.31904288)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{ribbon_band.pdf}}%
  \end{picture}%
\endgroup%

